Extremum Seeking with Intermittent Measurements: A Lie-brackets Approach

Extremum seeking systems are powerful methods able to steer the input of a (dynamical) cost function towards an optimizer, without any prior knowledge of the cost function. To achieve their objective, they typically combine time-periodic signals with the on-line measurement of the cost. However, in some practical applications, the cost can only be measured during some regular time-intervals, and not continuously, contravening the classical extremum seeking framework. In this paper, we first analyze how existing Lie-bracket based extremum seeking systems behave when being fed with intermittent measurements, instead of continuous ones. We then propose two modifications of those schemes to improve both the convergence time and the steady-state accuracy in presence of intermittent measurements. The performances of the different schemes are compared on a case study.

==> Pictures/Krstic_grad.dat <==
   1.4840456e-02  -1.0000000e+00   1.4840456e-02  -1.0000000e+00   1.4840456e-02  -1.0000000e+00
   4.4840000e-02  -1.4024983e+00   4.4840000e-02  -1.4024983e+00   4.4840000e-02  -1.4024983e+00
   7.4840000e-02  -2.1484314e+00   7.4840000e-02  -2.1484314e+00   7.4840000e-02  -2.1484314e+00
   1.0484000e-01  -1.6050573e+00   1.0484000e-01  -1.6050573e+00   1.0484000e-01  -1.6050573e+00
   1.3484000e-01  -8.5082767e-01   1.3484000e-01  -8.2673593e-01   1.3484000e-01  -7.9231916e-01
   1.6484000e-01  -8.3520735e-01   1.6484000e-01  -7.7466820e-01   1.6484000e-01  -6.8818369e-01
   1.9484000e-01  -8.1958703e-01   1.9484000e-01  -7.2260046e-01   1.9484000e-01  -5.8404822e-01
   2.2484000e-01  -8.0396671e-01   2.2484000e-01  -6.7053273e-01   2.2484000e-01  -4.7991275e-01
   2.5484000e-01  -7.8834639e-01   2.5484000e-01  -6.1846499e-01   2.5484000e-01  -3.7577728e-01
   2.8484000e-01  -7.7272607e-01   2.8484000e-01  -5.6639725e-01   2.8484000e-01  -2.7164180e-01
   3.1484000e-01  -7.5710575e-01   3.1484000e-01  -5.1432952e-01   3.1484000e-01  -1.6750633e-01
   3.4484000e-01  -7.4148543e-01   3.4484000e-01  -4.6226178e-01   3.4484000e-01  -6.3370863e-02
   3.7484000e-01  -7.2586511e-01   3.7484000e-01  -4.1019405e-01   3.7484000e-01   4.0764608e-02
   4.0484000e-01  -7.1024479e-01   4.0484000e-01  -3.5812631e-01   4.0484000e-01   1.4490008e-01
   4.3484000e-01  -6.9462447e-01   4.3484000e-01  -3.0605858e-01   4.3484000e-01   2.4903555e-01
   4.6484000e-01  -6.7900415e-01   4.6484000e-01  -2.5399084e-01   4.6484000e-01   3.5317102e-01
   4.9484000e-01  -6.6338383e-01   4.9484000e-01  -2.0192311e-01   4.9484000e-01   4.5730649e-01
   5.2484000e-01  -6.4776351e-01   5.2484000e-01  -1.4985537e-01   5.2484000e-01   5.6144196e-01
   5.5484000e-01  -6.3214318e-01   5.5484000e-01  -9.7787636e-02   5.5484000e-01   6.6557743e-01
   5.8484000e-01  -6.1652286e-01   5.8484000e-01  -4.5719900e-02   5.8484000e-01   7.6971290e-01
   6.1484000e-01  -6.0090254e-01   6.1484000e-01   6.3478353e-03   6.1484000e-01   8.7384838e-01
   6.4484000e-01  -5.8528222e-01   6.4484000e-01   5.8415571e-02   6.4484000e-01   9.7798385e-01
   6.7484000e-01  -5.6966190e-01   6.7484000e-01   1.1048331e-01   6.7484000e-01   1.0821193e+00
   7.0484000e-01  -5.5404158e-01   7.0484000e-01   1.6255104e-01   7.0484000e-01   1.1862548e+00
   7.3484000e-01  -5.3842126e-01   7.3484000e-01   2.1461878e-01   7.3484000e-01   1.2903903e+00
   7.6484000e-01  -5.2280094e-01   7.6484000e-01   2.6668651e-01   7.6484000e-01   1.3945257e+00
   7.9484000e-01  -5.0718062e-01   7.9484000e-01   3.1875425e-01   7.9484000e-01   1.4986612e+00
   8.2484000e-01  -4.9156030e-01   8.2484000e-01   3.7082198e-01   8.2484000e-01   1.6027967e+00
   8.5484000e-01  -4.7593998e-01   8.5484000e-01   4.2288972e-01   8.5484000e-01   1.7069321e+00
   8.8484000e-01  -4.6031966e-01   8.8484000e-01   4.7495745e-01   8.8484000e-01   1.8110676e+00
   9.1484000e-01  -4.4469934e-01   9.1484000e-01   5.2702519e-01   9.1484000e-01   1.9152031e+00
   9.4484000e-01  -4.2907902e-01   9.4484000e-01   5.7909293e-01   9.4484000e-01   2.0193386e+00
   9.7484000e-01  -4.1345870e-01   9.7484000e-01   6.3116066e-01   9.7484000e-01   2.1234740e+00
   1.0048400e+00  -3.9783837e-01   1.0048400e+00   6.8322840e-01   1.0048400e+00   2.2276095e+00
   1.0348400e+00  -7.8288645e-02   1.0348400e+00   9.8381599e-01   1.0348400e+00   2.5065898e+00
   1.0648400e+00  -1.2906105e+00   1.0648400e+00   7.9296816e-02   1.0648400e+00   1.7258870e+00
   1.0948400e+00  -1.2623474e+00   1.0948400e+00   9.0228880e-02   1.0948400e+00   1.7296490e+00
   1.1248400e+00  -2.7964238e-01   1.1248400e+00   7.6417103e-01   1.1248400e+00   2.2259852e+00
   1.1548400e+00  -2.6739249e-01   1.1548400e+00   7.8531162e-01   1.1548400e+00   2.2121214e+00
   1.1848400e+00  -2.5514259e-01   1.1848400e+00   8.0645221e-01   1.1848400e+00   2.1982576e+00
   1.2148400e+00  -2.4289270e-01   1.2148400e+00   8.2759281e-01   1.2148400e+00   2.1843938e+00
   1.2448400e+00  -2.3064281e-01   1.2448400e+00   8.4873340e-01   1.2448400e+00   2.1705300e+00
   1.2748400e+00  -2.1839291e-01   1.2748400e+00   8.6987399e-01   1.2748400e+00   2.1566662e+00
   1.3048400e+00  -2.0614302e-01   1.3048400e+00   8.9101458e-01   1.3048400e+00   2.1428024e+00
   1.3348400e+00  -1.9389312e-01   1.3348400e+00   9.1215517e-01   1.3348400e+00   2.1289386e+00
   1.3648400e+00  -1.8164323e-01   1.3648400e+00   9.3329577e-01   1.3648400e+00   2.1150748e+00
   1.3948400e+00  -1.6939334e-01   1.3948400e+00   9.5443636e-01   1.3948400e+00   2.1012111e+00
   1.4248400e+00  -1.5714344e-01   1.4248400e+00   9.7557695e-01   1.4248400e+00   2.0873473e+00
   1.4548400e+00  -1.4489355e-01   1.4548400e+00   9.9671754e-01   1.4548400e+00   2.0734835e+00
   1.4848400e+00  -1.3264365e-01   1.4848400e+00   1.0178581e+00   1.4848400e+00   2.0596197e+00
   1.5148400e+00  -1.2039376e-01   1.5148400e+00   1.0389987e+00   1.5148400e+00   2.0457559e+00
   1.5448400e+00  -1.0814387e-01   1.5448400e+00   1.0601393e+00   1.5448400e+00   2.0318921e+00
   1.5748400e+00  -9.5893971e-02   1.5748400e+00   1.0812799e+00   1.5748400e+00   2.0180283e+00
   1.6048400e+00  -8.3644077e-02   1.6048400e+00   1.1024205e+00   1.6048400e+00   2.0041645e+00
   1.6348400e+00  -7.1394183e-02   1.6348400e+00   1.1235611e+00   1.6348400e+00   1.9903007e+00
   1.6648400e+00  -5.9144289e-02   1.6648400e+00   1.1447017e+00   1.6648400e+00   1.9764369e+00
   1.6948400e+00  -4.6894395e-02   1.6948400e+00   1.1658423e+00   1.6948400e+00   1.9625731e+00
   1.7248400e+00  -3.4644501e-02   1.7248400e+00   1.1869829e+00   1.7248400e+00   1.9487094e+00
   1.7548400e+00  -2.2394607e-02   1.7548400e+00   1.2081235e+00   1.7548400e+00   1.9348456e+00
   1.7848400e+00  -1.0144714e-02   1.7848400e+00   1.2292641e+00   1.7848400e+00   1.9209818e+00
   1.8148400e+00   2.1051805e-03   1.8148400e+00   1.2504046e+00   1.8148400e+00   1.9071180e+00
   1.8448400e+00   1.4355074e-02   1.8448400e+00   1.2715452e+00   1.8448400e+00   1.8932542e+00
   1.8748400e+00   2.6604968e-02   1.8748400e+00   1.2926858e+00   1.8748400e+00   1.8793904e+00
   1.9048400e+00   3.8854862e-02   1.9048400e+00   1.3138264e+00   1.9048400e+00   1.8655266e+00
   1.9348400e+00   5.1104756e-02   1.9348400e+00   1.3349670e+00   1.9348400e+00   1.8516628e+00
   1.9648400e+00   6.3354650e-02   1.9648400e+00   1.3561076e+00   1.9648400e+00   1.8377990e+00
   1.9948400e+00   7.5604544e-02   1.9948400e+00   1.3772482e+00   1.9948400e+00   1.8284779e+00
   2.0248400e+00   5.7550517e-01   2.0248400e+00   1.7871836e+00   2.0248400e+00   2.2179348e+00
   2.0548400e+00  -5.6515800e-01   2.0548400e+00   9.3534047e-01   2.0548400e+00   1.3859879e+00
   2.0848400e+00  -6.6830652e-01   2.0848400e+00   8.4695887e-01   2.0848400e+00   1.2993393e+00
   2.1148400e+00   1.6136033e-01   2.1148400e+00   1.4081633e+00   2.1148400e+00   1.8244474e+00
   2.1448400e+00   1.7945181e-01   2.1448400e+00   1.4233946e+00   2.1448400e+00   1.8325336e+00
   2.1748400e+00   1.8912600e-01   2.1748400e+00   1.4321182e+00   2.1748400e+00   1.8342757e+00
   2.2048400e+00   1.9880018e-01   2.2048400e+00   1.4408418e+00   2.2048400e+00   1.8360178e+00
   2.2348400e+00   2.0847437e-01   2.2348400e+00   1.4495654e+00   2.2348400e+00   1.8377599e+00
   2.2648400e+00   2.1814855e-01   2.2648400e+00   1.4582890e+00   2.2648400e+00   1.8395021e+00
   2.2948400e+00   2.2782274e-01   2.2948400e+00   1.4670126e+00   2.2948400e+00   1.8412442e+00
   2.3248400e+00   2.3749692e-01   2.3248400e+00   1.4757362e+00   2.3248400e+00   1.8429863e+00
   2.3548400e+00   2.4717111e-01   2.3548400e+00   1.4844597e+00   2.3548400e+00   1.8447284e+00
   2.3848400e+00   2.5684529e-01   2.3848400e+00   1.4931833e+00   2.3848400e+00   1.8464705e+00
   2.4148400e+00   2.6651947e-01   2.4148400e+00   1.5019069e+00   2.4148400e+00   1.8482126e+00
   2.4448400e+00   2.7619366e-01   2.4448400e+00   1.5106305e+00   2.4448400e+00   1.8499547e+00
   2.4748400e+00   2.8586784e-01   2.4748400e+00   1.5193541e+00   2.4748400e+00   1.8516969e+00
   2.5048400e+00   2.9554203e-01   2.5048400e+00   1.5280777e+00   2.5048400e+00   1.8534390e+00
   2.5348400e+00   3.0521621e-01   2.5348400e+00   1.5368013e+00   2.5348400e+00   1.8551811e+00
   2.5648400e+00   3.1489040e-01   2.5648400e+00   1.5455248e+00   2.5648400e+00   1.8569232e+00
   2.5948400e+00   3.2456458e-01   2.5948400e+00   1.5542484e+00   2.5948400e+00   1.8586653e+00
   2.6248400e+00   3.3423877e-01   2.6248400e+00   1.5629720e+00   2.6248400e+00   1.8604074e+00
   2.6548400e+00   3.4391295e-01   2.6548400e+00   1.5716956e+00   2.6548400e+00   1.8621496e+00
   2.6848400e+00   3.5358714e-01   2.6848400e+00   1.5804192e+00   2.6848400e+00   1.8638917e+00
   2.7148400e+00   3.6326132e-01   2.7148400e+00   1.5891428e+00   2.7148400e+00   1.8656338e+00
   2.7448400e+00   3.7293550e-01   2.7448400e+00   1.5978664e+00   2.7448400e+00   1.8673759e+00
   2.7748400e+00   3.8260969e-01   2.7748400e+00   1.6065899e+00   2.7748400e+00   1.8691180e+00
   2.8048400e+00   3.9228387e-01   2.8048400e+00   1.6153135e+00   2.8048400e+00   1.8708601e+00
   2.8348400e+00   4.0195806e-01   2.8348400e+00   1.6240371e+00   2.8348400e+00   1.8726023e+00
   2.8648400e+00   4.1163224e-01   2.8648400e+00   1.6327607e+00   2.8648400e+00   1.8743444e+00
   2.8948400e+00   4.2130643e-01   2.8948400e+00   1.6414843e+00   2.8948400e+00   1.8760865e+00
   2.9248400e+00   4.3098061e-01   2.9248400e+00   1.6502079e+00   2.9248400e+00   1.8778286e+00
   2.9548400e+00   4.4065480e-01   2.9548400e+00   1.6589315e+00   2.9548400e+00   1.8795707e+00
   2.9848400e+00   4.5032898e-01   2.9848400e+00   1.6676550e+00   2.9848400e+00   1.8813128e+00
   3.0148400e+00   4.6000317e-01   3.0148400e+00   1.6763786e+00   3.0148400e+00   1.8830549e+00
   3.0448400e+00   2.7206346e-01   3.0448400e+00   1.5357696e+00   3.0448400e+00   1.7397753e+00
   3.0748400e+00  -2.0508638e-01   3.0748400e+00   1.1446911e+00   3.0748400e+00   1.3541650e+00
   3.1048400e+00   6.7466152e-02   3.1048400e+00   1.3253389e+00   3.1048400e+00   1.5280567e+00
   3.1348400e+00   5.3303828e-01   3.1348400e+00   1.6884154e+00   3.1348400e+00   1.8824081e+00
   3.1648400e+00   5.4068035e-01   3.1648400e+00   1.6920182e+00   3.1648400e+00   1.8821890e+00
   3.1948400e+00   5.4832243e-01   3.1948400e+00   1.6956210e+00   3.1948400e+00   1.8819699e+00
   3.2248400e+00   5.5596450e-01   3.2248400e+00   1.6992239e+00   3.2248400e+00   1.8817507e+00
   3.2548400e+00   5.6360658e-01   3.2548400e+00   1.7028267e+00   3.2548400e+00   1.8815316e+00
   3.2848400e+00   5.7124865e-01   3.2848400e+00   1.7064295e+00   3.2848400e+00   1.8813125e+00
   3.3148400e+00   5.7889073e-01   3.3148400e+00   1.7100323e+00   3.3148400e+00   1.8810934e+00
   3.3448400e+00   5.8653280e-01   3.3448400e+00   1.7136352e+00   3.3448400e+00   1.8808743e+00
   3.3748400e+00   5.9417488e-01   3.3748400e+00   1.7172380e+00   3.3748400e+00   1.8806551e+00
   3.4048400e+00   6.0181695e-01   3.4048400e+00   1.7208408e+00   3.4048400e+00   1.8804360e+00
   3.4348400e+00   6.0945903e-01   3.4348400e+00   1.7244437e+00   3.4348400e+00   1.8802169e+00
   3.4648400e+00   6.1710110e-01   3.4648400e+00   1.7280465e+00   3.4648400e+00   1.8799978e+00
   3.4948400e+00   6.2474318e-01   3.4948400e+00   1.7316493e+00   3.4948400e+00   1.8797786e+00
   3.5248400e+00   6.3238525e-01   3.5248400e+00   1.7352522e+00   3.5248400e+00   1.8795595e+00
   3.5548400e+00   6.4002733e-01   3.5548400e+00   1.7388550e+00   3.5548400e+00   1.8793404e+00
   3.5848400e+00   6.4766940e-01   3.5848400e+00   1.7424578e+00   3.5848400e+00   1.8791213e+00
   3.6148400e+00   6.5531148e-01   3.6148400e+00   1.7460606e+00   3.6148400e+00   1.8789022e+00
   3.6448400e+00   6.6295356e-01   3.6448400e+00   1.7496635e+00   3.6448400e+00   1.8786830e+00
   3.6748400e+00   6.7059563e-01   3.6748400e+00   1.7532663e+00   3.6748400e+00   1.8784639e+00
   3.7048400e+00   6.7823771e-01   3.7048400e+00   1.7568691e+00   3.7048400e+00   1.8782448e+00
   3.7348400e+00   6.8587978e-01   3.7348400e+00   1.7604720e+00   3.7348400e+00   1.8780257e+00
   3.7648400e+00   6.9352186e-01   3.7648400e+00   1.7640748e+00   3.7648400e+00   1.8778065e+00
   3.7948400e+00   7.0116393e-01   3.7948400e+00   1.7676776e+00   3.7948400e+00   1.8775874e+00
   3.8248400e+00   7.0880601e-01   3.8248400e+00   1.7712804e+00   3.8248400e+00   1.8773683e+00
   3.8548400e+00   7.1644808e-01   3.8548400e+00   1.7748833e+00   3.8548400e+00   1.8771492e+00
   3.8848400e+00   7.2409016e-01   3.8848400e+00   1.7784861e+00   3.8848400e+00   1.8769301e+00
   3.9148400e+00   7.3173223e-01   3.9148400e+00   1.7820889e+00   3.9148400e+00   1.8767109e+00
   3.9448400e+00   7.3937431e-01   3.9448400e+00   1.7856918e+00   3.9448400e+00   1.8764918e+00
   3.9748400e+00   7.4701638e-01   3.9748400e+00   1.7892946e+00   3.9748400e+00   1.8762727e+00
   4.0048400e+00   7.5465846e-01   4.0048400e+00   1.7928974e+00   4.0048400e+00   1.8761984e+00
   4.0348400e+00   1.0386720e+00   4.0348400e+00   2.0489315e+00   4.0348400e+00   2.1290268e+00
   4.0648400e+00   1.4458165e-01   4.0648400e+00   1.2646421e+00   4.0648400e+00   1.3472888e+00
   4.0948400e+00   1.5497140e-01   4.0948400e+00   1.2692079e+00   4.0948400e+00   1.3516522e+00
   4.1248400e+00   8.1289714e-01   4.1248400e+00   1.7985747e+00   4.1248400e+00   1.8762442e+00
   4.1548400e+00   8.1893503e-01   4.1548400e+00   1.8000630e+00   4.1548400e+00   1.8762717e+00
   4.1848400e+00   8.2497292e-01   4.1848400e+00   1.8015514e+00   4.1848400e+00   1.8762993e+00
   4.2148400e+00   8.3101081e-01   4.2148400e+00   1.8030397e+00   4.2148400e+00   1.8763269e+00
   4.2448400e+00   8.3704870e-01   4.2448400e+00   1.8045281e+00   4.2448400e+00   1.8763544e+00
   4.2748400e+00   8.4308659e-01   4.2748400e+00   1.8060164e+00   4.2748400e+00   1.8763820e+00
   4.3048400e+00   8.4912448e-01   4.3048400e+00   1.8075048e+00   4.3048400e+00   1.8764095e+00
   4.3348400e+00   8.5516237e-01   4.3348400e+00   1.8089931e+00   4.3348400e+00   1.8764371e+00
   4.3648400e+00   8.6120026e-01   4.3648400e+00   1.8104814e+00   4.3648400e+00   1.8764646e+00
   4.3948400e+00   8.6723815e-01   4.3948400e+00   1.8119698e+00   4.3948400e+00   1.8764922e+00
   4.4248400e+00   8.7327604e-01   4.4248400e+00   1.8134581e+00   4.4248400e+00   1.8765198e+00
   4.4548400e+00   8.7931393e-01   4.4548400e+00   1.8149465e+00   4.4548400e+00   1.8765473e+00
   4.4848400e+00   8.8535182e-01   4.4848400e+00   1.8164348e+00   4.4848400e+00   1.8765749e+00
   4.5148400e+00   8.9138971e-01   4.5148400e+00   1.8179232e+00   4.5148400e+00   1.8766024e+00
   4.5448400e+00   8.9742760e-01   4.5448400e+00   1.8194115e+00   4.5448400e+00   1.8766300e+00
   4.5748400e+00   9.0346549e-01   4.5748400e+00   1.8208999e+00   4.5748400e+00   1.8766575e+00
   4.6048400e+00   9.0950338e-01   4.6048400e+00   1.8223882e+00   4.6048400e+00   1.8766851e+00
   4.6348400e+00   9.1554127e-01   4.6348400e+00   1.8238766e+00   4.6348400e+00   1.8767127e+00
   4.6648400e+00   9.2157916e-01   4.6648400e+00   1.8253649e+00   4.6648400e+00   1.8767402e+00
   4.6948400e+00   9.2761705e-01   4.6948400e+00   1.8268533e+00   4.6948400e+00   1.8767678e+00
   4.7248400e+00   9.3365494e-01   4.7248400e+00   1.8283416e+00   4.7248400e+00   1.8767953e+00
   4.7548400e+00   9.3969283e-01   4.7548400e+00   1.8298300e+00   4.7548400e+00   1.8768229e+00
   4.7848400e+00   9.4573072e-01   4.7848400e+00   1.8313183e+00   4.7848400e+00   1.8768504e+00
   4.8148400e+00   9.5176861e-01   4.8148400e+00   1.8328066e+00   4.8148400e+00   1.8768780e+00
   4.8448400e+00   9.5780650e-01   4.8448400e+00   1.8342950e+00   4.8448400e+00   1.8769056e+00
   4.8748400e+00   9.6384439e-01   4.8748400e+00   1.8357833e+00   4.8748400e+00   1.8769331e+00
   4.9048400e+00   9.6988228e-01   4.9048400e+00   1.8372717e+00   4.9048400e+00   1.8769607e+00
   4.9348400e+00   9.7592017e-01   4.9348400e+00   1.8387600e+00   4.9348400e+00   1.8769882e+00
   4.9648400e+00   9.8195806e-01   4.9648400e+00   1.8402484e+00   4.9648400e+00   1.8770158e+00
   4.9948400e+00   9.8799595e-01   4.9948400e+00   1.8417367e+00   4.9948400e+00   1.8770433e+00
   5.0248400e+00   1.4051787e+00   5.0248400e+00   2.2322208e+00   5.0248400e+00   2.2666718e+00
   5.0548400e+00   5.0244642e-01   5.0548400e+00   1.4003060e+00   5.0548400e+00   1.4346765e+00
   5.0848400e+00   4.1132896e-01   5.0848400e+00   1.3136957e+00   5.0848400e+00   1.3481539e+00
   5.1148400e+00   1.0275324e+00   5.1148400e+00   1.8380262e+00   5.1148400e+00   1.8707127e+00
   5.1448400e+00   1.0392081e+00   5.1448400e+00   1.8449882e+00   5.1448400e+00   1.8770503e+00
   5.1748400e+00   1.0439791e+00   5.1748400e+00   1.8456031e+00   5.1748400e+00   1.8770469e+00
   5.2048400e+00   1.0487501e+00   5.2048400e+00   1.8462180e+00   5.2048400e+00   1.8770434e+00
   5.2348400e+00   1.0535211e+00   5.2348400e+00   1.8468329e+00   5.2348400e+00   1.8770399e+00
   5.2648400e+00   1.0582921e+00   5.2648400e+00   1.8474478e+00   5.2648400e+00   1.8770365e+00
   5.2948400e+00   1.0630632e+00   5.2948400e+00   1.8480627e+00   5.2948400e+00   1.8770330e+00
   5.3248400e+00   1.0678342e+00   5.3248400e+00   1.8486776e+00   5.3248400e+00   1.8770295e+00
   5.3548400e+00   1.0726052e+00   5.3548400e+00   1.8492925e+00   5.3548400e+00   1.8770261e+00
   5.3848400e+00   1.0773762e+00   5.3848400e+00   1.8499074e+00   5.3848400e+00   1.8770226e+00
   5.4148400e+00   1.0821473e+00   5.4148400e+00   1.8505223e+00   5.4148400e+00   1.8770191e+00
   5.4448400e+00   1.0869183e+00   5.4448400e+00   1.8511372e+00   5.4448400e+00   1.8770157e+00
   5.4748400e+00   1.0916893e+00   5.4748400e+00   1.8517521e+00   5.4748400e+00   1.8770122e+00
   5.5048400e+00   1.0964603e+00   5.5048400e+00   1.8523670e+00   5.5048400e+00   1.8770087e+00
   5.5348400e+00   1.1012313e+00   5.5348400e+00   1.8529819e+00   5.5348400e+00   1.8770053e+00
   5.5648400e+00   1.1060024e+00   5.5648400e+00   1.8535968e+00   5.5648400e+00   1.8770018e+00
   5.5948400e+00   1.1107734e+00   5.5948400e+00   1.8542117e+00   5.5948400e+00   1.8769983e+00
   5.6248400e+00   1.1155444e+00   5.6248400e+00   1.8548266e+00   5.6248400e+00   1.8769949e+00
   5.6548400e+00   1.1203154e+00   5.6548400e+00   1.8554415e+00   5.6548400e+00   1.8769914e+00
   5.6848400e+00   1.1250864e+00   5.6848400e+00   1.8560564e+00   5.6848400e+00   1.8769879e+00
   5.7148400e+00   1.1298575e+00   5.7148400e+00   1.8566713e+00   5.7148400e+00   1.8769845e+00
   5.7448400e+00   1.1346285e+00   5.7448400e+00   1.8572862e+00   5.7448400e+00   1.8769810e+00
   5.7748400e+00   1.1393995e+00   5.7748400e+00   1.8579011e+00   5.7748400e+00   1.8769775e+00
   5.8048400e+00   1.1441705e+00   5.8048400e+00   1.8585160e+00   5.8048400e+00   1.8769741e+00
   5.8348400e+00   1.1489416e+00   5.8348400e+00   1.8591309e+00   5.8348400e+00   1.8769706e+00
   5.8648400e+00   1.1537126e+00   5.8648400e+00   1.8597458e+00   5.8648400e+00   1.8769671e+00
   5.8948400e+00   1.1584836e+00   5.8948400e+00   1.8603607e+00   5.8948400e+00   1.8769637e+00
   5.9248400e+00   1.1632546e+00   5.9248400e+00   1.8609756e+00   5.9248400e+00   1.8769602e+00
   5.9548400e+00   1.1680256e+00   5.9548400e+00   1.8615905e+00   5.9548400e+00   1.8769568e+00
   5.9848400e+00   1.1727967e+00   5.9848400e+00   1.8622054e+00   5.9848400e+00   1.8769533e+00
   6.0148400e+00   1.1775677e+00   6.0148400e+00   1.8628203e+00   6.0148400e+00   1.8769533e+00
   6.0448400e+00   1.0308463e+00   6.0448400e+00   1.7199229e+00   6.0448400e+00   1.7337845e+00
   6.0748400e+00   6.1645249e-01   6.0748400e+00   1.3338777e+00   6.0748400e+00   1.3480451e+00
   6.1048400e+00   8.2318951e-01   6.1048400e+00   1.5083338e+00   6.1048400e+00   1.5221051e+00
   6.1348400e+00   1.2136001e+00   6.1348400e+00   1.8636691e+00   6.1348400e+00   1.8769541e+00
   6.1648400e+00   1.2173704e+00   6.1648400e+00   1.8639231e+00   6.1648400e+00   1.8769546e+00
   6.1948400e+00   1.2211407e+00   6.1948400e+00   1.8641772e+00   6.1948400e+00   1.8769550e+00
   6.2248400e+00   1.2249110e+00   6.2248400e+00   1.8644312e+00   6.2248400e+00   1.8769554e+00
   6.2548400e+00   1.2286812e+00   6.2548400e+00   1.8646852e+00   6.2548400e+00   1.8769559e+00
   6.2848400e+00   1.2324515e+00   6.2848400e+00   1.8649393e+00   6.2848400e+00   1.8769563e+00
   6.3148400e+00   1.2362218e+00   6.3148400e+00   1.8651933e+00   6.3148400e+00   1.8769568e+00
   6.3448400e+00   1.2399921e+00   6.3448400e+00   1.8654474e+00   6.3448400e+00   1.8769572e+00
   6.3748400e+00   1.2437624e+00   6.3748400e+00   1.8657014e+00   6.3748400e+00   1.8769576e+00
   6.4048400e+00   1.2475326e+00   6.4048400e+00   1.8659555e+00   6.4048400e+00   1.8769581e+00
   6.4348400e+00   1.2513029e+00   6.4348400e+00   1.8662095e+00   6.4348400e+00   1.8769585e+00
   6.4648400e+00   1.2550732e+00   6.4648400e+00   1.8664636e+00   6.4648400e+00   1.8769589e+00
   6.4948400e+00   1.2588435e+00   6.4948400e+00   1.8667176e+00   6.4948400e+00   1.8769594e+00
   6.5248400e+00   1.2626138e+00   6.5248400e+00   1.8669717e+00   6.5248400e+00   1.8769598e+00
   6.5548400e+00   1.2663840e+00   6.5548400e+00   1.8672257e+00   6.5548400e+00   1.8769602e+00
   6.5848400e+00   1.2701543e+00   6.5848400e+00   1.8674798e+00   6.5848400e+00   1.8769607e+00
   6.6148400e+00   1.2739246e+00   6.6148400e+00   1.8677338e+00   6.6148400e+00   1.8769611e+00
   6.6448400e+00   1.2776949e+00   6.6448400e+00   1.8679879e+00   6.6448400e+00   1.8769615e+00
   6.6748400e+00   1.2814652e+00   6.6748400e+00   1.8682419e+00   6.6748400e+00   1.8769620e+00
   6.7048400e+00   1.2852354e+00   6.7048400e+00   1.8684960e+00   6.7048400e+00   1.8769624e+00
   6.7348400e+00   1.2890057e+00   6.7348400e+00   1.8687500e+00   6.7348400e+00   1.8769629e+00
   6.7648400e+00   1.2927760e+00   6.7648400e+00   1.8690041e+00   6.7648400e+00   1.8769633e+00
   6.7948400e+00   1.2965463e+00   6.7948400e+00   1.8692581e+00   6.7948400e+00   1.8769637e+00
   6.8248400e+00   1.3003166e+00   6.8248400e+00   1.8695122e+00   6.8248400e+00   1.8769642e+00
   6.8548400e+00   1.3040868e+00   6.8548400e+00   1.8697662e+00   6.8548400e+00   1.8769646e+00
   6.8848400e+00   1.3078571e+00   6.8848400e+00   1.8700203e+00   6.8848400e+00   1.8769650e+00
   6.9148400e+00   1.3116274e+00   6.9148400e+00   1.8702743e+00   6.9148400e+00   1.8769655e+00
   6.9448400e+00   1.3153977e+00   6.9448400e+00   1.8705284e+00   6.9448400e+00   1.8769659e+00
   6.9748400e+00   1.3191679e+00   6.9748400e+00   1.8707824e+00   6.9748400e+00   1.8769663e+00
   7.0048400e+00   1.3229382e+00   7.0048400e+00   1.8710365e+00   7.0048400e+00   1.8769668e+00
   7.0348400e+00   1.5907376e+00   7.0348400e+00   2.1240732e+00   7.0348400e+00   2.1297768e+00
   7.0648400e+00   7.7515484e-01   7.0648400e+00   1.3422017e+00   7.0648400e+00   1.3480588e+00
   7.0948400e+00   7.8151051e-01   7.0948400e+00   1.3465767e+00   7.0948400e+00   1.3524204e+00
   7.1248400e+00   1.3516779e+00   7.1248400e+00   1.8714368e+00   7.1248400e+00   1.8769668e+00
   7.1548400e+00   1.3546575e+00   7.1548400e+00   1.8715418e+00   7.1548400e+00   1.8769667e+00
   7.1848400e+00   1.3576372e+00   7.1848400e+00   1.8716468e+00   7.1848400e+00   1.8769667e+00
   7.2148400e+00   1.3606168e+00   7.2148400e+00   1.8717517e+00   7.2148400e+00   1.8769666e+00
   7.2448400e+00   1.3635964e+00   7.2448400e+00   1.8718567e+00   7.2448400e+00   1.8769666e+00
   7.2748400e+00   1.3665760e+00   7.2748400e+00   1.8719617e+00   7.2748400e+00   1.8769665e+00
   7.3048400e+00   1.3695556e+00   7.3048400e+00   1.8720666e+00   7.3048400e+00   1.8769664e+00
   7.3348400e+00   1.3725353e+00   7.3348400e+00   1.8721716e+00   7.3348400e+00   1.8769664e+00
   7.3648400e+00   1.3755149e+00   7.3648400e+00   1.8722766e+00   7.3648400e+00   1.8769663e+00
   7.3948400e+00   1.3784945e+00   7.3948400e+00   1.8723815e+00   7.3948400e+00   1.8769663e+00
   7.4248400e+00   1.3814741e+00   7.4248400e+00   1.8724865e+00   7.4248400e+00   1.8769662e+00
   7.4548400e+00   1.3844537e+00   7.4548400e+00   1.8725914e+00   7.4548400e+00   1.8769662e+00
   7.4848400e+00   1.3874333e+00   7.4848400e+00   1.8726964e+00   7.4848400e+00   1.8769661e+00
   7.5148400e+00   1.3904130e+00   7.5148400e+00   1.8728014e+00   7.5148400e+00   1.8769661e+00
   7.5448400e+00   1.3933926e+00   7.5448400e+00   1.8729063e+00   7.5448400e+00   1.8769660e+00
   7.5748400e+00   1.3963722e+00   7.5748400e+00   1.8730113e+00   7.5748400e+00   1.8769660e+00
   7.6048400e+00   1.3993518e+00   7.6048400e+00   1.8731163e+00   7.6048400e+00   1.8769659e+00
   7.6348400e+00   1.4023314e+00   7.6348400e+00   1.8732212e+00   7.6348400e+00   1.8769658e+00
   7.6648400e+00   1.4053111e+00   7.6648400e+00   1.8733262e+00   7.6648400e+00   1.8769658e+00
   7.6948400e+00   1.4082907e+00   7.6948400e+00   1.8734312e+00   7.6948400e+00   1.8769657e+00
   7.7248400e+00   1.4112703e+00   7.7248400e+00   1.8735361e+00   7.7248400e+00   1.8769657e+00
   7.7548400e+00   1.4142499e+00   7.7548400e+00   1.8736411e+00   7.7548400e+00   1.8769656e+00
   7.7848400e+00   1.4172295e+00   7.7848400e+00   1.8737460e+00   7.7848400e+00   1.8769656e+00
   7.8148400e+00   1.4202092e+00   7.8148400e+00   1.8738510e+00   7.8148400e+00   1.8769655e+00
   7.8448400e+00   1.4231888e+00   7.8448400e+00   1.8739560e+00   7.8448400e+00   1.8769655e+00
   7.8748400e+00   1.4261684e+00   7.8748400e+00   1.8740609e+00   7.8748400e+00   1.8769654e+00
   7.9048400e+00   1.4291480e+00   7.9048400e+00   1.8741659e+00   7.9048400e+00   1.8769654e+00
   7.9348400e+00   1.4321276e+00   7.9348400e+00   1.8742709e+00   7.9348400e+00   1.8769653e+00
   7.9648400e+00   1.4351073e+00   7.9648400e+00   1.8743758e+00   7.9648400e+00   1.8769652e+00
   7.9948400e+00   1.4380869e+00   7.9948400e+00   1.8744808e+00   7.9948400e+00   1.8769652e+00
   8.0248400e+00   1.8344500e+00   8.0248400e+00   2.2641492e+00   8.0248400e+00   2.2665747e+00
   8.0548400e+00   9.8664925e-01   8.0548400e+00   1.4321672e+00   8.0548400e+00   1.4345799e+00
   8.0848400e+00   8.9851933e-01   8.0848400e+00   1.3456385e+00   8.0848400e+00   1.3480571e+00
   8.1148400e+00   1.4545003e+00   8.1148400e+00   1.8683220e+00   8.1148400e+00   1.8706206e+00
   8.1448400e+00   1.4633636e+00   8.1448400e+00   1.8747101e+00   8.1448400e+00   1.8769652e+00
   8.1748400e+00   1.4657185e+00   8.1748400e+00   1.8747535e+00   8.1748400e+00   1.8769652e+00
   8.2048400e+00   1.4680733e+00   8.2048400e+00   1.8747968e+00   8.2048400e+00   1.8769652e+00
   8.2348400e+00   1.4704282e+00   8.2348400e+00   1.8748402e+00   8.2348400e+00   1.8769652e+00
   8.2648400e+00   1.4727831e+00   8.2648400e+00   1.8748836e+00   8.2648400e+00   1.8769652e+00
   8.2948400e+00   1.4751379e+00   8.2948400e+00   1.8749269e+00   8.2948400e+00   1.8769653e+00
   8.3248400e+00   1.4774928e+00   8.3248400e+00   1.8749703e+00   8.3248400e+00   1.8769653e+00
   8.3548400e+00   1.4798477e+00   8.3548400e+00   1.8750137e+00   8.3548400e+00   1.8769653e+00
   8.3848400e+00   1.4822025e+00   8.3848400e+00   1.8750570e+00   8.3848400e+00   1.8769653e+00
   8.4148400e+00   1.4845574e+00   8.4148400e+00   1.8751004e+00   8.4148400e+00   1.8769653e+00
   8.4448400e+00   1.4869123e+00   8.4448400e+00   1.8751438e+00   8.4448400e+00   1.8769653e+00
   8.4748400e+00   1.4892671e+00   8.4748400e+00   1.8751871e+00   8.4748400e+00   1.8769653e+00
   8.5048400e+00   1.4916220e+00   8.5048400e+00   1.8752305e+00   8.5048400e+00   1.8769653e+00
   8.5348400e+00   1.4939769e+00   8.5348400e+00   1.8752739e+00   8.5348400e+00   1.8769653e+00
   8.5648400e+00   1.4963317e+00   8.5648400e+00   1.8753172e+00   8.5648400e+00   1.8769653e+00
   8.5948400e+00   1.4986866e+00   8.5948400e+00   1.8753606e+00   8.5948400e+00   1.8769653e+00
   8.6248400e+00   1.5010414e+00   8.6248400e+00   1.8754040e+00   8.6248400e+00   1.8769653e+00
   8.6548400e+00   1.5033963e+00   8.6548400e+00   1.8754473e+00   8.6548400e+00   1.8769653e+00
   8.6848400e+00   1.5057512e+00   8.6848400e+00   1.8754907e+00   8.6848400e+00   1.8769653e+00
   8.7148400e+00   1.5081060e+00   8.7148400e+00   1.8755341e+00   8.7148400e+00   1.8769654e+00
   8.7448400e+00   1.5104609e+00   8.7448400e+00   1.8755775e+00   8.7448400e+00   1.8769654e+00
   8.7748400e+00   1.5128158e+00   8.7748400e+00   1.8756208e+00   8.7748400e+00   1.8769654e+00
   8.8048400e+00   1.5151706e+00   8.8048400e+00   1.8756642e+00   8.8048400e+00   1.8769654e+00
   8.8348400e+00   1.5175255e+00   8.8348400e+00   1.8757076e+00   8.8348400e+00   1.8769654e+00
   8.8648400e+00   1.5198804e+00   8.8648400e+00   1.8757509e+00   8.8648400e+00   1.8769654e+00
   8.8948400e+00   1.5222352e+00   8.8948400e+00   1.8757943e+00   8.8948400e+00   1.8769654e+00
   8.9248400e+00   1.5245901e+00   8.9248400e+00   1.8758377e+00   8.9248400e+00   1.8769654e+00
   8.9548400e+00   1.5269450e+00   8.9548400e+00   1.8758810e+00   8.9548400e+00   1.8769654e+00
   8.9848400e+00   1.5292998e+00   8.9848400e+00   1.8759244e+00   8.9848400e+00   1.8769654e+00
   9.0148400e+00   1.5316547e+00   9.0148400e+00   1.8759678e+00   9.0148400e+00   1.8769654e+00
   9.0448400e+00   1.3910796e+00   9.0448400e+00   1.7328184e+00   9.0448400e+00   1.7337964e+00
   9.0748400e+00   9.9476324e-01   9.0748400e+00   1.3470580e+00   9.0748400e+00   1.3480573e+00
   9.1048400e+00   1.1815040e+00   9.1048400e+00   1.5211452e+00   9.1048400e+00   1.5221169e+00
   9.1348400e+00   1.5494417e+00   9.1348400e+00   1.8760276e+00   9.1348400e+00   1.8769654e+00
   9.1648400e+00   1.5513029e+00   9.1648400e+00   1.8760455e+00   9.1648400e+00   1.8769654e+00
   9.1948400e+00   1.5531641e+00   9.1948400e+00   1.8760635e+00   9.1948400e+00   1.8769654e+00
   9.2248400e+00   1.5550252e+00   9.2248400e+00   1.8760814e+00   9.2248400e+00   1.8769654e+00
   9.2548400e+00   1.5568864e+00   9.2548400e+00   1.8760993e+00   9.2548400e+00   1.8769654e+00
   9.2848400e+00   1.5587475e+00   9.2848400e+00   1.8761172e+00   9.2848400e+00   1.8769654e+00
   9.3148400e+00   1.5606087e+00   9.3148400e+00   1.8761351e+00   9.3148400e+00   1.8769654e+00
   9.3448400e+00   1.5624699e+00   9.3448400e+00   1.8761530e+00   9.3448400e+00   1.8769654e+00
   9.3748400e+00   1.5643310e+00   9.3748400e+00   1.8761710e+00   9.3748400e+00   1.8769654e+00
   9.4048400e+00   1.5661922e+00   9.4048400e+00   1.8761889e+00   9.4048400e+00   1.8769654e+00
   9.4348400e+00   1.5680533e+00   9.4348400e+00   1.8762068e+00   9.4348400e+00   1.8769654e+00
   9.4648400e+00   1.5699145e+00   9.4648400e+00   1.8762247e+00   9.4648400e+00   1.8769654e+00
   9.4948400e+00   1.5717757e+00   9.4948400e+00   1.8762426e+00   9.4948400e+00   1.8769654e+00
   9.5248400e+00   1.5736368e+00   9.5248400e+00   1.8762605e+00   9.5248400e+00   1.8769654e+00
   9.5548400e+00   1.5754980e+00   9.5548400e+00   1.8762785e+00   9.5548400e+00   1.8769654e+00
   9.5848400e+00   1.5773591e+00   9.5848400e+00   1.8762964e+00   9.5848400e+00   1.8769654e+00
   9.6148400e+00   1.5792203e+00   9.6148400e+00   1.8763143e+00   9.6148400e+00   1.8769654e+00
   9.6448400e+00   1.5810815e+00   9.6448400e+00   1.8763322e+00   9.6448400e+00   1.8769654e+00
   9.6748400e+00   1.5829426e+00   9.6748400e+00   1.8763501e+00   9.6748400e+00   1.8769654e+00
   9.7048400e+00   1.5848038e+00   9.7048400e+00   1.8763681e+00   9.7048400e+00   1.8769654e+00
   9.7348400e+00   1.5866649e+00   9.7348400e+00   1.8763860e+00   9.7348400e+00   1.8769654e+00
   9.7648400e+00   1.5885261e+00   9.7648400e+00   1.8764039e+00   9.7648400e+00   1.8769654e+00
   9.7948400e+00   1.5903873e+00   9.7948400e+00   1.8764218e+00   9.7948400e+00   1.8769654e+00
   9.8248400e+00   1.5922484e+00   9.8248400e+00   1.8764397e+00   9.8248400e+00   1.8769654e+00
   9.8548400e+00   1.5941096e+00   9.8548400e+00   1.8764576e+00   9.8548400e+00   1.8769654e+00
   9.8848400e+00   1.5959707e+00   9.8848400e+00   1.8764756e+00   9.8848400e+00   1.8769654e+00
   9.9148400e+00   1.5978319e+00   9.9148400e+00   1.8764935e+00   9.9148400e+00   1.8769654e+00
   9.9448400e+00   1.5996931e+00   9.9448400e+00   1.8765114e+00   9.9448400e+00   1.8769654e+00
   9.9748400e+00   1.6015542e+00   9.9748400e+00   1.8765293e+00   9.9748400e+00   1.8769654e+00
   1.0004840e+01   1.6034154e+00   1.0004840e+01   1.8765472e+00   1.0004840e+01   1.8769654e+00
   1.0034840e+01   1.8635256e+00   1.0034840e+01   2.1293731e+00   1.0034840e+01   2.1297753e+00
   1.0064840e+01   1.0700607e+00   1.0064840e+01   1.3476444e+00   1.0064840e+01   1.3480573e+00
   1.0094840e+01   1.0752123e+00   1.0094840e+01   1.3520069e+00   1.0094840e+01   1.3524188e+00
   1.0124840e+01   1.6176037e+00   1.0124840e+01   1.8765755e+00   1.0124840e+01   1.8769654e+00
   1.0154840e+01   1.6190747e+00   1.0154840e+01   1.8765829e+00   1.0154840e+01   1.8769654e+00
   1.0184840e+01   1.6205457e+00   1.0184840e+01   1.8765903e+00   1.0184840e+01   1.8769654e+00
   1.0214840e+01   1.6220167e+00   1.0214840e+01   1.8765977e+00   1.0214840e+01   1.8769654e+00
   1.0244840e+01   1.6234877e+00   1.0244840e+01   1.8766051e+00   1.0244840e+01   1.8769654e+00
   1.0274840e+01   1.6249587e+00   1.0274840e+01   1.8766125e+00   1.0274840e+01   1.8769654e+00
   1.0304840e+01   1.6264297e+00   1.0304840e+01   1.8766199e+00   1.0304840e+01   1.8769654e+00
   1.0334840e+01   1.6279007e+00   1.0334840e+01   1.8766273e+00   1.0334840e+01   1.8769654e+00
   1.0364840e+01   1.6293716e+00   1.0364840e+01   1.8766347e+00   1.0364840e+01   1.8769654e+00
   1.0394840e+01   1.6308426e+00   1.0394840e+01   1.8766421e+00   1.0394840e+01   1.8769654e+00
   1.0424840e+01   1.6323136e+00   1.0424840e+01   1.8766495e+00   1.0424840e+01   1.8769654e+00
   1.0454840e+01   1.6337846e+00   1.0454840e+01   1.8766569e+00   1.0454840e+01   1.8769654e+00
   1.0484840e+01   1.6352556e+00   1.0484840e+01   1.8766643e+00   1.0484840e+01   1.8769654e+00
   1.0514840e+01   1.6367266e+00   1.0514840e+01   1.8766717e+00   1.0514840e+01   1.8769654e+00
   1.0544840e+01   1.6381976e+00   1.0544840e+01   1.8766791e+00   1.0544840e+01   1.8769654e+00
   1.0574840e+01   1.6396686e+00   1.0574840e+01   1.8766865e+00   1.0574840e+01   1.8769654e+00
   1.0604840e+01   1.6411396e+00   1.0604840e+01   1.8766939e+00   1.0604840e+01   1.8769654e+00
   1.0634840e+01   1.6426106e+00   1.0634840e+01   1.8767013e+00   1.0634840e+01   1.8769654e+00
   1.0664840e+01   1.6440816e+00   1.0664840e+01   1.8767087e+00   1.0664840e+01   1.8769654e+00
   1.0694840e+01   1.6455526e+00   1.0694840e+01   1.8767161e+00   1.0694840e+01   1.8769654e+00
   1.0724840e+01   1.6470236e+00   1.0724840e+01   1.8767235e+00   1.0724840e+01   1.8769654e+00
   1.0754840e+01   1.6484946e+00   1.0754840e+01   1.8767309e+00   1.0754840e+01   1.8769654e+00
   1.0784840e+01   1.6499656e+00   1.0784840e+01   1.8767383e+00   1.0784840e+01   1.8769654e+00
   1.0814840e+01   1.6514366e+00   1.0814840e+01   1.8767457e+00   1.0814840e+01   1.8769654e+00
   1.0844840e+01   1.6529076e+00   1.0844840e+01   1.8767531e+00   1.0844840e+01   1.8769654e+00
   1.0874840e+01   1.6543785e+00   1.0874840e+01   1.8767605e+00   1.0874840e+01   1.8769654e+00
   1.0904840e+01   1.6558495e+00   1.0904840e+01   1.8767679e+00   1.0904840e+01   1.8769654e+00
   1.0934840e+01   1.6573205e+00   1.0934840e+01   1.8767754e+00   1.0934840e+01   1.8769654e+00
   1.0964840e+01   1.6587915e+00   1.0964840e+01   1.8767828e+00   1.0964840e+01   1.8769654e+00
   1.0994840e+01   1.6602625e+00   1.0994840e+01   1.8767902e+00   1.0994840e+01   1.8769654e+00
   1.1024840e+01   2.0514944e+00   1.1024840e+01   2.2664038e+00   1.1024840e+01   2.2665749e+00
   1.1054840e+01   1.2162780e+00   1.1054840e+01   1.4344099e+00   1.1054840e+01   1.4345801e+00
   1.1084840e+01   1.1291000e+00   1.1084840e+01   1.3478867e+00   1.1084840e+01   1.3480573e+00
   1.1114840e+01   1.6651814e+00   1.1114840e+01   1.8704587e+00   1.1114840e+01   1.8706208e+00
   1.1144840e+01   1.6727420e+00   1.1144840e+01   1.8768063e+00   1.1144840e+01   1.8769654e+00
   1.1174840e+01   1.6739047e+00   1.1174840e+01   1.8768094e+00   1.1174840e+01   1.8769654e+00
   1.1204840e+01   1.6750673e+00   1.1204840e+01   1.8768124e+00   1.1204840e+01   1.8769654e+00
   1.1234840e+01   1.6762300e+00   1.1234840e+01   1.8768155e+00   1.1234840e+01   1.8769654e+00
   1.1264840e+01   1.6773926e+00   1.1264840e+01   1.8768186e+00   1.1264840e+01   1.8769654e+00
   1.1294840e+01   1.6785552e+00   1.1294840e+01   1.8768216e+00   1.1294840e+01   1.8769654e+00
   1.1324840e+01   1.6797179e+00   1.1324840e+01   1.8768247e+00   1.1324840e+01   1.8769654e+00
   1.1354840e+01   1.6808805e+00   1.1354840e+01   1.8768277e+00   1.1354840e+01   1.8769654e+00
   1.1384840e+01   1.6820432e+00   1.1384840e+01   1.8768308e+00   1.1384840e+01   1.8769654e+00
   1.1414840e+01   1.6832058e+00   1.1414840e+01   1.8768339e+00   1.1414840e+01   1.8769654e+00
   1.1444840e+01   1.6843684e+00   1.1444840e+01   1.8768369e+00   1.1444840e+01   1.8769654e+00
   1.1474840e+01   1.6855311e+00   1.1474840e+01   1.8768400e+00   1.1474840e+01   1.8769654e+00
   1.1504840e+01   1.6866937e+00   1.1504840e+01   1.8768430e+00   1.1504840e+01   1.8769654e+00
   1.1534840e+01   1.6878564e+00   1.1534840e+01   1.8768461e+00   1.1534840e+01   1.8769654e+00
   1.1564840e+01   1.6890190e+00   1.1564840e+01   1.8768492e+00   1.1564840e+01   1.8769654e+00
   1.1594840e+01   1.6901816e+00   1.1594840e+01   1.8768522e+00   1.1594840e+01   1.8769654e+00
   1.1624840e+01   1.6913443e+00   1.1624840e+01   1.8768553e+00   1.1624840e+01   1.8769654e+00
   1.1654840e+01   1.6925069e+00   1.1654840e+01   1.8768583e+00   1.1654840e+01   1.8769654e+00
   1.1684840e+01   1.6936696e+00   1.1684840e+01   1.8768614e+00   1.1684840e+01   1.8769654e+00
   1.1714840e+01   1.6948322e+00   1.1714840e+01   1.8768644e+00   1.1714840e+01   1.8769654e+00
   1.1744840e+01   1.6959948e+00   1.1744840e+01   1.8768675e+00   1.1744840e+01   1.8769654e+00
   1.1774840e+01   1.6971575e+00   1.1774840e+01   1.8768706e+00   1.1774840e+01   1.8769654e+00
   1.1804840e+01   1.6983201e+00   1.1804840e+01   1.8768736e+00   1.1804840e+01   1.8769654e+00
   1.1834840e+01   1.6994828e+00   1.1834840e+01   1.8768767e+00   1.1834840e+01   1.8769654e+00
   1.1864840e+01   1.7006454e+00   1.1864840e+01   1.8768797e+00   1.1864840e+01   1.8769654e+00
   1.1894840e+01   1.7018080e+00   1.1894840e+01   1.8768828e+00   1.1894840e+01   1.8769654e+00
   1.1924840e+01   1.7029707e+00   1.1924840e+01   1.8768859e+00   1.1924840e+01   1.8769654e+00
   1.1954840e+01   1.7041333e+00   1.1954840e+01   1.8768889e+00   1.1954840e+01   1.8769654e+00
   1.1984840e+01   1.7052960e+00   1.1984840e+01   1.8768920e+00   1.1984840e+01   1.8769654e+00
   1.2014840e+01   1.7064586e+00   1.2014840e+01   1.8768950e+00   1.2014840e+01   1.8769654e+00
   1.2044840e+01   1.5656106e+00   1.2044840e+01   1.7337274e+00   1.2044840e+01   1.7337964e+00
   1.2074840e+01   1.1754711e+00   1.2074840e+01   1.3479868e+00   1.2074840e+01   1.3480573e+00
   1.2104840e+01   1.3549975e+00   1.2104840e+01   1.5220483e+00   1.2104840e+01   1.5221169e+00
   1.2134840e+01   1.7152408e+00   1.2134840e+01   1.8768993e+00   1.2134840e+01   1.8769654e+00
   1.2164840e+01   1.7161597e+00   1.2164840e+01   1.8769005e+00   1.2164840e+01   1.8769654e+00
   1.2194840e+01   1.7170787e+00   1.2194840e+01   1.8769018e+00   1.2194840e+01   1.8769654e+00
   1.2224840e+01   1.7179976e+00   1.2224840e+01   1.8769030e+00   1.2224840e+01   1.8769654e+00
   1.2254840e+01   1.7189166e+00   1.2254840e+01   1.8769043e+00   1.2254840e+01   1.8769654e+00
   1.2284840e+01   1.7198355e+00   1.2284840e+01   1.8769056e+00   1.2284840e+01   1.8769654e+00
   1.2314840e+01   1.7207544e+00   1.2314840e+01   1.8769068e+00   1.2314840e+01   1.8769654e+00
   1.2344840e+01   1.7216734e+00   1.2344840e+01   1.8769081e+00   1.2344840e+01   1.8769654e+00
   1.2374840e+01   1.7225923e+00   1.2374840e+01   1.8769094e+00   1.2374840e+01   1.8769654e+00
   1.2404840e+01   1.7235112e+00   1.2404840e+01   1.8769106e+00   1.2404840e+01   1.8769654e+00
   1.2434840e+01   1.7244302e+00   1.2434840e+01   1.8769119e+00   1.2434840e+01   1.8769654e+00
   1.2464840e+01   1.7253491e+00   1.2464840e+01   1.8769132e+00   1.2464840e+01   1.8769654e+00
   1.2494840e+01   1.7262680e+00   1.2494840e+01   1.8769144e+00   1.2494840e+01   1.8769654e+00
   1.2524840e+01   1.7271870e+00   1.2524840e+01   1.8769157e+00   1.2524840e+01   1.8769654e+00
   1.2554840e+01   1.7281059e+00   1.2554840e+01   1.8769169e+00   1.2554840e+01   1.8769654e+00
   1.2584840e+01   1.7290248e+00   1.2584840e+01   1.8769182e+00   1.2584840e+01   1.8769654e+00
   1.2614840e+01   1.7299438e+00   1.2614840e+01   1.8769195e+00   1.2614840e+01   1.8769654e+00
   1.2644840e+01   1.7308627e+00   1.2644840e+01   1.8769207e+00   1.2644840e+01   1.8769654e+00
   1.2674840e+01   1.7317816e+00   1.2674840e+01   1.8769220e+00   1.2674840e+01   1.8769654e+00
   1.2704840e+01   1.7327006e+00   1.2704840e+01   1.8769233e+00   1.2704840e+01   1.8769654e+00
   1.2734840e+01   1.7336195e+00   1.2734840e+01   1.8769245e+00   1.2734840e+01   1.8769654e+00
   1.2764840e+01   1.7345384e+00   1.2764840e+01   1.8769258e+00   1.2764840e+01   1.8769654e+00
   1.2794840e+01   1.7354574e+00   1.2794840e+01   1.8769271e+00   1.2794840e+01   1.8769654e+00
   1.2824840e+01   1.7363763e+00   1.2824840e+01   1.8769283e+00   1.2824840e+01   1.8769654e+00
   1.2854840e+01   1.7372952e+00   1.2854840e+01   1.8769296e+00   1.2854840e+01   1.8769654e+00
   1.2884840e+01   1.7382142e+00   1.2884840e+01   1.8769308e+00   1.2884840e+01   1.8769654e+00
   1.2914840e+01   1.7391331e+00   1.2914840e+01   1.8769321e+00   1.2914840e+01   1.8769654e+00
   1.2944840e+01   1.7400520e+00   1.2944840e+01   1.8769334e+00   1.2944840e+01   1.8769654e+00
   1.2974840e+01   1.7409710e+00   1.2974840e+01   1.8769346e+00   1.2974840e+01   1.8769654e+00
   1.3004840e+01   1.7418899e+00   1.3004840e+01   1.8769359e+00   1.3004840e+01   1.8769654e+00
   1.3034840e+01   1.9982800e+00   1.3034840e+01   2.1297469e+00   1.3034840e+01   2.1297753e+00
   1.3064840e+01   1.2119414e+00   1.3064840e+01   1.3480282e+00   1.3064840e+01   1.3480573e+00
   1.3094840e+01   1.2166504e+00   1.3094840e+01   1.3523898e+00   1.3094840e+01   1.3524188e+00
   1.3124840e+01   1.7488955e+00   1.3124840e+01   1.8769379e+00   1.3124840e+01   1.8769654e+00
   1.3154840e+01   1.7496218e+00   1.3154840e+01   1.8769384e+00   1.3154840e+01   1.8769654e+00
   1.3184840e+01   1.7503481e+00   1.3184840e+01   1.8769389e+00   1.3184840e+01   1.8769654e+00
   1.3214840e+01   1.7510745e+00   1.3214840e+01   1.8769395e+00   1.3214840e+01   1.8769654e+00
   1.3244840e+01   1.7518008e+00   1.3244840e+01   1.8769400e+00   1.3244840e+01   1.8769654e+00
   1.3274840e+01   1.7525271e+00   1.3274840e+01   1.8769405e+00   1.3274840e+01   1.8769654e+00
   1.3304840e+01   1.7532534e+00   1.3304840e+01   1.8769410e+00   1.3304840e+01   1.8769654e+00
   1.3334840e+01   1.7539797e+00   1.3334840e+01   1.8769416e+00   1.3334840e+01   1.8769654e+00
   1.3364840e+01   1.7547061e+00   1.3364840e+01   1.8769421e+00   1.3364840e+01   1.8769654e+00
   1.3394840e+01   1.7554324e+00   1.3394840e+01   1.8769426e+00   1.3394840e+01   1.8769654e+00
   1.3424840e+01   1.7561587e+00   1.3424840e+01   1.8769431e+00   1.3424840e+01   1.8769654e+00
   1.3454840e+01   1.7568850e+00   1.3454840e+01   1.8769436e+00   1.3454840e+01   1.8769654e+00
   1.3484840e+01   1.7576113e+00   1.3484840e+01   1.8769442e+00   1.3484840e+01   1.8769654e+00
   1.3514840e+01   1.7583377e+00   1.3514840e+01   1.8769447e+00   1.3514840e+01   1.8769654e+00
   1.3544840e+01   1.7590640e+00   1.3544840e+01   1.8769452e+00   1.3544840e+01   1.8769654e+00
   1.3574840e+01   1.7597903e+00   1.3574840e+01   1.8769457e+00   1.3574840e+01   1.8769654e+00
   1.3604840e+01   1.7605166e+00   1.3604840e+01   1.8769463e+00   1.3604840e+01   1.8769654e+00
   1.3634840e+01   1.7612429e+00   1.3634840e+01   1.8769468e+00   1.3634840e+01   1.8769654e+00
   1.3664840e+01   1.7619692e+00   1.3664840e+01   1.8769473e+00   1.3664840e+01   1.8769654e+00
   1.3694840e+01   1.7626956e+00   1.3694840e+01   1.8769478e+00   1.3694840e+01   1.8769654e+00
   1.3724840e+01   1.7634219e+00   1.3724840e+01   1.8769483e+00   1.3724840e+01   1.8769654e+00
   1.3754840e+01   1.7641482e+00   1.3754840e+01   1.8769489e+00   1.3754840e+01   1.8769654e+00
   1.3784840e+01   1.7648745e+00   1.3784840e+01   1.8769494e+00   1.3784840e+01   1.8769654e+00
   1.3814840e+01   1.7656008e+00   1.3814840e+01   1.8769499e+00   1.3814840e+01   1.8769654e+00
   1.3844840e+01   1.7663272e+00   1.3844840e+01   1.8769504e+00   1.3844840e+01   1.8769654e+00
   1.3874840e+01   1.7670535e+00   1.3874840e+01   1.8769509e+00   1.3874840e+01   1.8769654e+00
   1.3904840e+01   1.7677798e+00   1.3904840e+01   1.8769515e+00   1.3904840e+01   1.8769654e+00
   1.3934840e+01   1.7685061e+00   1.3934840e+01   1.8769520e+00   1.3934840e+01   1.8769654e+00
   1.3964840e+01   1.7692324e+00   1.3964840e+01   1.8769525e+00   1.3964840e+01   1.8769654e+00
   1.3994840e+01   1.7699588e+00   1.3994840e+01   1.8769530e+00   1.3994840e+01   1.8769654e+00
   1.4024840e+01   2.1599469e+00   1.4024840e+01   2.2665628e+00   1.4024840e+01   2.2665749e+00
   1.4054840e+01   1.3274701e+00   1.4054840e+01   1.4345681e+00   1.4054840e+01   1.4345801e+00
   1.4084840e+01   1.2406551e+00   1.4084840e+01   1.3480452e+00   1.4084840e+01   1.3480573e+00
   1.4114840e+01   1.7691824e+00   1.4114840e+01   1.8706094e+00   1.4114840e+01   1.8706208e+00
   1.4144840e+01   1.7761208e+00   1.4144840e+01   1.8769542e+00   1.4144840e+01   1.8769654e+00
   1.4174840e+01   1.7766949e+00   1.4174840e+01   1.8769544e+00   1.4174840e+01   1.8769654e+00
   1.4204840e+01   1.7772690e+00   1.4204840e+01   1.8769546e+00   1.4204840e+01   1.8769654e+00
   1.4234840e+01   1.7778430e+00   1.4234840e+01   1.8769548e+00   1.4234840e+01   1.8769654e+00
   1.4264840e+01   1.7784171e+00   1.4264840e+01   1.8769550e+00   1.4264840e+01   1.8769654e+00
   1.4294840e+01   1.7789912e+00   1.4294840e+01   1.8769553e+00   1.4294840e+01   1.8769654e+00
   1.4324840e+01   1.7795653e+00   1.4324840e+01   1.8769555e+00   1.4324840e+01   1.8769654e+00
   1.4354840e+01   1.7801394e+00   1.4354840e+01   1.8769557e+00   1.4354840e+01   1.8769654e+00
   1.4384840e+01   1.7807134e+00   1.4384840e+01   1.8769559e+00   1.4384840e+01   1.8769654e+00
   1.4414840e+01   1.7812875e+00   1.4414840e+01   1.8769561e+00   1.4414840e+01   1.8769654e+00
   1.4444840e+01   1.7818616e+00   1.4444840e+01   1.8769563e+00   1.4444840e+01   1.8769654e+00
   1.4474840e+01   1.7824357e+00   1.4474840e+01   1.8769566e+00   1.4474840e+01   1.8769654e+00
   1.4504840e+01   1.7830098e+00   1.4504840e+01   1.8769568e+00   1.4504840e+01   1.8769654e+00
   1.4534840e+01   1.7835839e+00   1.4534840e+01   1.8769570e+00   1.4534840e+01   1.8769654e+00
   1.4564840e+01   1.7841579e+00   1.4564840e+01   1.8769572e+00   1.4564840e+01   1.8769654e+00
   1.4594840e+01   1.7847320e+00   1.4594840e+01   1.8769574e+00   1.4594840e+01   1.8769654e+00
   1.4624840e+01   1.7853061e+00   1.4624840e+01   1.8769576e+00   1.4624840e+01   1.8769654e+00
   1.4654840e+01   1.7858802e+00   1.4654840e+01   1.8769578e+00   1.4654840e+01   1.8769654e+00
   1.4684840e+01   1.7864543e+00   1.4684840e+01   1.8769581e+00   1.4684840e+01   1.8769654e+00
   1.4714840e+01   1.7870283e+00   1.4714840e+01   1.8769583e+00   1.4714840e+01   1.8769654e+00
   1.4744840e+01   1.7876024e+00   1.4744840e+01   1.8769585e+00   1.4744840e+01   1.8769654e+00
   1.4774840e+01   1.7881765e+00   1.4774840e+01   1.8769587e+00   1.4774840e+01   1.8769654e+00
   1.4804840e+01   1.7887506e+00   1.4804840e+01   1.8769589e+00   1.4804840e+01   1.8769654e+00
   1.4834840e+01   1.7893247e+00   1.4834840e+01   1.8769591e+00   1.4834840e+01   1.8769654e+00
   1.4864840e+01   1.7898987e+00   1.4864840e+01   1.8769594e+00   1.4864840e+01   1.8769654e+00
   1.4894840e+01   1.7904728e+00   1.4894840e+01   1.8769596e+00   1.4894840e+01   1.8769654e+00
   1.4924840e+01   1.7910469e+00   1.4924840e+01   1.8769598e+00   1.4924840e+01   1.8769654e+00
   1.4954840e+01   1.7916210e+00   1.4954840e+01   1.8769600e+00   1.4954840e+01   1.8769654e+00
   1.4984840e+01   1.7921951e+00   1.4984840e+01   1.8769602e+00   1.4984840e+01   1.8769654e+00
   1.5014840e+01   1.7927691e+00   1.5014840e+01   1.8769604e+00   1.5014840e+01   1.8769654e+00
   1.5044840e+01   1.6509976e+00   1.5044840e+01   1.7337915e+00   1.5044840e+01   1.7337964e+00
   1.5074840e+01   1.2632806e+00   1.5074840e+01   1.3480523e+00   1.5074840e+01   1.3480573e+00
   1.5104840e+01   1.4398512e+00   1.5104840e+01   1.5221120e+00   1.5104840e+01   1.5221169e+00
   1.5134840e+01   1.7971057e+00   1.5134840e+01   1.8769607e+00   1.5134840e+01   1.8769654e+00
   1.5164840e+01   1.7975594e+00   1.5164840e+01   1.8769608e+00   1.5164840e+01   1.8769654e+00
   1.5194840e+01   1.7980132e+00   1.5194840e+01   1.8769609e+00   1.5194840e+01   1.8769654e+00
   1.5224840e+01   1.7984669e+00   1.5224840e+01   1.8769610e+00   1.5224840e+01   1.8769654e+00
   1.5254840e+01   1.7989207e+00   1.5254840e+01   1.8769611e+00   1.5254840e+01   1.8769654e+00
   1.5284840e+01   1.7993744e+00   1.5284840e+01   1.8769612e+00   1.5284840e+01   1.8769654e+00
   1.5314840e+01   1.7998282e+00   1.5314840e+01   1.8769613e+00   1.5314840e+01   1.8769654e+00
   1.5344840e+01   1.8002820e+00   1.5344840e+01   1.8769614e+00   1.5344840e+01   1.8769654e+00
   1.5374840e+01   1.8007357e+00   1.5374840e+01   1.8769614e+00   1.5374840e+01   1.8769654e+00
   1.5404840e+01   1.8011895e+00   1.5404840e+01   1.8769615e+00   1.5404840e+01   1.8769654e+00
   1.5434840e+01   1.8016432e+00   1.5434840e+01   1.8769616e+00   1.5434840e+01   1.8769654e+00
   1.5464840e+01   1.8020970e+00   1.5464840e+01   1.8769617e+00   1.5464840e+01   1.8769654e+00
   1.5494840e+01   1.8025507e+00   1.5494840e+01   1.8769618e+00   1.5494840e+01   1.8769654e+00
   1.5524840e+01   1.8030045e+00   1.5524840e+01   1.8769619e+00   1.5524840e+01   1.8769654e+00
   1.5554840e+01   1.8034582e+00   1.5554840e+01   1.8769620e+00   1.5554840e+01   1.8769654e+00
   1.5584840e+01   1.8039120e+00   1.5584840e+01   1.8769621e+00   1.5584840e+01   1.8769654e+00
   1.5614840e+01   1.8043657e+00   1.5614840e+01   1.8769622e+00   1.5614840e+01   1.8769654e+00
   1.5644840e+01   1.8048195e+00   1.5644840e+01   1.8769622e+00   1.5644840e+01   1.8769654e+00
   1.5674840e+01   1.8052733e+00   1.5674840e+01   1.8769623e+00   1.5674840e+01   1.8769654e+00
   1.5704840e+01   1.8057270e+00   1.5704840e+01   1.8769624e+00   1.5704840e+01   1.8769654e+00
   1.5734840e+01   1.8061808e+00   1.5734840e+01   1.8769625e+00   1.5734840e+01   1.8769654e+00
   1.5764840e+01   1.8066345e+00   1.5764840e+01   1.8769626e+00   1.5764840e+01   1.8769654e+00
   1.5794840e+01   1.8070883e+00   1.5794840e+01   1.8769627e+00   1.5794840e+01   1.8769654e+00
   1.5824840e+01   1.8075420e+00   1.5824840e+01   1.8769628e+00   1.5824840e+01   1.8769654e+00
   1.5854840e+01   1.8079958e+00   1.5854840e+01   1.8769629e+00   1.5854840e+01   1.8769654e+00
   1.5884840e+01   1.8084495e+00   1.5884840e+01   1.8769630e+00   1.5884840e+01   1.8769654e+00
   1.5914840e+01   1.8089033e+00   1.5914840e+01   1.8769631e+00   1.5914840e+01   1.8769654e+00
   1.5944840e+01   1.8093571e+00   1.5944840e+01   1.8769631e+00   1.5944840e+01   1.8769654e+00
   1.5974840e+01   1.8098108e+00   1.5974840e+01   1.8769632e+00   1.5974840e+01   1.8769654e+00
   1.6004840e+01   1.8102646e+00   1.6004840e+01   1.8769633e+00   1.6004840e+01   1.8769654e+00
   1.6034840e+01   2.0648364e+00   1.6034840e+01   2.1297733e+00   1.6034840e+01   2.1297753e+00
   1.6064840e+01   1.2811206e+00   1.6064840e+01   1.3480552e+00   1.6064840e+01   1.3480573e+00
   1.6094840e+01   1.2856438e+00   1.6094840e+01   1.3524168e+00   1.6094840e+01   1.3524188e+00
   1.6124840e+01   1.8137239e+00   1.6124840e+01   1.8769635e+00   1.6124840e+01   1.8769654e+00
   1.6154840e+01   1.8140825e+00   1.6154840e+01   1.8769635e+00   1.6154840e+01   1.8769654e+00
   1.6184840e+01   1.8144412e+00   1.6184840e+01   1.8769635e+00   1.6184840e+01   1.8769654e+00
   1.6214840e+01   1.8147998e+00   1.6214840e+01   1.8769636e+00   1.6214840e+01   1.8769654e+00
   1.6244840e+01   1.8151585e+00   1.6244840e+01   1.8769636e+00   1.6244840e+01   1.8769654e+00
   1.6274840e+01   1.8155171e+00   1.6274840e+01   1.8769636e+00   1.6274840e+01   1.8769654e+00
   1.6304840e+01   1.8158758e+00   1.6304840e+01   1.8769637e+00   1.6304840e+01   1.8769654e+00
   1.6334840e+01   1.8162344e+00   1.6334840e+01   1.8769637e+00   1.6334840e+01   1.8769654e+00
   1.6364840e+01   1.8165931e+00   1.6364840e+01   1.8769638e+00   1.6364840e+01   1.8769654e+00
   1.6394840e+01   1.8169517e+00   1.6394840e+01   1.8769638e+00   1.6394840e+01   1.8769654e+00
   1.6424840e+01   1.8173104e+00   1.6424840e+01   1.8769638e+00   1.6424840e+01   1.8769654e+00
   1.6454840e+01   1.8176690e+00   1.6454840e+01   1.8769639e+00   1.6454840e+01   1.8769654e+00
   1.6484840e+01   1.8180277e+00   1.6484840e+01   1.8769639e+00   1.6484840e+01   1.8769654e+00
   1.6514840e+01   1.8183863e+00   1.6514840e+01   1.8769639e+00   1.6514840e+01   1.8769654e+00
   1.6544840e+01   1.8187450e+00   1.6544840e+01   1.8769640e+00   1.6544840e+01   1.8769654e+00
   1.6574840e+01   1.8191036e+00   1.6574840e+01   1.8769640e+00   1.6574840e+01   1.8769654e+00
   1.6604840e+01   1.8194623e+00   1.6604840e+01   1.8769640e+00   1.6604840e+01   1.8769654e+00
   1.6634840e+01   1.8198209e+00   1.6634840e+01   1.8769641e+00   1.6634840e+01   1.8769654e+00
   1.6664840e+01   1.8201796e+00   1.6664840e+01   1.8769641e+00   1.6664840e+01   1.8769654e+00
   1.6694840e+01   1.8205382e+00   1.6694840e+01   1.8769642e+00   1.6694840e+01   1.8769654e+00
   1.6724840e+01   1.8208969e+00   1.6724840e+01   1.8769642e+00   1.6724840e+01   1.8769654e+00
   1.6754840e+01   1.8212555e+00   1.6754840e+01   1.8769642e+00   1.6754840e+01   1.8769654e+00
   1.6784840e+01   1.8216142e+00   1.6784840e+01   1.8769643e+00   1.6784840e+01   1.8769654e+00
   1.6814840e+01   1.8219728e+00   1.6814840e+01   1.8769643e+00   1.6814840e+01   1.8769654e+00
   1.6844840e+01   1.8223315e+00   1.6844840e+01   1.8769643e+00   1.6844840e+01   1.8769654e+00
   1.6874840e+01   1.8226901e+00   1.6874840e+01   1.8769644e+00   1.6874840e+01   1.8769654e+00
   1.6904840e+01   1.8230488e+00   1.6904840e+01   1.8769644e+00   1.6904840e+01   1.8769654e+00
   1.6934840e+01   1.8234074e+00   1.6934840e+01   1.8769645e+00   1.6934840e+01   1.8769654e+00
   1.6964840e+01   1.8237661e+00   1.6964840e+01   1.8769645e+00   1.6964840e+01   1.8769654e+00
   1.6994840e+01   1.8241247e+00   1.6994840e+01   1.8769645e+00   1.6994840e+01   1.8769654e+00
   1.7024840e+01   2.2138176e+00   1.7024840e+01   2.2665741e+00   1.7024840e+01   2.2665749e+00
   1.7054840e+01   1.3818542e+00   1.7054840e+01   1.4345792e+00   1.7054840e+01   1.4345801e+00
   1.7084840e+01   1.2951944e+00   1.7084840e+01   1.3480564e+00   1.7084840e+01   1.3480573e+00
   1.7114840e+01   1.8205314e+00   1.7114840e+01   1.8706200e+00   1.7114840e+01   1.8706208e+00
   1.7144840e+01   1.8271675e+00   1.7144840e+01   1.8769646e+00   1.7144840e+01   1.8769654e+00
   1.7174840e+01   1.8274510e+00   1.7174840e+01   1.8769646e+00   1.7174840e+01   1.8769654e+00
   1.7204840e+01   1.8277345e+00   1.7204840e+01   1.8769646e+00   1.7204840e+01   1.8769654e+00
   1.7234840e+01   1.8280180e+00   1.7234840e+01   1.8769647e+00   1.7234840e+01   1.8769654e+00
   1.7264840e+01   1.8283015e+00   1.7264840e+01   1.8769647e+00   1.7264840e+01   1.8769654e+00
   1.7294840e+01   1.8285849e+00   1.7294840e+01   1.8769647e+00   1.7294840e+01   1.8769654e+00
   1.7324840e+01   1.8288684e+00   1.7324840e+01   1.8769647e+00   1.7324840e+01   1.8769654e+00
   1.7354840e+01   1.8291519e+00   1.7354840e+01   1.8769647e+00   1.7354840e+01   1.8769654e+00
   1.7384840e+01   1.8294354e+00   1.7384840e+01   1.8769647e+00   1.7384840e+01   1.8769654e+00
   1.7414840e+01   1.8297189e+00   1.7414840e+01   1.8769647e+00   1.7414840e+01   1.8769654e+00
   1.7444840e+01   1.8300023e+00   1.7444840e+01   1.8769648e+00   1.7444840e+01   1.8769654e+00
   1.7474840e+01   1.8302858e+00   1.7474840e+01   1.8769648e+00   1.7474840e+01   1.8769654e+00
   1.7504840e+01   1.8305693e+00   1.7504840e+01   1.8769648e+00   1.7504840e+01   1.8769654e+00
   1.7534840e+01   1.8308528e+00   1.7534840e+01   1.8769648e+00   1.7534840e+01   1.8769654e+00
   1.7564840e+01   1.8311363e+00   1.7564840e+01   1.8769648e+00   1.7564840e+01   1.8769654e+00
   1.7594840e+01   1.8314197e+00   1.7594840e+01   1.8769648e+00   1.7594840e+01   1.8769654e+00
   1.7624840e+01   1.8317032e+00   1.7624840e+01   1.8769648e+00   1.7624840e+01   1.8769654e+00
   1.7654840e+01   1.8319867e+00   1.7654840e+01   1.8769649e+00   1.7654840e+01   1.8769654e+00
   1.7684840e+01   1.8322702e+00   1.7684840e+01   1.8769649e+00   1.7684840e+01   1.8769654e+00
   1.7714840e+01   1.8325537e+00   1.7714840e+01   1.8769649e+00   1.7714840e+01   1.8769654e+00
   1.7744840e+01   1.8328371e+00   1.7744840e+01   1.8769649e+00   1.7744840e+01   1.8769654e+00
   1.7774840e+01   1.8331206e+00   1.7774840e+01   1.8769649e+00   1.7774840e+01   1.8769654e+00
   1.7804840e+01   1.8334041e+00   1.7804840e+01   1.8769649e+00   1.7804840e+01   1.8769654e+00
   1.7834840e+01   1.8336876e+00   1.7834840e+01   1.8769650e+00   1.7834840e+01   1.8769654e+00
   1.7864840e+01   1.8339711e+00   1.7864840e+01   1.8769650e+00   1.7864840e+01   1.8769654e+00
   1.7894840e+01   1.8342545e+00   1.7894840e+01   1.8769650e+00   1.7894840e+01   1.8769654e+00
   1.7924840e+01   1.8345380e+00   1.7924840e+01   1.8769650e+00   1.7924840e+01   1.8769654e+00
   1.7954840e+01   1.8348215e+00   1.7954840e+01   1.8769650e+00   1.7954840e+01   1.8769654e+00
   1.7984840e+01   1.8351050e+00   1.7984840e+01   1.8769650e+00   1.7984840e+01   1.8769654e+00
   1.8014840e+01   1.8353885e+00   1.8014840e+01   1.8769650e+00   1.8014840e+01   1.8769654e+00
   1.8044840e+01   1.6929705e+00   1.8044840e+01   1.7337961e+00   1.8044840e+01   1.7337964e+00
   1.8074840e+01   1.3063017e+00   1.8074840e+01   1.3480569e+00   1.8074840e+01   1.3480573e+00
   1.8104840e+01   1.4815559e+00   1.8104840e+01   1.5221165e+00   1.8104840e+01   1.5221169e+00
   1.8134840e+01   1.8375298e+00   1.8134840e+01   1.8769651e+00   1.8134840e+01   1.8769654e+00
   1.8164840e+01   1.8377539e+00   1.8164840e+01   1.8769651e+00   1.8164840e+01   1.8769654e+00
   1.8194840e+01   1.8379780e+00   1.8194840e+01   1.8769651e+00   1.8194840e+01   1.8769654e+00
   1.8224840e+01   1.8382020e+00   1.8224840e+01   1.8769651e+00   1.8224840e+01   1.8769654e+00
   1.8254840e+01   1.8384261e+00   1.8254840e+01   1.8769651e+00   1.8254840e+01   1.8769654e+00
   1.8284840e+01   1.8386502e+00   1.8284840e+01   1.8769651e+00   1.8284840e+01   1.8769654e+00
   1.8314840e+01   1.8388742e+00   1.8314840e+01   1.8769651e+00   1.8314840e+01   1.8769654e+00
   1.8344840e+01   1.8390983e+00   1.8344840e+01   1.8769651e+00   1.8344840e+01   1.8769654e+00
   1.8374840e+01   1.8393224e+00   1.8374840e+01   1.8769651e+00   1.8374840e+01   1.8769654e+00
   1.8404840e+01   1.8395464e+00   1.8404840e+01   1.8769651e+00   1.8404840e+01   1.8769654e+00
   1.8434840e+01   1.8397705e+00   1.8434840e+01   1.8769651e+00   1.8434840e+01   1.8769654e+00
   1.8464840e+01   1.8399946e+00   1.8464840e+01   1.8769651e+00   1.8464840e+01   1.8769654e+00
   1.8494840e+01   1.8402186e+00   1.8494840e+01   1.8769651e+00   1.8494840e+01   1.8769654e+00
   1.8524840e+01   1.8404427e+00   1.8524840e+01   1.8769652e+00   1.8524840e+01   1.8769654e+00
   1.8554840e+01   1.8406668e+00   1.8554840e+01   1.8769652e+00   1.8554840e+01   1.8769654e+00
   1.8584840e+01   1.8408908e+00   1.8584840e+01   1.8769652e+00   1.8584840e+01   1.8769654e+00
   1.8614840e+01   1.8411149e+00   1.8614840e+01   1.8769652e+00   1.8614840e+01   1.8769654e+00
   1.8644840e+01   1.8413390e+00   1.8644840e+01   1.8769652e+00   1.8644840e+01   1.8769654e+00
   1.8674840e+01   1.8415630e+00   1.8674840e+01   1.8769652e+00   1.8674840e+01   1.8769654e+00
   1.8704840e+01   1.8417871e+00   1.8704840e+01   1.8769652e+00   1.8704840e+01   1.8769654e+00
   1.8734840e+01   1.8420111e+00   1.8734840e+01   1.8769652e+00   1.8734840e+01   1.8769654e+00
   1.8764840e+01   1.8422352e+00   1.8764840e+01   1.8769652e+00   1.8764840e+01   1.8769654e+00
   1.8794840e+01   1.8424593e+00   1.8794840e+01   1.8769652e+00   1.8794840e+01   1.8769654e+00
   1.8824840e+01   1.8426833e+00   1.8824840e+01   1.8769652e+00   1.8824840e+01   1.8769654e+00
   1.8854840e+01   1.8429074e+00   1.8854840e+01   1.8769652e+00   1.8854840e+01   1.8769654e+00
   1.8884840e+01   1.8431315e+00   1.8884840e+01   1.8769652e+00   1.8884840e+01   1.8769654e+00
   1.8914840e+01   1.8433555e+00   1.8914840e+01   1.8769652e+00   1.8914840e+01   1.8769654e+00
   1.8944840e+01   1.8435796e+00   1.8944840e+01   1.8769652e+00   1.8944840e+01   1.8769654e+00
   1.8974840e+01   1.8438037e+00   1.8974840e+01   1.8769652e+00   1.8974840e+01   1.8769654e+00
   1.9004840e+01   1.8440277e+00   1.9004840e+01   1.8769653e+00   1.9004840e+01   1.8769654e+00
   1.9034840e+01   2.0977063e+00   1.9034840e+01   2.1297752e+00   1.9034840e+01   2.1297753e+00
   1.9064840e+01   1.3150705e+00   1.9064840e+01   1.3480571e+00   1.9064840e+01   1.3480573e+00
   1.9094840e+01   1.3195095e+00   1.9094840e+01   1.3524187e+00   1.9094840e+01   1.3524188e+00
   1.9124840e+01   1.8457360e+00   1.9124840e+01   1.8769653e+00   1.9124840e+01   1.8769654e+00
   1.9154840e+01   1.8459131e+00   1.9154840e+01   1.8769653e+00   1.9154840e+01   1.8769654e+00
   1.9184840e+01   1.8460902e+00   1.9184840e+01   1.8769653e+00   1.9184840e+01   1.8769654e+00
   1.9214840e+01   1.8462673e+00   1.9214840e+01   1.8769653e+00   1.9214840e+01   1.8769654e+00
   1.9244840e+01   1.8464444e+00   1.9244840e+01   1.8769653e+00   1.9244840e+01   1.8769654e+00
   1.9274840e+01   1.8466215e+00   1.9274840e+01   1.8769653e+00   1.9274840e+01   1.8769654e+00
   1.9304840e+01   1.8467986e+00   1.9304840e+01   1.8769653e+00   1.9304840e+01   1.8769654e+00
   1.9334840e+01   1.8469757e+00   1.9334840e+01   1.8769653e+00   1.9334840e+01   1.8769654e+00
   1.9364840e+01   1.8471528e+00   1.9364840e+01   1.8769653e+00   1.9364840e+01   1.8769654e+00
   1.9394840e+01   1.8473299e+00   1.9394840e+01   1.8769653e+00   1.9394840e+01   1.8769654e+00
   1.9424840e+01   1.8475070e+00   1.9424840e+01   1.8769653e+00   1.9424840e+01   1.8769654e+00
   1.9454840e+01   1.8476841e+00   1.9454840e+01   1.8769653e+00   1.9454840e+01   1.8769654e+00
   1.9484840e+01   1.8478612e+00   1.9484840e+01   1.8769653e+00   1.9484840e+01   1.8769654e+00
   1.9514840e+01   1.8480383e+00   1.9514840e+01   1.8769653e+00   1.9514840e+01   1.8769654e+00
   1.9544840e+01   1.8482154e+00   1.9544840e+01   1.8769653e+00   1.9544840e+01   1.8769654e+00
   1.9574840e+01   1.8483925e+00   1.9574840e+01   1.8769653e+00   1.9574840e+01   1.8769654e+00
   1.9604840e+01   1.8485696e+00   1.9604840e+01   1.8769653e+00   1.9604840e+01   1.8769654e+00
   1.9634840e+01   1.8487467e+00   1.9634840e+01   1.8769653e+00   1.9634840e+01   1.8769654e+00
   1.9664840e+01   1.8489238e+00   1.9664840e+01   1.8769653e+00   1.9664840e+01   1.8769654e+00
   1.9694840e+01   1.8491009e+00   1.9694840e+01   1.8769653e+00   1.9694840e+01   1.8769654e+00
   1.9724840e+01   1.8492780e+00   1.9724840e+01   1.8769653e+00   1.9724840e+01   1.8769654e+00
   1.9754840e+01   1.8494551e+00   1.9754840e+01   1.8769653e+00   1.9754840e+01   1.8769654e+00
   1.9784840e+01   1.8496322e+00   1.9784840e+01   1.8769653e+00   1.9784840e+01   1.8769654e+00
   1.9814840e+01   1.8498093e+00   1.9814840e+01   1.8769653e+00   1.9814840e+01   1.8769654e+00
   1.9844840e+01   1.8499865e+00   1.9844840e+01   1.8769653e+00   1.9844840e+01   1.8769654e+00
   1.9874840e+01   1.8501636e+00   1.9874840e+01   1.8769653e+00   1.9874840e+01   1.8769654e+00
   1.9904840e+01   1.8503407e+00   1.9904840e+01   1.8769653e+00   1.9904840e+01   1.8769654e+00
   1.9934840e+01   1.8505178e+00   1.9934840e+01   1.8769653e+00   1.9934840e+01   1.8769654e+00
   1.9964840e+01   1.8506949e+00   1.9964840e+01   1.8769653e+00   1.9964840e+01   1.8769654e+00
   1.9994840e+01   1.8508720e+00   1.9994840e+01   1.8769653e+00   1.9994840e+01   1.8769654e+00
   2.0024840e+01   2.2404973e+00   2.0024840e+01   2.2665748e+00   2.0024840e+01   2.2665749e+00
   2.0054840e+01   1.4085835e+00   2.0054840e+01   1.4345800e+00   2.0054840e+01   1.4345801e+00
   2.0084840e+01   1.3219949e+00   2.0084840e+01   1.3480572e+00   2.0084840e+01   1.3480573e+00
   2.0114840e+01   1.8458864e+00   2.0114840e+01   1.8706208e+00   2.0114840e+01   1.8706208e+00
   2.0144840e+01   1.8523745e+00   2.0144840e+01   1.8769653e+00   2.0144840e+01   1.8769654e+00
   2.0174840e+01   1.8525145e+00   2.0174840e+01   1.8769653e+00   2.0174840e+01   1.8769654e+00
   2.0204840e+01   1.8526545e+00   2.0204840e+01   1.8769653e+00   2.0204840e+01   1.8769654e+00
   2.0234840e+01   1.8527945e+00   2.0234840e+01   1.8769653e+00   2.0234840e+01   1.8769654e+00
   2.0264840e+01   1.8529345e+00   2.0264840e+01   1.8769653e+00   2.0264840e+01   1.8769654e+00
   2.0294840e+01   1.8530745e+00   2.0294840e+01   1.8769653e+00   2.0294840e+01   1.8769654e+00
   2.0324840e+01   1.8532144e+00   2.0324840e+01   1.8769653e+00   2.0324840e+01   1.8769654e+00
   2.0354840e+01   1.8533544e+00   2.0354840e+01   1.8769653e+00   2.0354840e+01   1.8769654e+00
   2.0384840e+01   1.8534944e+00   2.0384840e+01   1.8769654e+00   2.0384840e+01   1.8769654e+00
   2.0414840e+01   1.8536344e+00   2.0414840e+01   1.8769654e+00   2.0414840e+01   1.8769654e+00
   2.0444840e+01   1.8537744e+00   2.0444840e+01   1.8769654e+00   2.0444840e+01   1.8769654e+00
   2.0474840e+01   1.8539144e+00   2.0474840e+01   1.8769654e+00   2.0474840e+01   1.8769654e+00
   2.0504840e+01   1.8540544e+00   2.0504840e+01   1.8769654e+00   2.0504840e+01   1.8769654e+00
   2.0534840e+01   1.8541943e+00   2.0534840e+01   1.8769654e+00   2.0534840e+01   1.8769654e+00
   2.0564840e+01   1.8543343e+00   2.0564840e+01   1.8769654e+00   2.0564840e+01   1.8769654e+00
   2.0594840e+01   1.8544743e+00   2.0594840e+01   1.8769654e+00   2.0594840e+01   1.8769654e+00
   2.0624840e+01   1.8546143e+00   2.0624840e+01   1.8769654e+00   2.0624840e+01   1.8769654e+00
   2.0654840e+01   1.8547543e+00   2.0654840e+01   1.8769654e+00   2.0654840e+01   1.8769654e+00
   2.0684840e+01   1.8548943e+00   2.0684840e+01   1.8769654e+00   2.0684840e+01   1.8769654e+00
   2.0714840e+01   1.8550342e+00   2.0714840e+01   1.8769654e+00   2.0714840e+01   1.8769654e+00
   2.0744840e+01   1.8551742e+00   2.0744840e+01   1.8769654e+00   2.0744840e+01   1.8769654e+00
   2.0774840e+01   1.8553142e+00   2.0774840e+01   1.8769654e+00   2.0774840e+01   1.8769654e+00
   2.0804840e+01   1.8554542e+00   2.0804840e+01   1.8769654e+00   2.0804840e+01   1.8769654e+00
   2.0834840e+01   1.8555942e+00   2.0834840e+01   1.8769654e+00   2.0834840e+01   1.8769654e+00
   2.0864840e+01   1.8557342e+00   2.0864840e+01   1.8769654e+00   2.0864840e+01   1.8769654e+00
   2.0894840e+01   1.8558742e+00   2.0894840e+01   1.8769654e+00   2.0894840e+01   1.8769654e+00
   2.0924840e+01   1.8560141e+00   2.0924840e+01   1.8769654e+00   2.0924840e+01   1.8769654e+00
   2.0954840e+01   1.8561541e+00   2.0954840e+01   1.8769654e+00   2.0954840e+01   1.8769654e+00
   2.0984840e+01   1.8562941e+00   2.0984840e+01   1.8769654e+00   2.0984840e+01   1.8769654e+00
   2.1014840e+01   1.8564341e+00   2.1014840e+01   1.8769654e+00   2.1014840e+01   1.8769654e+00
   2.1044840e+01   1.7136508e+00   2.1044840e+01   1.7337964e+00   2.1044840e+01   1.7337964e+00
   2.1074840e+01   1.3274640e+00   2.1074840e+01   1.3480572e+00   2.1074840e+01   1.3480573e+00
   2.1104840e+01   1.5021025e+00   2.1104840e+01   1.5221168e+00   2.1104840e+01   1.5221169e+00
   2.1134840e+01   1.8574915e+00   2.1134840e+01   1.8769654e+00   2.1134840e+01   1.8769654e+00
   2.1164840e+01   1.8576022e+00   2.1164840e+01   1.8769654e+00   2.1164840e+01   1.8769654e+00
   2.1194840e+01   1.8577128e+00   2.1194840e+01   1.8769654e+00   2.1194840e+01   1.8769654e+00
   2.1224840e+01   1.8578235e+00   2.1224840e+01   1.8769654e+00   2.1224840e+01   1.8769654e+00
   2.1254840e+01   1.8579341e+00   2.1254840e+01   1.8769654e+00   2.1254840e+01   1.8769654e+00
   2.1284840e+01   1.8580448e+00   2.1284840e+01   1.8769654e+00   2.1284840e+01   1.8769654e+00
   2.1314840e+01   1.8581554e+00   2.1314840e+01   1.8769654e+00   2.1314840e+01   1.8769654e+00
   2.1344840e+01   1.8582661e+00   2.1344840e+01   1.8769654e+00   2.1344840e+01   1.8769654e+00
   2.1374840e+01   1.8583767e+00   2.1374840e+01   1.8769654e+00   2.1374840e+01   1.8769654e+00
   2.1404840e+01   1.8584873e+00   2.1404840e+01   1.8769654e+00   2.1404840e+01   1.8769654e+00
   2.1434840e+01   1.8585980e+00   2.1434840e+01   1.8769654e+00   2.1434840e+01   1.8769654e+00
   2.1464840e+01   1.8587086e+00   2.1464840e+01   1.8769654e+00   2.1464840e+01   1.8769654e+00
   2.1494840e+01   1.8588193e+00   2.1494840e+01   1.8769654e+00   2.1494840e+01   1.8769654e+00
   2.1524840e+01   1.8589299e+00   2.1524840e+01   1.8769654e+00   2.1524840e+01   1.8769654e+00
   2.1554840e+01   1.8590406e+00   2.1554840e+01   1.8769654e+00   2.1554840e+01   1.8769654e+00
   2.1584840e+01   1.8591512e+00   2.1584840e+01   1.8769654e+00   2.1584840e+01   1.8769654e+00
   2.1614840e+01   1.8592619e+00   2.1614840e+01   1.8769654e+00   2.1614840e+01   1.8769654e+00
   2.1644840e+01   1.8593725e+00   2.1644840e+01   1.8769654e+00   2.1644840e+01   1.8769654e+00
   2.1674840e+01   1.8594832e+00   2.1674840e+01   1.8769654e+00   2.1674840e+01   1.8769654e+00
   2.1704840e+01   1.8595938e+00   2.1704840e+01   1.8769654e+00   2.1704840e+01   1.8769654e+00
   2.1734840e+01   1.8597045e+00   2.1734840e+01   1.8769654e+00   2.1734840e+01   1.8769654e+00
   2.1764840e+01   1.8598151e+00   2.1764840e+01   1.8769654e+00   2.1764840e+01   1.8769654e+00
   2.1794840e+01   1.8599257e+00   2.1794840e+01   1.8769654e+00   2.1794840e+01   1.8769654e+00
   2.1824840e+01   1.8600364e+00   2.1824840e+01   1.8769654e+00   2.1824840e+01   1.8769654e+00
   2.1854840e+01   1.8601470e+00   2.1854840e+01   1.8769654e+00   2.1854840e+01   1.8769654e+00
   2.1884840e+01   1.8602577e+00   2.1884840e+01   1.8769654e+00   2.1884840e+01   1.8769654e+00
   2.1914840e+01   1.8603683e+00   2.1914840e+01   1.8769654e+00   2.1914840e+01   1.8769654e+00
   2.1944840e+01   1.8604790e+00   2.1944840e+01   1.8769654e+00   2.1944840e+01   1.8769654e+00
   2.1974840e+01   1.8605896e+00   2.1974840e+01   1.8769654e+00   2.1974840e+01   1.8769654e+00
   2.2004840e+01   1.8607003e+00   2.2004840e+01   1.8769654e+00   2.2004840e+01   1.8769654e+00
   2.2034840e+01   2.1139388e+00   2.2034840e+01   2.1297753e+00   2.2034840e+01   2.1297753e+00
   2.2064840e+01   1.3317843e+00   2.2064840e+01   1.3480573e+00   2.2064840e+01   1.3480573e+00
   2.2094840e+01   1.3361835e+00   2.2094840e+01   1.3524188e+00   2.2094840e+01   1.3524188e+00
   2.2124840e+01   1.8615438e+00   2.2124840e+01   1.8769654e+00   2.2124840e+01   1.8769654e+00
   2.2154840e+01   1.8616313e+00   2.2154840e+01   1.8769654e+00   2.2154840e+01   1.8769654e+00
   2.2184840e+01   1.8617187e+00   2.2184840e+01   1.8769654e+00   2.2184840e+01   1.8769654e+00
   2.2214840e+01   1.8618062e+00   2.2214840e+01   1.8769654e+00   2.2214840e+01   1.8769654e+00
   2.2244840e+01   1.8618936e+00   2.2244840e+01   1.8769654e+00   2.2244840e+01   1.8769654e+00
   2.2274840e+01   1.8619811e+00   2.2274840e+01   1.8769654e+00   2.2274840e+01   1.8769654e+00
   2.2304840e+01   1.8620685e+00   2.2304840e+01   1.8769654e+00   2.2304840e+01   1.8769654e+00
   2.2334840e+01   1.8621560e+00   2.2334840e+01   1.8769654e+00   2.2334840e+01   1.8769654e+00
   2.2364840e+01   1.8622435e+00   2.2364840e+01   1.8769654e+00   2.2364840e+01   1.8769654e+00
   2.2394840e+01   1.8623309e+00   2.2394840e+01   1.8769654e+00   2.2394840e+01   1.8769654e+00
   2.2424840e+01   1.8624184e+00   2.2424840e+01   1.8769654e+00   2.2424840e+01   1.8769654e+00
   2.2454840e+01   1.8625058e+00   2.2454840e+01   1.8769654e+00   2.2454840e+01   1.8769654e+00
   2.2484840e+01   1.8625933e+00   2.2484840e+01   1.8769654e+00   2.2484840e+01   1.8769654e+00
   2.2514840e+01   1.8626807e+00   2.2514840e+01   1.8769654e+00   2.2514840e+01   1.8769654e+00
   2.2544840e+01   1.8627682e+00   2.2544840e+01   1.8769654e+00   2.2544840e+01   1.8769654e+00
   2.2574840e+01   1.8628557e+00   2.2574840e+01   1.8769654e+00   2.2574840e+01   1.8769654e+00
   2.2604840e+01   1.8629431e+00   2.2604840e+01   1.8769654e+00   2.2604840e+01   1.8769654e+00
   2.2634840e+01   1.8630306e+00   2.2634840e+01   1.8769654e+00   2.2634840e+01   1.8769654e+00
   2.2664840e+01   1.8631180e+00   2.2664840e+01   1.8769654e+00   2.2664840e+01   1.8769654e+00
   2.2694840e+01   1.8632055e+00   2.2694840e+01   1.8769654e+00   2.2694840e+01   1.8769654e+00
   2.2724840e+01   1.8632929e+00   2.2724840e+01   1.8769654e+00   2.2724840e+01   1.8769654e+00
   2.2754840e+01   1.8633804e+00   2.2754840e+01   1.8769654e+00   2.2754840e+01   1.8769654e+00
   2.2784840e+01   1.8634678e+00   2.2784840e+01   1.8769654e+00   2.2784840e+01   1.8769654e+00
   2.2814840e+01   1.8635553e+00   2.2814840e+01   1.8769654e+00   2.2814840e+01   1.8769654e+00
   2.2844840e+01   1.8636428e+00   2.2844840e+01   1.8769654e+00   2.2844840e+01   1.8769654e+00
   2.2874840e+01   1.8637302e+00   2.2874840e+01   1.8769654e+00   2.2874840e+01   1.8769654e+00
   2.2904840e+01   1.8638177e+00   2.2904840e+01   1.8769654e+00   2.2904840e+01   1.8769654e+00
   2.2934840e+01   1.8639051e+00   2.2934840e+01   1.8769654e+00   2.2934840e+01   1.8769654e+00
   2.2964840e+01   1.8639926e+00   2.2964840e+01   1.8769654e+00   2.2964840e+01   1.8769654e+00
   2.2994840e+01   1.8640800e+00   2.2994840e+01   1.8769654e+00   2.2994840e+01   1.8769654e+00
   2.3024840e+01   2.2536912e+00   2.3024840e+01   2.2665749e+00   2.3024840e+01   2.2665749e+00
   2.3054840e+01   1.4217523e+00   2.3054840e+01   1.4345801e+00   2.3054840e+01   1.4345801e+00
   2.3084840e+01   1.3351975e+00   2.3084840e+01   1.3480573e+00   2.3084840e+01   1.3480573e+00
   2.3114840e+01   1.8584066e+00   2.3114840e+01   1.8706208e+00   2.3114840e+01   1.8706208e+00
   2.3144840e+01   1.8648220e+00   2.3144840e+01   1.8769654e+00   2.3144840e+01   1.8769654e+00
   2.3174840e+01   1.8648912e+00   2.3174840e+01   1.8769654e+00   2.3174840e+01   1.8769654e+00
   2.3204840e+01   1.8649603e+00   2.3204840e+01   1.8769654e+00   2.3204840e+01   1.8769654e+00
   2.3234840e+01   1.8650294e+00   2.3234840e+01   1.8769654e+00   2.3234840e+01   1.8769654e+00
   2.3264840e+01   1.8650985e+00   2.3264840e+01   1.8769654e+00   2.3264840e+01   1.8769654e+00
   2.3294840e+01   1.8651677e+00   2.3294840e+01   1.8769654e+00   2.3294840e+01   1.8769654e+00
   2.3324840e+01   1.8652368e+00   2.3324840e+01   1.8769654e+00   2.3324840e+01   1.8769654e+00
   2.3354840e+01   1.8653059e+00   2.3354840e+01   1.8769654e+00   2.3354840e+01   1.8769654e+00
   2.3384840e+01   1.8653750e+00   2.3384840e+01   1.8769654e+00   2.3384840e+01   1.8769654e+00
   2.3414840e+01   1.8654442e+00   2.3414840e+01   1.8769654e+00   2.3414840e+01   1.8769654e+00
   2.3444840e+01   1.8655133e+00   2.3444840e+01   1.8769654e+00   2.3444840e+01   1.8769654e+00
   2.3474840e+01   1.8655824e+00   2.3474840e+01   1.8769654e+00   2.3474840e+01   1.8769654e+00
   2.3504840e+01   1.8656515e+00   2.3504840e+01   1.8769654e+00   2.3504840e+01   1.8769654e+00
   2.3534840e+01   1.8657207e+00   2.3534840e+01   1.8769654e+00   2.3534840e+01   1.8769654e+00
   2.3564840e+01   1.8657898e+00   2.3564840e+01   1.8769654e+00   2.3564840e+01   1.8769654e+00
   2.3594840e+01   1.8658589e+00   2.3594840e+01   1.8769654e+00   2.3594840e+01   1.8769654e+00
   2.3624840e+01   1.8659280e+00   2.3624840e+01   1.8769654e+00   2.3624840e+01   1.8769654e+00
   2.3654840e+01   1.8659972e+00   2.3654840e+01   1.8769654e+00   2.3654840e+01   1.8769654e+00
   2.3684840e+01   1.8660663e+00   2.3684840e+01   1.8769654e+00   2.3684840e+01   1.8769654e+00
   2.3714840e+01   1.8661354e+00   2.3714840e+01   1.8769654e+00   2.3714840e+01   1.8769654e+00
   2.3744840e+01   1.8662046e+00   2.3744840e+01   1.8769654e+00   2.3744840e+01   1.8769654e+00
   2.3774840e+01   1.8662737e+00   2.3774840e+01   1.8769654e+00   2.3774840e+01   1.8769654e+00
   2.3804840e+01   1.8663428e+00   2.3804840e+01   1.8769654e+00   2.3804840e+01   1.8769654e+00
   2.3834840e+01   1.8664119e+00   2.3834840e+01   1.8769654e+00   2.3834840e+01   1.8769654e+00
   2.3864840e+01   1.8664811e+00   2.3864840e+01   1.8769654e+00   2.3864840e+01   1.8769654e+00
   2.3894840e+01   1.8665502e+00   2.3894840e+01   1.8769654e+00   2.3894840e+01   1.8769654e+00
   2.3924840e+01   1.8666193e+00   2.3924840e+01   1.8769654e+00   2.3924840e+01   1.8769654e+00
   2.3954840e+01   1.8666884e+00   2.3954840e+01   1.8769654e+00   2.3954840e+01   1.8769654e+00
   2.3984840e+01   1.8667576e+00   2.3984840e+01   1.8769654e+00   2.3984840e+01   1.8769654e+00
   2.4014840e+01   1.8668267e+00   2.4014840e+01   1.8769654e+00   2.4014840e+01   1.8769654e+00
   2.4044840e+01   1.7238518e+00   2.4044840e+01   1.7337964e+00   2.4044840e+01   1.7337964e+00
   2.4074840e+01   1.3378943e+00   2.4074840e+01   1.3480573e+00   2.4074840e+01   1.3480573e+00
   2.4104840e+01   1.5122371e+00   2.4104840e+01   1.5221169e+00   2.4104840e+01   1.5221169e+00
   2.4134840e+01   1.8673489e+00   2.4134840e+01   1.8769654e+00   2.4134840e+01   1.8769654e+00
   2.4164840e+01   1.8674035e+00   2.4164840e+01   1.8769654e+00   2.4164840e+01   1.8769654e+00
   2.4194840e+01   1.8674582e+00   2.4194840e+01   1.8769654e+00   2.4194840e+01   1.8769654e+00
   2.4224840e+01   1.8675128e+00   2.4224840e+01   1.8769654e+00   2.4224840e+01   1.8769654e+00
   2.4254840e+01   1.8675674e+00   2.4254840e+01   1.8769654e+00   2.4254840e+01   1.8769654e+00
   2.4284840e+01   1.8676221e+00   2.4284840e+01   1.8769654e+00   2.4284840e+01   1.8769654e+00
   2.4314840e+01   1.8676767e+00   2.4314840e+01   1.8769654e+00   2.4314840e+01   1.8769654e+00
   2.4344840e+01   1.8677313e+00   2.4344840e+01   1.8769654e+00   2.4344840e+01   1.8769654e+00
   2.4374840e+01   1.8677860e+00   2.4374840e+01   1.8769654e+00   2.4374840e+01   1.8769654e+00
   2.4404840e+01   1.8678406e+00   2.4404840e+01   1.8769654e+00   2.4404840e+01   1.8769654e+00
   2.4434840e+01   1.8678953e+00   2.4434840e+01   1.8769654e+00   2.4434840e+01   1.8769654e+00
   2.4464840e+01   1.8679499e+00   2.4464840e+01   1.8769654e+00   2.4464840e+01   1.8769654e+00
   2.4494840e+01   1.8680045e+00   2.4494840e+01   1.8769654e+00   2.4494840e+01   1.8769654e+00
   2.4524840e+01   1.8680592e+00   2.4524840e+01   1.8769654e+00   2.4524840e+01   1.8769654e+00
   2.4554840e+01   1.8681138e+00   2.4554840e+01   1.8769654e+00   2.4554840e+01   1.8769654e+00
   2.4584840e+01   1.8681685e+00   2.4584840e+01   1.8769654e+00   2.4584840e+01   1.8769654e+00
   2.4614840e+01   1.8682231e+00   2.4614840e+01   1.8769654e+00   2.4614840e+01   1.8769654e+00
   2.4644840e+01   1.8682777e+00   2.4644840e+01   1.8769654e+00   2.4644840e+01   1.8769654e+00
   2.4674840e+01   1.8683324e+00   2.4674840e+01   1.8769654e+00   2.4674840e+01   1.8769654e+00
   2.4704840e+01   1.8683870e+00   2.4704840e+01   1.8769654e+00   2.4704840e+01   1.8769654e+00
   2.4734840e+01   1.8684416e+00   2.4734840e+01   1.8769654e+00   2.4734840e+01   1.8769654e+00
   2.4764840e+01   1.8684963e+00   2.4764840e+01   1.8769654e+00   2.4764840e+01   1.8769654e+00
   2.4794840e+01   1.8685509e+00   2.4794840e+01   1.8769654e+00   2.4794840e+01   1.8769654e+00
   2.4824840e+01   1.8686056e+00   2.4824840e+01   1.8769654e+00   2.4824840e+01   1.8769654e+00
   2.4854840e+01   1.8686602e+00   2.4854840e+01   1.8769654e+00   2.4854840e+01   1.8769654e+00
   2.4884840e+01   1.8687148e+00   2.4884840e+01   1.8769654e+00   2.4884840e+01   1.8769654e+00
   2.4914840e+01   1.8687695e+00   2.4914840e+01   1.8769654e+00   2.4914840e+01   1.8769654e+00
   2.4944840e+01   1.8688241e+00   2.4944840e+01   1.8769654e+00   2.4944840e+01   1.8769654e+00
   2.4974840e+01   1.8688788e+00   2.4974840e+01   1.8769654e+00   2.4974840e+01   1.8769654e+00
   2.5004840e+01   1.8689334e+00   2.5004840e+01   1.8769654e+00   2.5004840e+01   1.8769654e+00
   2.5034840e+01   2.1219549e+00   2.5034840e+01   2.1297753e+00   2.5034840e+01   2.1297753e+00
   2.5064840e+01   1.3400253e+00   2.5064840e+01   1.3480573e+00   2.5064840e+01   1.3480573e+00
   2.5094840e+01   1.3444054e+00   2.5094840e+01   1.3524188e+00   2.5094840e+01   1.3524188e+00
   2.5124840e+01   1.8693500e+00   2.5124840e+01   1.8769654e+00   2.5124840e+01   1.8769654e+00
   2.5154840e+01   1.8693931e+00   2.5154840e+01   1.8769654e+00   2.5154840e+01   1.8769654e+00
   2.5184840e+01   1.8694363e+00   2.5184840e+01   1.8769654e+00   2.5184840e+01   1.8769654e+00
   2.5214840e+01   1.8694795e+00   2.5214840e+01   1.8769654e+00   2.5214840e+01   1.8769654e+00
   2.5244840e+01   1.8695227e+00   2.5244840e+01   1.8769654e+00   2.5244840e+01   1.8769654e+00
   2.5274840e+01   1.8695659e+00   2.5274840e+01   1.8769654e+00   2.5274840e+01   1.8769654e+00
   2.5304840e+01   1.8696091e+00   2.5304840e+01   1.8769654e+00   2.5304840e+01   1.8769654e+00
   2.5334840e+01   1.8696523e+00   2.5334840e+01   1.8769654e+00   2.5334840e+01   1.8769654e+00
   2.5364840e+01   1.8696954e+00   2.5364840e+01   1.8769654e+00   2.5364840e+01   1.8769654e+00
   2.5394840e+01   1.8697386e+00   2.5394840e+01   1.8769654e+00   2.5394840e+01   1.8769654e+00
   2.5424840e+01   1.8697818e+00   2.5424840e+01   1.8769654e+00   2.5424840e+01   1.8769654e+00
   2.5454840e+01   1.8698250e+00   2.5454840e+01   1.8769654e+00   2.5454840e+01   1.8769654e+00
   2.5484840e+01   1.8698682e+00   2.5484840e+01   1.8769654e+00   2.5484840e+01   1.8769654e+00
   2.5514840e+01   1.8699114e+00   2.5514840e+01   1.8769654e+00   2.5514840e+01   1.8769654e+00
   2.5544840e+01   1.8699546e+00   2.5544840e+01   1.8769654e+00   2.5544840e+01   1.8769654e+00
   2.5574840e+01   1.8699978e+00   2.5574840e+01   1.8769654e+00   2.5574840e+01   1.8769654e+00
   2.5604840e+01   1.8700409e+00   2.5604840e+01   1.8769654e+00   2.5604840e+01   1.8769654e+00
   2.5634840e+01   1.8700841e+00   2.5634840e+01   1.8769654e+00   2.5634840e+01   1.8769654e+00
   2.5664840e+01   1.8701273e+00   2.5664840e+01   1.8769654e+00   2.5664840e+01   1.8769654e+00
   2.5694840e+01   1.8701705e+00   2.5694840e+01   1.8769654e+00   2.5694840e+01   1.8769654e+00
   2.5724840e+01   1.8702137e+00   2.5724840e+01   1.8769654e+00   2.5724840e+01   1.8769654e+00
   2.5754840e+01   1.8702569e+00   2.5754840e+01   1.8769654e+00   2.5754840e+01   1.8769654e+00
   2.5784840e+01   1.8703001e+00   2.5784840e+01   1.8769654e+00   2.5784840e+01   1.8769654e+00
   2.5814840e+01   1.8703433e+00   2.5814840e+01   1.8769654e+00   2.5814840e+01   1.8769654e+00
   2.5844840e+01   1.8703864e+00   2.5844840e+01   1.8769654e+00   2.5844840e+01   1.8769654e+00
   2.5874840e+01   1.8704296e+00   2.5874840e+01   1.8769654e+00   2.5874840e+01   1.8769654e+00
   2.5904840e+01   1.8704728e+00   2.5904840e+01   1.8769654e+00   2.5904840e+01   1.8769654e+00
   2.5934840e+01   1.8705160e+00   2.5934840e+01   1.8769654e+00   2.5934840e+01   1.8769654e+00
   2.5964840e+01   1.8705592e+00   2.5964840e+01   1.8769654e+00   2.5964840e+01   1.8769654e+00
   2.5994840e+01   1.8706024e+00   2.5994840e+01   1.8769654e+00   2.5994840e+01   1.8769654e+00
   2.6024840e+01   2.2602112e+00   2.6024840e+01   2.2665749e+00   2.6024840e+01   2.2665749e+00
   2.6054840e+01   1.4282479e+00   2.6054840e+01   1.4345801e+00   2.6054840e+01   1.4345801e+00
   2.6084840e+01   1.3417094e+00   2.6084840e+01   1.3480573e+00   2.6084840e+01   1.3480573e+00
   2.6114840e+01   1.8645893e+00   2.6114840e+01   1.8706208e+00   2.6114840e+01   1.8706208e+00
   2.6144840e+01   1.8709688e+00   2.6144840e+01   1.8769654e+00   2.6144840e+01   1.8769654e+00
   2.6174840e+01   1.8710029e+00   2.6174840e+01   1.8769654e+00   2.6174840e+01   1.8769654e+00
   2.6204840e+01   1.8710371e+00   2.6204840e+01   1.8769654e+00   2.6204840e+01   1.8769654e+00
   2.6234840e+01   1.8710712e+00   2.6234840e+01   1.8769654e+00   2.6234840e+01   1.8769654e+00
   2.6264840e+01   1.8711053e+00   2.6264840e+01   1.8769654e+00   2.6264840e+01   1.8769654e+00
   2.6294840e+01   1.8711395e+00   2.6294840e+01   1.8769654e+00   2.6294840e+01   1.8769654e+00
   2.6324840e+01   1.8711736e+00   2.6324840e+01   1.8769654e+00   2.6324840e+01   1.8769654e+00
   2.6354840e+01   1.8712077e+00   2.6354840e+01   1.8769654e+00   2.6354840e+01   1.8769654e+00
   2.6384840e+01   1.8712419e+00   2.6384840e+01   1.8769654e+00   2.6384840e+01   1.8769654e+00
   2.6414840e+01   1.8712760e+00   2.6414840e+01   1.8769654e+00   2.6414840e+01   1.8769654e+00
   2.6444840e+01   1.8713101e+00   2.6444840e+01   1.8769654e+00   2.6444840e+01   1.8769654e+00
   2.6474840e+01   1.8713443e+00   2.6474840e+01   1.8769654e+00   2.6474840e+01   1.8769654e+00
   2.6504840e+01   1.8713784e+00   2.6504840e+01   1.8769654e+00   2.6504840e+01   1.8769654e+00
   2.6534840e+01   1.8714126e+00   2.6534840e+01   1.8769654e+00   2.6534840e+01   1.8769654e+00
   2.6564840e+01   1.8714467e+00   2.6564840e+01   1.8769654e+00   2.6564840e+01   1.8769654e+00
   2.6594840e+01   1.8714808e+00   2.6594840e+01   1.8769654e+00   2.6594840e+01   1.8769654e+00
   2.6624840e+01   1.8715150e+00   2.6624840e+01   1.8769654e+00   2.6624840e+01   1.8769654e+00
   2.6654840e+01   1.8715491e+00   2.6654840e+01   1.8769654e+00   2.6654840e+01   1.8769654e+00
   2.6684840e+01   1.8715832e+00   2.6684840e+01   1.8769654e+00   2.6684840e+01   1.8769654e+00
   2.6714840e+01   1.8716174e+00   2.6714840e+01   1.8769654e+00   2.6714840e+01   1.8769654e+00
   2.6744840e+01   1.8716515e+00   2.6744840e+01   1.8769654e+00   2.6744840e+01   1.8769654e+00
   2.6774840e+01   1.8716856e+00   2.6774840e+01   1.8769654e+00   2.6774840e+01   1.8769654e+00
   2.6804840e+01   1.8717198e+00   2.6804840e+01   1.8769654e+00   2.6804840e+01   1.8769654e+00
   2.6834840e+01   1.8717539e+00   2.6834840e+01   1.8769654e+00   2.6834840e+01   1.8769654e+00
   2.6864840e+01   1.8717880e+00   2.6864840e+01   1.8769654e+00   2.6864840e+01   1.8769654e+00
   2.6894840e+01   1.8718222e+00   2.6894840e+01   1.8769654e+00   2.6894840e+01   1.8769654e+00
   2.6924840e+01   1.8718563e+00   2.6924840e+01   1.8769654e+00   2.6924840e+01   1.8769654e+00
   2.6954840e+01   1.8718905e+00   2.6954840e+01   1.8769654e+00   2.6954840e+01   1.8769654e+00
   2.6984840e+01   1.8719246e+00   2.6984840e+01   1.8769654e+00   2.6984840e+01   1.8769654e+00
   2.7014840e+01   1.8719587e+00   2.7014840e+01   1.8769654e+00   2.7014840e+01   1.8769654e+00
   2.7044840e+01   1.7288865e+00   2.7044840e+01   1.7337964e+00   2.7044840e+01   1.7337964e+00
   2.7074840e+01   1.3430402e+00   2.7074840e+01   1.3480573e+00   2.7074840e+01   1.3480573e+00
   2.7104840e+01   1.5172390e+00   2.7104840e+01   1.5221169e+00   2.7104840e+01   1.5221169e+00
   2.7134840e+01   1.8722166e+00   2.7134840e+01   1.8769654e+00   2.7134840e+01   1.8769654e+00
   2.7164840e+01   1.8722436e+00   2.7164840e+01   1.8769654e+00   2.7164840e+01   1.8769654e+00
   2.7194840e+01   1.8722705e+00   2.7194840e+01   1.8769654e+00   2.7194840e+01   1.8769654e+00
   2.7224840e+01   1.8722975e+00   2.7224840e+01   1.8769654e+00   2.7224840e+01   1.8769654e+00
   2.7254840e+01   1.8723245e+00   2.7254840e+01   1.8769654e+00   2.7254840e+01   1.8769654e+00
   2.7284840e+01   1.8723515e+00   2.7284840e+01   1.8769654e+00   2.7284840e+01   1.8769654e+00
   2.7314840e+01   1.8723785e+00   2.7314840e+01   1.8769654e+00   2.7314840e+01   1.8769654e+00
   2.7344840e+01   1.8724055e+00   2.7344840e+01   1.8769654e+00   2.7344840e+01   1.8769654e+00
   2.7374840e+01   1.8724324e+00   2.7374840e+01   1.8769654e+00   2.7374840e+01   1.8769654e+00
   2.7404840e+01   1.8724594e+00   2.7404840e+01   1.8769654e+00   2.7404840e+01   1.8769654e+00
   2.7434840e+01   1.8724864e+00   2.7434840e+01   1.8769654e+00   2.7434840e+01   1.8769654e+00
   2.7464840e+01   1.8725134e+00   2.7464840e+01   1.8769654e+00   2.7464840e+01   1.8769654e+00
   2.7494840e+01   1.8725404e+00   2.7494840e+01   1.8769654e+00   2.7494840e+01   1.8769654e+00
   2.7524840e+01   1.8725673e+00   2.7524840e+01   1.8769654e+00   2.7524840e+01   1.8769654e+00
   2.7554840e+01   1.8725943e+00   2.7554840e+01   1.8769654e+00   2.7554840e+01   1.8769654e+00
   2.7584840e+01   1.8726213e+00   2.7584840e+01   1.8769654e+00   2.7584840e+01   1.8769654e+00
   2.7614840e+01   1.8726483e+00   2.7614840e+01   1.8769654e+00   2.7614840e+01   1.8769654e+00
   2.7644840e+01   1.8726753e+00   2.7644840e+01   1.8769654e+00   2.7644840e+01   1.8769654e+00
   2.7674840e+01   1.8727023e+00   2.7674840e+01   1.8769654e+00   2.7674840e+01   1.8769654e+00
   2.7704840e+01   1.8727292e+00   2.7704840e+01   1.8769654e+00   2.7704840e+01   1.8769654e+00
   2.7734840e+01   1.8727562e+00   2.7734840e+01   1.8769654e+00   2.7734840e+01   1.8769654e+00
   2.7764840e+01   1.8727832e+00   2.7764840e+01   1.8769654e+00   2.7764840e+01   1.8769654e+00
   2.7794840e+01   1.8728102e+00   2.7794840e+01   1.8769654e+00   2.7794840e+01   1.8769654e+00
   2.7824840e+01   1.8728372e+00   2.7824840e+01   1.8769654e+00   2.7824840e+01   1.8769654e+00
   2.7854840e+01   1.8728641e+00   2.7854840e+01   1.8769654e+00   2.7854840e+01   1.8769654e+00
   2.7884840e+01   1.8728911e+00   2.7884840e+01   1.8769654e+00   2.7884840e+01   1.8769654e+00
   2.7914840e+01   1.8729181e+00   2.7914840e+01   1.8769654e+00   2.7914840e+01   1.8769654e+00
   2.7944840e+01   1.8729451e+00   2.7944840e+01   1.8769654e+00   2.7944840e+01   1.8769654e+00
   2.7974840e+01   1.8729721e+00   2.7974840e+01   1.8769654e+00   2.7974840e+01   1.8769654e+00
   2.8004840e+01   1.8729990e+00   2.8004840e+01   1.8769654e+00   2.8004840e+01   1.8769654e+00
   2.8034840e+01   2.1259134e+00   2.8034840e+01   2.1297753e+00   2.8034840e+01   2.1297753e+00
   2.8064840e+01   1.3440919e+00   2.8064840e+01   1.3480573e+00   2.8064840e+01   1.3480573e+00
   2.8094840e+01   1.3484626e+00   2.8094840e+01   1.3524188e+00   2.8094840e+01   1.3524188e+00
   2.8124840e+01   1.8732048e+00   2.8124840e+01   1.8769654e+00   2.8124840e+01   1.8769654e+00
   2.8154840e+01   1.8732261e+00   2.8154840e+01   1.8769654e+00   2.8154840e+01   1.8769654e+00
   2.8184840e+01   1.8732474e+00   2.8184840e+01   1.8769654e+00   2.8184840e+01   1.8769654e+00
   2.8214840e+01   1.8732687e+00   2.8214840e+01   1.8769654e+00   2.8214840e+01   1.8769654e+00
   2.8244840e+01   1.8732901e+00   2.8244840e+01   1.8769654e+00   2.8244840e+01   1.8769654e+00
   2.8274840e+01   1.8733114e+00   2.8274840e+01   1.8769654e+00   2.8274840e+01   1.8769654e+00
   2.8304840e+01   1.8733327e+00   2.8304840e+01   1.8769654e+00   2.8304840e+01   1.8769654e+00
   2.8334840e+01   1.8733540e+00   2.8334840e+01   1.8769654e+00   2.8334840e+01   1.8769654e+00
   2.8364840e+01   1.8733754e+00   2.8364840e+01   1.8769654e+00   2.8364840e+01   1.8769654e+00
   2.8394840e+01   1.8733967e+00   2.8394840e+01   1.8769654e+00   2.8394840e+01   1.8769654e+00
   2.8424840e+01   1.8734180e+00   2.8424840e+01   1.8769654e+00   2.8424840e+01   1.8769654e+00
   2.8454840e+01   1.8734393e+00   2.8454840e+01   1.8769654e+00   2.8454840e+01   1.8769654e+00
   2.8484840e+01   1.8734607e+00   2.8484840e+01   1.8769654e+00   2.8484840e+01   1.8769654e+00
   2.8514840e+01   1.8734820e+00   2.8514840e+01   1.8769654e+00   2.8514840e+01   1.8769654e+00
   2.8544840e+01   1.8735033e+00   2.8544840e+01   1.8769654e+00   2.8544840e+01   1.8769654e+00
   2.8574840e+01   1.8735246e+00   2.8574840e+01   1.8769654e+00   2.8574840e+01   1.8769654e+00
   2.8604840e+01   1.8735460e+00   2.8604840e+01   1.8769654e+00   2.8604840e+01   1.8769654e+00
   2.8634840e+01   1.8735673e+00   2.8634840e+01   1.8769654e+00   2.8634840e+01   1.8769654e+00
   2.8664840e+01   1.8735886e+00   2.8664840e+01   1.8769654e+00   2.8664840e+01   1.8769654e+00
   2.8694840e+01   1.8736100e+00   2.8694840e+01   1.8769654e+00   2.8694840e+01   1.8769654e+00
   2.8724840e+01   1.8736313e+00   2.8724840e+01   1.8769654e+00   2.8724840e+01   1.8769654e+00
   2.8754840e+01   1.8736526e+00   2.8754840e+01   1.8769654e+00   2.8754840e+01   1.8769654e+00
   2.8784840e+01   1.8736739e+00   2.8784840e+01   1.8769654e+00   2.8784840e+01   1.8769654e+00
   2.8814840e+01   1.8736953e+00   2.8814840e+01   1.8769654e+00   2.8814840e+01   1.8769654e+00
   2.8844840e+01   1.8737166e+00   2.8844840e+01   1.8769654e+00   2.8844840e+01   1.8769654e+00
   2.8874840e+01   1.8737379e+00   2.8874840e+01   1.8769654e+00   2.8874840e+01   1.8769654e+00
   2.8904840e+01   1.8737592e+00   2.8904840e+01   1.8769654e+00   2.8904840e+01   1.8769654e+00
   2.8934840e+01   1.8737806e+00   2.8934840e+01   1.8769654e+00   2.8934840e+01   1.8769654e+00
   2.8964840e+01   1.8738019e+00   2.8964840e+01   1.8769654e+00   2.8964840e+01   1.8769654e+00
   2.8994840e+01   1.8738232e+00   2.8994840e+01   1.8769654e+00   2.8994840e+01   1.8769654e+00
   2.9024840e+01   2.2634320e+00   2.9024840e+01   2.2665749e+00   2.9024840e+01   2.2665749e+00
   2.9054840e+01   1.4314537e+00   2.9054840e+01   1.4345801e+00   2.9054840e+01   1.4345801e+00
   2.9084840e+01   1.3449232e+00   2.9084840e+01   1.3480573e+00   2.9084840e+01   1.3480573e+00
   2.9114840e+01   1.8676423e+00   2.9114840e+01   1.8706208e+00   2.9114840e+01   1.8706208e+00
   2.9144840e+01   1.8740042e+00   2.9144840e+01   1.8769654e+00   2.9144840e+01   1.8769654e+00
   2.9174840e+01   1.8740210e+00   2.9174840e+01   1.8769654e+00   2.9174840e+01   1.8769654e+00
   2.9204840e+01   1.8740379e+00   2.9204840e+01   1.8769654e+00   2.9204840e+01   1.8769654e+00
   2.9234840e+01   1.8740547e+00   2.9234840e+01   1.8769654e+00   2.9234840e+01   1.8769654e+00
   2.9264840e+01   1.8740716e+00   2.9264840e+01   1.8769654e+00   2.9264840e+01   1.8769654e+00
   2.9294840e+01   1.8740884e+00   2.9294840e+01   1.8769654e+00   2.9294840e+01   1.8769654e+00
   2.9324840e+01   1.8741053e+00   2.9324840e+01   1.8769654e+00   2.9324840e+01   1.8769654e+00
   2.9354840e+01   1.8741222e+00   2.9354840e+01   1.8769654e+00   2.9354840e+01   1.8769654e+00
   2.9384840e+01   1.8741390e+00   2.9384840e+01   1.8769654e+00   2.9384840e+01   1.8769654e+00
   2.9414840e+01   1.8741559e+00   2.9414840e+01   1.8769654e+00   2.9414840e+01   1.8769654e+00
   2.9444840e+01   1.8741727e+00   2.9444840e+01   1.8769654e+00   2.9444840e+01   1.8769654e+00
   2.9474840e+01   1.8741896e+00   2.9474840e+01   1.8769654e+00   2.9474840e+01   1.8769654e+00
   2.9504840e+01   1.8742064e+00   2.9504840e+01   1.8769654e+00   2.9504840e+01   1.8769654e+00
   2.9534840e+01   1.8742233e+00   2.9534840e+01   1.8769654e+00   2.9534840e+01   1.8769654e+00
   2.9564840e+01   1.8742402e+00   2.9564840e+01   1.8769654e+00   2.9564840e+01   1.8769654e+00
   2.9594840e+01   1.8742570e+00   2.9594840e+01   1.8769654e+00   2.9594840e+01   1.8769654e+00
   2.9624840e+01   1.8742739e+00   2.9624840e+01   1.8769654e+00   2.9624840e+01   1.8769654e+00
   2.9654840e+01   1.8742907e+00   2.9654840e+01   1.8769654e+00   2.9654840e+01   1.8769654e+00
   2.9684840e+01   1.8743076e+00   2.9684840e+01   1.8769654e+00   2.9684840e+01   1.8769654e+00
   2.9714840e+01   1.8743244e+00   2.9714840e+01   1.8769654e+00   2.9714840e+01   1.8769654e+00
   2.9744840e+01   1.8743413e+00   2.9744840e+01   1.8769654e+00   2.9744840e+01   1.8769654e+00
   2.9774840e+01   1.8743582e+00   2.9774840e+01   1.8769654e+00   2.9774840e+01   1.8769654e+00
   2.9804840e+01   1.8743750e+00   2.9804840e+01   1.8769654e+00   2.9804840e+01   1.8769654e+00
   2.9834840e+01   1.8743919e+00   2.9834840e+01   1.8769654e+00   2.9834840e+01   1.8769654e+00
   2.9864840e+01   1.8744087e+00   2.9864840e+01   1.8769654e+00   2.9864840e+01   1.8769654e+00
   2.9894840e+01   1.8744256e+00   2.9894840e+01   1.8769654e+00   2.9894840e+01   1.8769654e+00
   2.9924840e+01   1.8744424e+00   2.9924840e+01   1.8769654e+00   2.9924840e+01   1.8769654e+00
   2.9954840e+01   1.8744593e+00   2.9954840e+01   1.8769654e+00   2.9954840e+01   1.8769654e+00
   2.9984840e+01   1.8744762e+00   2.9984840e+01   1.8769654e+00   2.9984840e+01   1.8769654e+00
   2.9999920e+01   1.8744930e+00   2.9999920e+01   1.8769654e+00   2.9999920e+01   1.8769654e+00
   2.9999920e+01   1.8744931e+00   2.9999920e+01   1.8769654e+00   2.9999920e+01   1.8769654e+00
   2.9984840e+01   1.8744930e+00   2.9984840e+01   1.8769654e+00   2.9984840e+01   1.8769654e+00
   2.9954840e+01   1.8744761e+00   2.9954840e+01   1.8769654e+00   2.9954840e+01   1.8769654e+00
   2.9924840e+01   1.8744593e+00   2.9924840e+01   1.8769654e+00   2.9924840e+01   1.8769654e+00
   2.9894840e+01   1.8744424e+00   2.9894840e+01   1.8769654e+00   2.9894840e+01   1.8769654e+00
   2.9864840e+01   1.8744256e+00   2.9864840e+01   1.8769654e+00   2.9864840e+01   1.8769654e+00
   2.9834840e+01   1.8744087e+00   2.9834840e+01   1.8769654e+00   2.9834840e+01   1.8769654e+00
   2.9804840e+01   1.8743919e+00   2.9804840e+01   1.8769654e+00   2.9804840e+01   1.8769654e+00
   2.9774840e+01   1.8743750e+00   2.9774840e+01   1.8769654e+00   2.9774840e+01   1.8769654e+00
   2.9744840e+01   1.8743581e+00   2.9744840e+01   1.8769654e+00   2.9744840e+01   1.8769654e+00
   2.9714840e+01   1.8743413e+00   2.9714840e+01   1.8769654e+00   2.9714840e+01   1.8769654e+00
   2.9684840e+01   1.8743244e+00   2.9684840e+01   1.8769654e+00   2.9684840e+01   1.8769654e+00
   2.9654840e+01   1.8743076e+00   2.9654840e+01   1.8769654e+00   2.9654840e+01   1.8769654e+00
   2.9624840e+01   1.8742907e+00   2.9624840e+01   1.8769654e+00   2.9624840e+01   1.8769654e+00
   2.9594840e+01   1.8742739e+00   2.9594840e+01   1.8769654e+00   2.9594840e+01   1.8769654e+00
   2.9564840e+01   1.8742570e+00   2.9564840e+01   1.8769654e+00   2.9564840e+01   1.8769654e+00
   2.9534840e+01   1.8742402e+00   2.9534840e+01   1.8769654e+00   2.9534840e+01   1.8769654e+00
   2.9504840e+01   1.8742233e+00   2.9504840e+01   1.8769654e+00   2.9504840e+01   1.8769654e+00
   2.9474840e+01   1.8742064e+00   2.9474840e+01   1.8769654e+00   2.9474840e+01   1.8769654e+00
   2.9444840e+01   1.8741896e+00   2.9444840e+01   1.8769654e+00   2.9444840e+01   1.8769654e+00
   2.9414840e+01   1.8741727e+00   2.9414840e+01   1.8769654e+00   2.9414840e+01   1.8769654e+00
   2.9384840e+01   1.8741559e+00   2.9384840e+01   1.8769654e+00   2.9384840e+01   1.8769654e+00
   2.9354840e+01   1.8741390e+00   2.9354840e+01   1.8769654e+00   2.9354840e+01   1.8769654e+00
   2.9324840e+01   1.8741222e+00   2.9324840e+01   1.8769654e+00   2.9324840e+01   1.8769654e+00
   2.9294840e+01   1.8741053e+00   2.9294840e+01   1.8769654e+00   2.9294840e+01   1.8769654e+00
   2.9264840e+01   1.8740884e+00   2.9264840e+01   1.8769654e+00   2.9264840e+01   1.8769654e+00
   2.9234840e+01   1.8740716e+00   2.9234840e+01   1.8769654e+00   2.9234840e+01   1.8769654e+00
   2.9204840e+01   1.8740547e+00   2.9204840e+01   1.8769654e+00   2.9204840e+01   1.8769654e+00
   2.9174840e+01   1.8740379e+00   2.9174840e+01   1.8769654e+00   2.9174840e+01   1.8769654e+00
   2.9144840e+01   1.8740210e+00   2.9144840e+01   1.8769654e+00   2.9144840e+01   1.8769654e+00
   2.9114840e+01   1.8740042e+00   2.9114840e+01   1.8769654e+00   2.9114840e+01   1.8769654e+00
   2.9084840e+01   1.8672462e+00   2.9084840e+01   1.8702247e+00   2.9084840e+01   1.8702247e+00
   2.9054840e+01   2.4747608e+00   2.9054840e+01   2.4778831e+00   2.9054840e+01   2.4778831e+00
   2.9024840e+01   2.6487320e+00   2.9024840e+01   2.6519427e+00   2.9024840e+01   2.6519427e+00
   2.8994840e+01   2.2630608e+00   2.8994840e+01   2.2662036e+00   2.8994840e+01   2.2662036e+00
   2.8964840e+01   1.8738232e+00   2.8964840e+01   1.8769654e+00   2.8964840e+01   1.8769654e+00
   2.8934840e+01   1.8738019e+00   2.8934840e+01   1.8769654e+00   2.8934840e+01   1.8769654e+00
   2.8904840e+01   1.8737806e+00   2.8904840e+01   1.8769654e+00   2.8904840e+01   1.8769654e+00
   2.8874840e+01   1.8737592e+00   2.8874840e+01   1.8769654e+00   2.8874840e+01   1.8769654e+00
   2.8844840e+01   1.8737379e+00   2.8844840e+01   1.8769654e+00   2.8844840e+01   1.8769654e+00
   2.8814840e+01   1.8737166e+00   2.8814840e+01   1.8769654e+00   2.8814840e+01   1.8769654e+00
   2.8784840e+01   1.8736953e+00   2.8784840e+01   1.8769654e+00   2.8784840e+01   1.8769654e+00
   2.8754840e+01   1.8736739e+00   2.8754840e+01   1.8769654e+00   2.8754840e+01   1.8769654e+00
   2.8724840e+01   1.8736526e+00   2.8724840e+01   1.8769654e+00   2.8724840e+01   1.8769654e+00
   2.8694840e+01   1.8736313e+00   2.8694840e+01   1.8769654e+00   2.8694840e+01   1.8769654e+00
   2.8664840e+01   1.8736099e+00   2.8664840e+01   1.8769654e+00   2.8664840e+01   1.8769654e+00
   2.8634840e+01   1.8735886e+00   2.8634840e+01   1.8769654e+00   2.8634840e+01   1.8769654e+00
   2.8604840e+01   1.8735673e+00   2.8604840e+01   1.8769654e+00   2.8604840e+01   1.8769654e+00
   2.8574840e+01   1.8735460e+00   2.8574840e+01   1.8769654e+00   2.8574840e+01   1.8769654e+00
   2.8544840e+01   1.8735246e+00   2.8544840e+01   1.8769654e+00   2.8544840e+01   1.8769654e+00
   2.8514840e+01   1.8735033e+00   2.8514840e+01   1.8769654e+00   2.8514840e+01   1.8769654e+00
   2.8484840e+01   1.8734820e+00   2.8484840e+01   1.8769654e+00   2.8484840e+01   1.8769654e+00
   2.8454840e+01   1.8734607e+00   2.8454840e+01   1.8769654e+00   2.8454840e+01   1.8769654e+00
   2.8424840e+01   1.8734393e+00   2.8424840e+01   1.8769654e+00   2.8424840e+01   1.8769654e+00
   2.8394840e+01   1.8734180e+00   2.8394840e+01   1.8769654e+00   2.8394840e+01   1.8769654e+00
   2.8364840e+01   1.8733967e+00   2.8364840e+01   1.8769654e+00   2.8364840e+01   1.8769654e+00
   2.8334840e+01   1.8733754e+00   2.8334840e+01   1.8769654e+00   2.8334840e+01   1.8769654e+00
   2.8304840e+01   1.8733540e+00   2.8304840e+01   1.8769654e+00   2.8304840e+01   1.8769654e+00
   2.8274840e+01   1.8733327e+00   2.8274840e+01   1.8769654e+00   2.8274840e+01   1.8769654e+00
   2.8244840e+01   1.8733114e+00   2.8244840e+01   1.8769654e+00   2.8244840e+01   1.8769654e+00
   2.8214840e+01   1.8732901e+00   2.8214840e+01   1.8769654e+00   2.8214840e+01   1.8769654e+00
   2.8184840e+01   1.8732687e+00   2.8184840e+01   1.8769654e+00   2.8184840e+01   1.8769654e+00
   2.8154840e+01   1.8732474e+00   2.8154840e+01   1.8769654e+00   2.8154840e+01   1.8769654e+00
   2.8124840e+01   1.8732261e+00   2.8124840e+01   1.8769654e+00   2.8124840e+01   1.8769654e+00
   2.8094840e+01   1.8732047e+00   2.8094840e+01   1.8769654e+00   2.8094840e+01   1.8769654e+00
   2.8064840e+01   2.1255173e+00   2.8064840e+01   2.1293792e+00   2.8064840e+01   2.1293792e+00
   2.8034840e+01   2.6478808e+00   2.8034840e+01   2.6519427e+00   2.8034840e+01   2.6519427e+00
   2.8004840e+01   2.5613680e+00   2.8004840e+01   2.5654199e+00   2.8004840e+01   2.5654199e+00
   2.7974840e+01   1.8729990e+00   2.7974840e+01   1.8769654e+00   2.7974840e+01   1.8769654e+00
   2.7944840e+01   1.8729721e+00   2.7944840e+01   1.8769654e+00   2.7944840e+01   1.8769654e+00
   2.7914840e+01   1.8729451e+00   2.7914840e+01   1.8769654e+00   2.7914840e+01   1.8769654e+00
   2.7884840e+01   1.8729181e+00   2.7884840e+01   1.8769654e+00   2.7884840e+01   1.8769654e+00
   2.7854840e+01   1.8728911e+00   2.7854840e+01   1.8769654e+00   2.7854840e+01   1.8769654e+00
   2.7824840e+01   1.8728641e+00   2.7824840e+01   1.8769654e+00   2.7824840e+01   1.8769654e+00
   2.7794840e+01   1.8728372e+00   2.7794840e+01   1.8769654e+00   2.7794840e+01   1.8769654e+00
   2.7764840e+01   1.8728102e+00   2.7764840e+01   1.8769654e+00   2.7764840e+01   1.8769654e+00
   2.7734840e+01   1.8727832e+00   2.7734840e+01   1.8769654e+00   2.7734840e+01   1.8769654e+00
   2.7704840e+01   1.8727562e+00   2.7704840e+01   1.8769654e+00   2.7704840e+01   1.8769654e+00
   2.7674840e+01   1.8727292e+00   2.7674840e+01   1.8769654e+00   2.7674840e+01   1.8769654e+00
   2.7644840e+01   1.8727022e+00   2.7644840e+01   1.8769654e+00   2.7644840e+01   1.8769654e+00
   2.7614840e+01   1.8726753e+00   2.7614840e+01   1.8769654e+00   2.7614840e+01   1.8769654e+00
   2.7584840e+01   1.8726483e+00   2.7584840e+01   1.8769654e+00   2.7584840e+01   1.8769654e+00
   2.7554840e+01   1.8726213e+00   2.7554840e+01   1.8769654e+00   2.7554840e+01   1.8769654e+00
   2.7524840e+01   1.8725943e+00   2.7524840e+01   1.8769654e+00   2.7524840e+01   1.8769654e+00
   2.7494840e+01   1.8725673e+00   2.7494840e+01   1.8769654e+00   2.7494840e+01   1.8769654e+00
   2.7464840e+01   1.8725404e+00   2.7464840e+01   1.8769654e+00   2.7464840e+01   1.8769654e+00
   2.7434840e+01   1.8725134e+00   2.7434840e+01   1.8769654e+00   2.7434840e+01   1.8769654e+00
   2.7404840e+01   1.8724864e+00   2.7404840e+01   1.8769654e+00   2.7404840e+01   1.8769654e+00
   2.7374840e+01   1.8724594e+00   2.7374840e+01   1.8769654e+00   2.7374840e+01   1.8769654e+00
   2.7344840e+01   1.8724324e+00   2.7344840e+01   1.8769654e+00   2.7344840e+01   1.8769654e+00
   2.7314840e+01   1.8724054e+00   2.7314840e+01   1.8769654e+00   2.7314840e+01   1.8769654e+00
   2.7284840e+01   1.8723785e+00   2.7284840e+01   1.8769654e+00   2.7284840e+01   1.8769654e+00
   2.7254840e+01   1.8723515e+00   2.7254840e+01   1.8769654e+00   2.7254840e+01   1.8769654e+00
   2.7224840e+01   1.8723245e+00   2.7224840e+01   1.8769654e+00   2.7224840e+01   1.8769654e+00
   2.7194840e+01   1.8722975e+00   2.7194840e+01   1.8769654e+00   2.7194840e+01   1.8769654e+00
   2.7164840e+01   1.8722705e+00   2.7164840e+01   1.8769654e+00   2.7164840e+01   1.8769654e+00
   2.7134840e+01   1.8722436e+00   2.7134840e+01   1.8769654e+00   2.7134840e+01   1.8769654e+00
   2.7104840e+01   1.8722166e+00   2.7104840e+01   1.8769654e+00   2.7104840e+01   1.8769654e+00
   2.7074840e+01   1.7285151e+00   2.7074840e+01   1.7334251e+00   2.7074840e+01   1.7334251e+00
   2.7044840e+01   2.6424543e+00   2.7044840e+01   2.6475812e+00   2.7044840e+01   2.6475812e+00
   2.7014840e+01   2.6468041e+00   2.7014840e+01   2.6519427e+00   2.7014840e+01   2.6519427e+00
   2.6984840e+01   1.8719587e+00   2.6984840e+01   1.8769654e+00   2.6984840e+01   1.8769654e+00
   2.6954840e+01   1.8719246e+00   2.6954840e+01   1.8769654e+00   2.6954840e+01   1.8769654e+00
   2.6924840e+01   1.8718904e+00   2.6924840e+01   1.8769654e+00   2.6924840e+01   1.8769654e+00
   2.6894840e+01   1.8718563e+00   2.6894840e+01   1.8769654e+00   2.6894840e+01   1.8769654e+00
   2.6864840e+01   1.8718222e+00   2.6864840e+01   1.8769654e+00   2.6864840e+01   1.8769654e+00
   2.6834840e+01   1.8717880e+00   2.6834840e+01   1.8769654e+00   2.6834840e+01   1.8769654e+00
   2.6804840e+01   1.8717539e+00   2.6804840e+01   1.8769654e+00   2.6804840e+01   1.8769654e+00
   2.6774840e+01   1.8717198e+00   2.6774840e+01   1.8769654e+00   2.6774840e+01   1.8769654e+00
   2.6744840e+01   1.8716856e+00   2.6744840e+01   1.8769654e+00   2.6744840e+01   1.8769654e+00
   2.6714840e+01   1.8716515e+00   2.6714840e+01   1.8769654e+00   2.6714840e+01   1.8769654e+00
   2.6684840e+01   1.8716174e+00   2.6684840e+01   1.8769654e+00   2.6684840e+01   1.8769654e+00
   2.6654840e+01   1.8715832e+00   2.6654840e+01   1.8769654e+00   2.6654840e+01   1.8769654e+00
   2.6624840e+01   1.8715491e+00   2.6624840e+01   1.8769654e+00   2.6624840e+01   1.8769654e+00
   2.6594840e+01   1.8715149e+00   2.6594840e+01   1.8769654e+00   2.6594840e+01   1.8769654e+00
   2.6564840e+01   1.8714808e+00   2.6564840e+01   1.8769654e+00   2.6564840e+01   1.8769654e+00
   2.6534840e+01   1.8714467e+00   2.6534840e+01   1.8769654e+00   2.6534840e+01   1.8769654e+00
   2.6504840e+01   1.8714125e+00   2.6504840e+01   1.8769654e+00   2.6504840e+01   1.8769654e+00
   2.6474840e+01   1.8713784e+00   2.6474840e+01   1.8769654e+00   2.6474840e+01   1.8769654e+00
   2.6444840e+01   1.8713443e+00   2.6444840e+01   1.8769654e+00   2.6444840e+01   1.8769654e+00
   2.6414840e+01   1.8713101e+00   2.6414840e+01   1.8769654e+00   2.6414840e+01   1.8769654e+00
   2.6384840e+01   1.8712760e+00   2.6384840e+01   1.8769654e+00   2.6384840e+01   1.8769654e+00
   2.6354840e+01   1.8712419e+00   2.6354840e+01   1.8769654e+00   2.6354840e+01   1.8769654e+00
   2.6324840e+01   1.8712077e+00   2.6324840e+01   1.8769654e+00   2.6324840e+01   1.8769654e+00
   2.6294840e+01   1.8711736e+00   2.6294840e+01   1.8769654e+00   2.6294840e+01   1.8769654e+00
   2.6264840e+01   1.8711395e+00   2.6264840e+01   1.8769654e+00   2.6264840e+01   1.8769654e+00
   2.6234840e+01   1.8711053e+00   2.6234840e+01   1.8769654e+00   2.6234840e+01   1.8769654e+00
   2.6204840e+01   1.8710712e+00   2.6204840e+01   1.8769654e+00   2.6204840e+01   1.8769654e+00
   2.6174840e+01   1.8710370e+00   2.6174840e+01   1.8769654e+00   2.6174840e+01   1.8769654e+00
   2.6144840e+01   1.8710029e+00   2.6144840e+01   1.8769654e+00   2.6144840e+01   1.8769654e+00
   2.6114840e+01   1.8709688e+00   2.6114840e+01   1.8769654e+00   2.6114840e+01   1.8769654e+00
   2.6084840e+01   1.8641931e+00   2.6084840e+01   1.8702247e+00   2.6084840e+01   1.8702247e+00
   2.6054840e+01   2.4715611e+00   2.6054840e+01   2.4778831e+00   2.6054840e+01   2.4778831e+00
   2.6024840e+01   2.6454421e+00   2.6024840e+01   2.6519427e+00   2.6024840e+01   2.6519427e+00
   2.5994840e+01   2.2598400e+00   2.5994840e+01   2.2662036e+00   2.5994840e+01   2.2662036e+00
   2.5964840e+01   1.8706024e+00   2.5964840e+01   1.8769654e+00   2.5964840e+01   1.8769654e+00
   2.5934840e+01   1.8705592e+00   2.5934840e+01   1.8769654e+00   2.5934840e+01   1.8769654e+00
   2.5904840e+01   1.8705160e+00   2.5904840e+01   1.8769654e+00   2.5904840e+01   1.8769654e+00
   2.5874840e+01   1.8704728e+00   2.5874840e+01   1.8769654e+00   2.5874840e+01   1.8769654e+00
   2.5844840e+01   1.8704296e+00   2.5844840e+01   1.8769654e+00   2.5844840e+01   1.8769654e+00
   2.5814840e+01   1.8703864e+00   2.5814840e+01   1.8769654e+00   2.5814840e+01   1.8769654e+00
   2.5784840e+01   1.8703432e+00   2.5784840e+01   1.8769654e+00   2.5784840e+01   1.8769654e+00
   2.5754840e+01   1.8703001e+00   2.5754840e+01   1.8769654e+00   2.5754840e+01   1.8769654e+00
   2.5724840e+01   1.8702569e+00   2.5724840e+01   1.8769654e+00   2.5724840e+01   1.8769654e+00
   2.5694840e+01   1.8702137e+00   2.5694840e+01   1.8769654e+00   2.5694840e+01   1.8769654e+00
   2.5664840e+01   1.8701705e+00   2.5664840e+01   1.8769654e+00   2.5664840e+01   1.8769654e+00
   2.5634840e+01   1.8701273e+00   2.5634840e+01   1.8769654e+00   2.5634840e+01   1.8769654e+00
   2.5604840e+01   1.8700841e+00   2.5604840e+01   1.8769654e+00   2.5604840e+01   1.8769654e+00
   2.5574840e+01   1.8700409e+00   2.5574840e+01   1.8769654e+00   2.5574840e+01   1.8769654e+00
   2.5544840e+01   1.8699977e+00   2.5544840e+01   1.8769654e+00   2.5544840e+01   1.8769654e+00
   2.5514840e+01   1.8699546e+00   2.5514840e+01   1.8769654e+00   2.5514840e+01   1.8769654e+00
   2.5484840e+01   1.8699114e+00   2.5484840e+01   1.8769654e+00   2.5484840e+01   1.8769654e+00
   2.5454840e+01   1.8698682e+00   2.5454840e+01   1.8769654e+00   2.5454840e+01   1.8769654e+00
   2.5424840e+01   1.8698250e+00   2.5424840e+01   1.8769654e+00   2.5424840e+01   1.8769654e+00
   2.5394840e+01   1.8697818e+00   2.5394840e+01   1.8769654e+00   2.5394840e+01   1.8769654e+00
   2.5364840e+01   1.8697386e+00   2.5364840e+01   1.8769654e+00   2.5364840e+01   1.8769654e+00
   2.5334840e+01   1.8696954e+00   2.5334840e+01   1.8769654e+00   2.5334840e+01   1.8769654e+00
   2.5304840e+01   1.8696522e+00   2.5304840e+01   1.8769654e+00   2.5304840e+01   1.8769654e+00
   2.5274840e+01   1.8696091e+00   2.5274840e+01   1.8769654e+00   2.5274840e+01   1.8769654e+00
   2.5244840e+01   1.8695659e+00   2.5244840e+01   1.8769654e+00   2.5244840e+01   1.8769654e+00
   2.5214840e+01   1.8695227e+00   2.5214840e+01   1.8769654e+00   2.5214840e+01   1.8769654e+00
   2.5184840e+01   1.8694795e+00   2.5184840e+01   1.8769654e+00   2.5184840e+01   1.8769654e+00
   2.5154840e+01   1.8694363e+00   2.5154840e+01   1.8769654e+00   2.5154840e+01   1.8769654e+00
   2.5124840e+01   1.8693931e+00   2.5124840e+01   1.8769654e+00   2.5124840e+01   1.8769654e+00
   2.5094840e+01   1.8693499e+00   2.5094840e+01   1.8769654e+00   2.5094840e+01   1.8769654e+00
   2.5064840e+01   2.1215588e+00   2.5064840e+01   2.1293792e+00   2.5064840e+01   2.1293792e+00
   2.5034840e+01   2.6437193e+00   2.5034840e+01   2.6519427e+00   2.5034840e+01   2.6519427e+00
   2.5004840e+01   2.5572167e+00   2.5004840e+01   2.5654199e+00   2.5004840e+01   2.5654199e+00
   2.4974840e+01   1.8689334e+00   2.4974840e+01   1.8769654e+00   2.4974840e+01   1.8769654e+00
   2.4944840e+01   1.8688787e+00   2.4944840e+01   1.8769654e+00   2.4944840e+01   1.8769654e+00
   2.4914840e+01   1.8688241e+00   2.4914840e+01   1.8769654e+00   2.4914840e+01   1.8769654e+00
   2.4884840e+01   1.8687695e+00   2.4884840e+01   1.8769654e+00   2.4884840e+01   1.8769654e+00
   2.4854840e+01   1.8687148e+00   2.4854840e+01   1.8769654e+00   2.4854840e+01   1.8769654e+00
   2.4824840e+01   1.8686602e+00   2.4824840e+01   1.8769654e+00   2.4824840e+01   1.8769654e+00
   2.4794840e+01   1.8686055e+00   2.4794840e+01   1.8769654e+00   2.4794840e+01   1.8769654e+00
   2.4764840e+01   1.8685509e+00   2.4764840e+01   1.8769654e+00   2.4764840e+01   1.8769654e+00
   2.4734840e+01   1.8684963e+00   2.4734840e+01   1.8769654e+00   2.4734840e+01   1.8769654e+00
   2.4704840e+01   1.8684416e+00   2.4704840e+01   1.8769654e+00   2.4704840e+01   1.8769654e+00
   2.4674840e+01   1.8683870e+00   2.4674840e+01   1.8769654e+00   2.4674840e+01   1.8769654e+00
   2.4644840e+01   1.8683324e+00   2.4644840e+01   1.8769654e+00   2.4644840e+01   1.8769654e+00
   2.4614840e+01   1.8682777e+00   2.4614840e+01   1.8769654e+00   2.4614840e+01   1.8769654e+00
   2.4584840e+01   1.8682231e+00   2.4584840e+01   1.8769654e+00   2.4584840e+01   1.8769654e+00
   2.4554840e+01   1.8681684e+00   2.4554840e+01   1.8769654e+00   2.4554840e+01   1.8769654e+00
   2.4524840e+01   1.8681138e+00   2.4524840e+01   1.8769654e+00   2.4524840e+01   1.8769654e+00
   2.4494840e+01   1.8680592e+00   2.4494840e+01   1.8769654e+00   2.4494840e+01   1.8769654e+00
   2.4464840e+01   1.8680045e+00   2.4464840e+01   1.8769654e+00   2.4464840e+01   1.8769654e+00
   2.4434840e+01   1.8679499e+00   2.4434840e+01   1.8769654e+00   2.4434840e+01   1.8769654e+00
   2.4404840e+01   1.8678952e+00   2.4404840e+01   1.8769654e+00   2.4404840e+01   1.8769654e+00
   2.4374840e+01   1.8678406e+00   2.4374840e+01   1.8769654e+00   2.4374840e+01   1.8769654e+00
   2.4344840e+01   1.8677860e+00   2.4344840e+01   1.8769654e+00   2.4344840e+01   1.8769654e+00
   2.4314840e+01   1.8677313e+00   2.4314840e+01   1.8769654e+00   2.4314840e+01   1.8769654e+00
   2.4284840e+01   1.8676767e+00   2.4284840e+01   1.8769654e+00   2.4284840e+01   1.8769654e+00
   2.4254840e+01   1.8676220e+00   2.4254840e+01   1.8769654e+00   2.4254840e+01   1.8769654e+00
   2.4224840e+01   1.8675674e+00   2.4224840e+01   1.8769654e+00   2.4224840e+01   1.8769654e+00
   2.4194840e+01   1.8675128e+00   2.4194840e+01   1.8769654e+00   2.4194840e+01   1.8769654e+00
   2.4164840e+01   1.8674581e+00   2.4164840e+01   1.8769654e+00   2.4164840e+01   1.8769654e+00
   2.4134840e+01   1.8674035e+00   2.4134840e+01   1.8769654e+00   2.4134840e+01   1.8769654e+00
   2.4104840e+01   1.8673489e+00   2.4104840e+01   1.8769654e+00   2.4104840e+01   1.8769654e+00
   2.4074840e+01   1.7234803e+00   2.4074840e+01   1.7334251e+00   2.4074840e+01   1.7334251e+00
   2.4044840e+01   2.6372022e+00   2.4044840e+01   2.6475812e+00   2.4044840e+01   2.6475812e+00
   2.4014840e+01   2.6415402e+00   2.4014840e+01   2.6519427e+00   2.4014840e+01   2.6519427e+00
   2.3984840e+01   1.8668267e+00   2.3984840e+01   1.8769654e+00   2.3984840e+01   1.8769654e+00
   2.3954840e+01   1.8667575e+00   2.3954840e+01   1.8769654e+00   2.3954840e+01   1.8769654e+00
   2.3924840e+01   1.8666884e+00   2.3924840e+01   1.8769654e+00   2.3924840e+01   1.8769654e+00
   2.3894840e+01   1.8666193e+00   2.3894840e+01   1.8769654e+00   2.3894840e+01   1.8769654e+00
   2.3864840e+01   1.8665502e+00   2.3864840e+01   1.8769654e+00   2.3864840e+01   1.8769654e+00
   2.3834840e+01   1.8664810e+00   2.3834840e+01   1.8769654e+00   2.3834840e+01   1.8769654e+00
   2.3804840e+01   1.8664119e+00   2.3804840e+01   1.8769654e+00   2.3804840e+01   1.8769654e+00
   2.3774840e+01   1.8663428e+00   2.3774840e+01   1.8769654e+00   2.3774840e+01   1.8769654e+00
   2.3744840e+01   1.8662737e+00   2.3744840e+01   1.8769654e+00   2.3744840e+01   1.8769654e+00
   2.3714840e+01   1.8662045e+00   2.3714840e+01   1.8769654e+00   2.3714840e+01   1.8769654e+00
   2.3684840e+01   1.8661354e+00   2.3684840e+01   1.8769654e+00   2.3684840e+01   1.8769654e+00
   2.3654840e+01   1.8660663e+00   2.3654840e+01   1.8769654e+00   2.3654840e+01   1.8769654e+00
   2.3624840e+01   1.8659972e+00   2.3624840e+01   1.8769654e+00   2.3624840e+01   1.8769654e+00
   2.3594840e+01   1.8659280e+00   2.3594840e+01   1.8769654e+00   2.3594840e+01   1.8769654e+00
   2.3564840e+01   1.8658589e+00   2.3564840e+01   1.8769654e+00   2.3564840e+01   1.8769654e+00
   2.3534840e+01   1.8657898e+00   2.3534840e+01   1.8769654e+00   2.3534840e+01   1.8769654e+00
   2.3504840e+01   1.8657206e+00   2.3504840e+01   1.8769654e+00   2.3504840e+01   1.8769654e+00
   2.3474840e+01   1.8656515e+00   2.3474840e+01   1.8769654e+00   2.3474840e+01   1.8769654e+00
   2.3444840e+01   1.8655824e+00   2.3444840e+01   1.8769654e+00   2.3444840e+01   1.8769654e+00
   2.3414840e+01   1.8655133e+00   2.3414840e+01   1.8769654e+00   2.3414840e+01   1.8769654e+00
   2.3384840e+01   1.8654441e+00   2.3384840e+01   1.8769654e+00   2.3384840e+01   1.8769654e+00
   2.3354840e+01   1.8653750e+00   2.3354840e+01   1.8769654e+00   2.3354840e+01   1.8769654e+00
   2.3324840e+01   1.8653059e+00   2.3324840e+01   1.8769654e+00   2.3324840e+01   1.8769654e+00
   2.3294840e+01   1.8652368e+00   2.3294840e+01   1.8769654e+00   2.3294840e+01   1.8769654e+00
   2.3264840e+01   1.8651676e+00   2.3264840e+01   1.8769654e+00   2.3264840e+01   1.8769654e+00
   2.3234840e+01   1.8650985e+00   2.3234840e+01   1.8769654e+00   2.3234840e+01   1.8769654e+00
   2.3204840e+01   1.8650294e+00   2.3204840e+01   1.8769654e+00   2.3204840e+01   1.8769654e+00
   2.3174840e+01   1.8649603e+00   2.3174840e+01   1.8769654e+00   2.3174840e+01   1.8769654e+00
   2.3144840e+01   1.8648911e+00   2.3144840e+01   1.8769654e+00   2.3144840e+01   1.8769654e+00
   2.3114840e+01   1.8648220e+00   2.3114840e+01   1.8769654e+00   2.3114840e+01   1.8769654e+00
   2.3084840e+01   1.8580104e+00   2.3084840e+01   1.8702247e+00   2.3084840e+01   1.8702247e+00
   2.3054840e+01   2.4650840e+00   2.3054840e+01   2.4778831e+00   2.3054840e+01   2.4778831e+00
   2.3024840e+01   2.6387841e+00   2.3024840e+01   2.6519427e+00   2.3024840e+01   2.6519427e+00
   2.2994840e+01   2.2533201e+00   2.2994840e+01   2.2662036e+00   2.2994840e+01   2.2662036e+00
   2.2964840e+01   1.8640800e+00   2.2964840e+01   1.8769654e+00   2.2964840e+01   1.8769654e+00
   2.2934840e+01   1.8639926e+00   2.2934840e+01   1.8769654e+00   2.2934840e+01   1.8769654e+00
   2.2904840e+01   1.8639051e+00   2.2904840e+01   1.8769654e+00   2.2904840e+01   1.8769654e+00
   2.2874840e+01   1.8638176e+00   2.2874840e+01   1.8769654e+00   2.2874840e+01   1.8769654e+00
   2.2844840e+01   1.8637302e+00   2.2844840e+01   1.8769654e+00   2.2844840e+01   1.8769654e+00
   2.2814840e+01   1.8636427e+00   2.2814840e+01   1.8769654e+00   2.2814840e+01   1.8769654e+00
   2.2784840e+01   1.8635553e+00   2.2784840e+01   1.8769654e+00   2.2784840e+01   1.8769654e+00
   2.2754840e+01   1.8634678e+00   2.2754840e+01   1.8769654e+00   2.2754840e+01   1.8769654e+00
   2.2724840e+01   1.8633804e+00   2.2724840e+01   1.8769654e+00   2.2724840e+01   1.8769654e+00
   2.2694840e+01   1.8632929e+00   2.2694840e+01   1.8769654e+00   2.2694840e+01   1.8769654e+00
   2.2664840e+01   1.8632054e+00   2.2664840e+01   1.8769654e+00   2.2664840e+01   1.8769654e+00
   2.2634840e+01   1.8631180e+00   2.2634840e+01   1.8769654e+00   2.2634840e+01   1.8769654e+00
   2.2604840e+01   1.8630305e+00   2.2604840e+01   1.8769654e+00   2.2604840e+01   1.8769654e+00
   2.2574840e+01   1.8629431e+00   2.2574840e+01   1.8769654e+00   2.2574840e+01   1.8769654e+00
   2.2544840e+01   1.8628556e+00   2.2544840e+01   1.8769654e+00   2.2544840e+01   1.8769654e+00
   2.2514840e+01   1.8627682e+00   2.2514840e+01   1.8769654e+00   2.2514840e+01   1.8769654e+00
   2.2484840e+01   1.8626807e+00   2.2484840e+01   1.8769654e+00   2.2484840e+01   1.8769654e+00
   2.2454840e+01   1.8625933e+00   2.2454840e+01   1.8769654e+00   2.2454840e+01   1.8769654e+00
   2.2424840e+01   1.8625058e+00   2.2424840e+01   1.8769654e+00   2.2424840e+01   1.8769654e+00
   2.2394840e+01   1.8624183e+00   2.2394840e+01   1.8769654e+00   2.2394840e+01   1.8769654e+00
   2.2364840e+01   1.8623309e+00   2.2364840e+01   1.8769654e+00   2.2364840e+01   1.8769654e+00
   2.2334840e+01   1.8622434e+00   2.2334840e+01   1.8769654e+00   2.2334840e+01   1.8769654e+00
   2.2304840e+01   1.8621560e+00   2.2304840e+01   1.8769654e+00   2.2304840e+01   1.8769654e+00
   2.2274840e+01   1.8620685e+00   2.2274840e+01   1.8769654e+00   2.2274840e+01   1.8769654e+00
   2.2244840e+01   1.8619811e+00   2.2244840e+01   1.8769654e+00   2.2244840e+01   1.8769654e+00
   2.2214840e+01   1.8618936e+00   2.2214840e+01   1.8769654e+00   2.2214840e+01   1.8769654e+00
   2.2184840e+01   1.8618062e+00   2.2184840e+01   1.8769654e+00   2.2184840e+01   1.8769654e+00
   2.2154840e+01   1.8617187e+00   2.2154840e+01   1.8769654e+00   2.2154840e+01   1.8769654e+00
   2.2124840e+01   1.8616312e+00   2.2124840e+01   1.8769654e+00   2.2124840e+01   1.8769654e+00
   2.2094840e+01   1.8615438e+00   2.2094840e+01   1.8769654e+00   2.2094840e+01   1.8769654e+00
   2.2064840e+01   2.1135428e+00   2.2064840e+01   2.1293792e+00   2.2064840e+01   2.1293792e+00
   2.2034840e+01   2.6352985e+00   2.2034840e+01   2.6519427e+00   2.2034840e+01   2.6519427e+00
   2.2004840e+01   2.5488161e+00   2.2004840e+01   2.5654199e+00   2.2004840e+01   2.5654199e+00
   2.1974840e+01   1.8607002e+00   2.1974840e+01   1.8769654e+00   2.1974840e+01   1.8769654e+00
   2.1944840e+01   1.8605896e+00   2.1944840e+01   1.8769654e+00   2.1944840e+01   1.8769654e+00
   2.1914840e+01   1.8604789e+00   2.1914840e+01   1.8769654e+00   2.1914840e+01   1.8769654e+00
   2.1884840e+01   1.8603683e+00   2.1884840e+01   1.8769654e+00   2.1884840e+01   1.8769654e+00
   2.1854840e+01   1.8602576e+00   2.1854840e+01   1.8769654e+00   2.1854840e+01   1.8769654e+00
   2.1824840e+01   1.8601470e+00   2.1824840e+01   1.8769654e+00   2.1824840e+01   1.8769654e+00
   2.1794840e+01   1.8600364e+00   2.1794840e+01   1.8769654e+00   2.1794840e+01   1.8769654e+00
   2.1764840e+01   1.8599257e+00   2.1764840e+01   1.8769654e+00   2.1764840e+01   1.8769654e+00
   2.1734840e+01   1.8598151e+00   2.1734840e+01   1.8769654e+00   2.1734840e+01   1.8769654e+00
   2.1704840e+01   1.8597044e+00   2.1704840e+01   1.8769654e+00   2.1704840e+01   1.8769654e+00
   2.1674840e+01   1.8595938e+00   2.1674840e+01   1.8769654e+00   2.1674840e+01   1.8769654e+00
   2.1644840e+01   1.8594831e+00   2.1644840e+01   1.8769654e+00   2.1644840e+01   1.8769654e+00
   2.1614840e+01   1.8593725e+00   2.1614840e+01   1.8769654e+00   2.1614840e+01   1.8769654e+00
   2.1584840e+01   1.8592618e+00   2.1584840e+01   1.8769654e+00   2.1584840e+01   1.8769654e+00
   2.1554840e+01   1.8591512e+00   2.1554840e+01   1.8769654e+00   2.1554840e+01   1.8769654e+00
   2.1524840e+01   1.8590405e+00   2.1524840e+01   1.8769654e+00   2.1524840e+01   1.8769654e+00
   2.1494840e+01   1.8589299e+00   2.1494840e+01   1.8769654e+00   2.1494840e+01   1.8769654e+00
   2.1464840e+01   1.8588193e+00   2.1464840e+01   1.8769654e+00   2.1464840e+01   1.8769654e+00
   2.1434840e+01   1.8587086e+00   2.1434840e+01   1.8769654e+00   2.1434840e+01   1.8769654e+00
   2.1404840e+01   1.8585980e+00   2.1404840e+01   1.8769654e+00   2.1404840e+01   1.8769654e+00
   2.1374840e+01   1.8584873e+00   2.1374840e+01   1.8769654e+00   2.1374840e+01   1.8769654e+00
   2.1344840e+01   1.8583767e+00   2.1344840e+01   1.8769654e+00   2.1344840e+01   1.8769654e+00
   2.1314840e+01   1.8582660e+00   2.1314840e+01   1.8769654e+00   2.1314840e+01   1.8769654e+00
   2.1284840e+01   1.8581554e+00   2.1284840e+01   1.8769654e+00   2.1284840e+01   1.8769654e+00
   2.1254840e+01   1.8580447e+00   2.1254840e+01   1.8769654e+00   2.1254840e+01   1.8769654e+00
   2.1224840e+01   1.8579341e+00   2.1224840e+01   1.8769654e+00   2.1224840e+01   1.8769654e+00
   2.1194840e+01   1.8578234e+00   2.1194840e+01   1.8769654e+00   2.1194840e+01   1.8769654e+00
   2.1164840e+01   1.8577128e+00   2.1164840e+01   1.8769654e+00   2.1164840e+01   1.8769654e+00
   2.1134840e+01   1.8576021e+00   2.1134840e+01   1.8769654e+00   2.1134840e+01   1.8769654e+00
   2.1104840e+01   1.8574915e+00   2.1104840e+01   1.8769654e+00   2.1104840e+01   1.8769654e+00
   2.1074840e+01   1.7132792e+00   2.1074840e+01   1.7334251e+00   2.1074840e+01   1.7334251e+00
   2.1044840e+01   2.6265765e+00   2.1044840e+01   2.6475811e+00   2.1044840e+01   2.6475812e+00
   2.1014840e+01   2.6308908e+00   2.1014840e+01   2.6519427e+00   2.1014840e+01   2.6519427e+00
   2.0984840e+01   1.8564340e+00   2.0984840e+01   1.8769654e+00   2.0984840e+01   1.8769654e+00
   2.0954840e+01   1.8562941e+00   2.0954840e+01   1.8769654e+00   2.0954840e+01   1.8769654e+00
   2.0924840e+01   1.8561541e+00   2.0924840e+01   1.8769654e+00   2.0924840e+01   1.8769654e+00
   2.0894840e+01   1.8560141e+00   2.0894840e+01   1.8769654e+00   2.0894840e+01   1.8769654e+00
   2.0864840e+01   1.8558741e+00   2.0864840e+01   1.8769654e+00   2.0864840e+01   1.8769654e+00
   2.0834840e+01   1.8557341e+00   2.0834840e+01   1.8769654e+00   2.0834840e+01   1.8769654e+00
   2.0804840e+01   1.8555941e+00   2.0804840e+01   1.8769654e+00   2.0804840e+01   1.8769654e+00
   2.0774840e+01   1.8554542e+00   2.0774840e+01   1.8769654e+00   2.0774840e+01   1.8769654e+00
   2.0744840e+01   1.8553142e+00   2.0744840e+01   1.8769654e+00   2.0744840e+01   1.8769654e+00
   2.0714840e+01   1.8551742e+00   2.0714840e+01   1.8769654e+00   2.0714840e+01   1.8769654e+00
   2.0684840e+01   1.8550342e+00   2.0684840e+01   1.8769654e+00   2.0684840e+01   1.8769654e+00
   2.0654840e+01   1.8548942e+00   2.0654840e+01   1.8769654e+00   2.0654840e+01   1.8769654e+00
   2.0624840e+01   1.8547542e+00   2.0624840e+01   1.8769654e+00   2.0624840e+01   1.8769654e+00
   2.0594840e+01   1.8546142e+00   2.0594840e+01   1.8769654e+00   2.0594840e+01   1.8769654e+00
   2.0564840e+01   1.8544743e+00   2.0564840e+01   1.8769654e+00   2.0564840e+01   1.8769654e+00
   2.0534840e+01   1.8543343e+00   2.0534840e+01   1.8769654e+00   2.0534840e+01   1.8769654e+00
   2.0504840e+01   1.8541943e+00   2.0504840e+01   1.8769654e+00   2.0504840e+01   1.8769654e+00
   2.0474840e+01   1.8540543e+00   2.0474840e+01   1.8769654e+00   2.0474840e+01   1.8769654e+00
   2.0444840e+01   1.8539143e+00   2.0444840e+01   1.8769654e+00   2.0444840e+01   1.8769654e+00
   2.0414840e+01   1.8537743e+00   2.0414840e+01   1.8769654e+00   2.0414840e+01   1.8769654e+00
   2.0384840e+01   1.8536344e+00   2.0384840e+01   1.8769654e+00   2.0384840e+01   1.8769654e+00
   2.0354840e+01   1.8534944e+00   2.0354840e+01   1.8769654e+00   2.0354840e+01   1.8769654e+00
   2.0324840e+01   1.8533544e+00   2.0324840e+01   1.8769653e+00   2.0324840e+01   1.8769654e+00
   2.0294840e+01   1.8532144e+00   2.0294840e+01   1.8769653e+00   2.0294840e+01   1.8769654e+00
   2.0264840e+01   1.8530744e+00   2.0264840e+01   1.8769653e+00   2.0264840e+01   1.8769654e+00
   2.0234840e+01   1.8529344e+00   2.0234840e+01   1.8769653e+00   2.0234840e+01   1.8769654e+00
   2.0204840e+01   1.8527944e+00   2.0204840e+01   1.8769653e+00   2.0204840e+01   1.8769654e+00
   2.0174840e+01   1.8526545e+00   2.0174840e+01   1.8769653e+00   2.0174840e+01   1.8769654e+00
   2.0144840e+01   1.8525145e+00   2.0144840e+01   1.8769653e+00   2.0144840e+01   1.8769654e+00
   2.0114840e+01   1.8523745e+00   2.0114840e+01   1.8769653e+00   2.0114840e+01   1.8769654e+00
   2.0084840e+01   1.8454900e+00   2.0084840e+01   1.8702246e+00   2.0084840e+01   1.8702247e+00
   2.0054840e+01   2.4519772e+00   2.0054840e+01   2.4778831e+00   2.0054840e+01   2.4778831e+00
   2.0024840e+01   2.6253178e+00   2.0024840e+01   2.6519427e+00   2.0024840e+01   2.6519427e+00
   1.9994840e+01   2.2401264e+00   1.9994840e+01   2.2662035e+00   1.9994840e+01   2.2662036e+00
   1.9964840e+01   1.8508719e+00   1.9964840e+01   1.8769653e+00   1.9964840e+01   1.8769654e+00
   1.9934840e+01   1.8506948e+00   1.9934840e+01   1.8769653e+00   1.9934840e+01   1.8769654e+00
   1.9904840e+01   1.8505177e+00   1.9904840e+01   1.8769653e+00   1.9904840e+01   1.8769654e+00
   1.9874840e+01   1.8503406e+00   1.9874840e+01   1.8769653e+00   1.9874840e+01   1.8769654e+00
   1.9844840e+01   1.8501635e+00   1.9844840e+01   1.8769653e+00   1.9844840e+01   1.8769654e+00
   1.9814840e+01   1.8499864e+00   1.9814840e+01   1.8769653e+00   1.9814840e+01   1.8769654e+00
   1.9784840e+01   1.8498093e+00   1.9784840e+01   1.8769653e+00   1.9784840e+01   1.8769654e+00
   1.9754840e+01   1.8496322e+00   1.9754840e+01   1.8769653e+00   1.9754840e+01   1.8769654e+00
   1.9724840e+01   1.8494551e+00   1.9724840e+01   1.8769653e+00   1.9724840e+01   1.8769654e+00
   1.9694840e+01   1.8492780e+00   1.9694840e+01   1.8769653e+00   1.9694840e+01   1.8769654e+00
   1.9664840e+01   1.8491009e+00   1.9664840e+01   1.8769653e+00   1.9664840e+01   1.8769654e+00
   1.9634840e+01   1.8489238e+00   1.9634840e+01   1.8769653e+00   1.9634840e+01   1.8769654e+00
   1.9604840e+01   1.8487467e+00   1.9604840e+01   1.8769653e+00   1.9604840e+01   1.8769654e+00
   1.9574840e+01   1.8485696e+00   1.9574840e+01   1.8769653e+00   1.9574840e+01   1.8769654e+00
   1.9544840e+01   1.8483925e+00   1.9544840e+01   1.8769653e+00   1.9544840e+01   1.8769654e+00
   1.9514840e+01   1.8482154e+00   1.9514840e+01   1.8769653e+00   1.9514840e+01   1.8769654e+00
   1.9484840e+01   1.8480383e+00   1.9484840e+01   1.8769653e+00   1.9484840e+01   1.8769654e+00
   1.9454840e+01   1.8478611e+00   1.9454840e+01   1.8769653e+00   1.9454840e+01   1.8769654e+00
   1.9424840e+01   1.8476840e+00   1.9424840e+01   1.8769653e+00   1.9424840e+01   1.8769654e+00
   1.9394840e+01   1.8475069e+00   1.9394840e+01   1.8769653e+00   1.9394840e+01   1.8769654e+00
   1.9364840e+01   1.8473298e+00   1.9364840e+01   1.8769653e+00   1.9364840e+01   1.8769654e+00
   1.9334840e+01   1.8471527e+00   1.9334840e+01   1.8769653e+00   1.9334840e+01   1.8769654e+00
   1.9304840e+01   1.8469756e+00   1.9304840e+01   1.8769653e+00   1.9304840e+01   1.8769654e+00
   1.9274840e+01   1.8467985e+00   1.9274840e+01   1.8769653e+00   1.9274840e+01   1.8769654e+00
   1.9244840e+01   1.8466214e+00   1.9244840e+01   1.8769653e+00   1.9244840e+01   1.8769654e+00
   1.9214840e+01   1.8464443e+00   1.9214840e+01   1.8769653e+00   1.9214840e+01   1.8769654e+00
   1.9184840e+01   1.8462672e+00   1.9184840e+01   1.8769653e+00   1.9184840e+01   1.8769654e+00
   1.9154840e+01   1.8460901e+00   1.9154840e+01   1.8769653e+00   1.9154840e+01   1.8769654e+00
   1.9124840e+01   1.8459130e+00   1.9124840e+01   1.8769653e+00   1.9124840e+01   1.8769654e+00
   1.9094840e+01   1.8457359e+00   1.9094840e+01   1.8769653e+00   1.9094840e+01   1.8769654e+00
   1.9064840e+01   2.0973104e+00   1.9064840e+01   2.1293790e+00   1.9064840e+01   2.1293792e+00
   1.9034840e+01   2.6182724e+00   1.9034840e+01   2.6519426e+00   1.9034840e+01   2.6519427e+00
   1.9004840e+01   2.5318300e+00   1.9004840e+01   2.5654198e+00   1.9004840e+01   2.5654199e+00
   1.8974840e+01   1.8440277e+00   1.8974840e+01   1.8769653e+00   1.8974840e+01   1.8769654e+00
   1.8944840e+01   1.8438036e+00   1.8944840e+01   1.8769652e+00   1.8944840e+01   1.8769654e+00
   1.8914840e+01   1.8435795e+00   1.8914840e+01   1.8769652e+00   1.8914840e+01   1.8769654e+00
   1.8884840e+01   1.8433555e+00   1.8884840e+01   1.8769652e+00   1.8884840e+01   1.8769654e+00
   1.8854840e+01   1.8431314e+00   1.8854840e+01   1.8769652e+00   1.8854840e+01   1.8769654e+00
   1.8824840e+01   1.8429073e+00   1.8824840e+01   1.8769652e+00   1.8824840e+01   1.8769654e+00
   1.8794840e+01   1.8426833e+00   1.8794840e+01   1.8769652e+00   1.8794840e+01   1.8769654e+00
   1.8764840e+01   1.8424592e+00   1.8764840e+01   1.8769652e+00   1.8764840e+01   1.8769654e+00
   1.8734840e+01   1.8422351e+00   1.8734840e+01   1.8769652e+00   1.8734840e+01   1.8769654e+00
   1.8704840e+01   1.8420111e+00   1.8704840e+01   1.8769652e+00   1.8704840e+01   1.8769654e+00
   1.8674840e+01   1.8417870e+00   1.8674840e+01   1.8769652e+00   1.8674840e+01   1.8769654e+00
   1.8644840e+01   1.8415629e+00   1.8644840e+01   1.8769652e+00   1.8644840e+01   1.8769654e+00
   1.8614840e+01   1.8413389e+00   1.8614840e+01   1.8769652e+00   1.8614840e+01   1.8769654e+00
   1.8584840e+01   1.8411148e+00   1.8584840e+01   1.8769652e+00   1.8584840e+01   1.8769654e+00
   1.8554840e+01   1.8408907e+00   1.8554840e+01   1.8769652e+00   1.8554840e+01   1.8769654e+00
   1.8524840e+01   1.8406667e+00   1.8524840e+01   1.8769652e+00   1.8524840e+01   1.8769654e+00
   1.8494840e+01   1.8404426e+00   1.8494840e+01   1.8769652e+00   1.8494840e+01   1.8769654e+00
   1.8464840e+01   1.8402186e+00   1.8464840e+01   1.8769651e+00   1.8464840e+01   1.8769654e+00
   1.8434840e+01   1.8399945e+00   1.8434840e+01   1.8769651e+00   1.8434840e+01   1.8769654e+00
   1.8404840e+01   1.8397704e+00   1.8404840e+01   1.8769651e+00   1.8404840e+01   1.8769654e+00
   1.8374840e+01   1.8395464e+00   1.8374840e+01   1.8769651e+00   1.8374840e+01   1.8769654e+00
   1.8344840e+01   1.8393223e+00   1.8344840e+01   1.8769651e+00   1.8344840e+01   1.8769654e+00
   1.8314840e+01   1.8390982e+00   1.8314840e+01   1.8769651e+00   1.8314840e+01   1.8769654e+00
   1.8284840e+01   1.8388742e+00   1.8284840e+01   1.8769651e+00   1.8284840e+01   1.8769654e+00
   1.8254840e+01   1.8386501e+00   1.8254840e+01   1.8769651e+00   1.8254840e+01   1.8769654e+00
   1.8224840e+01   1.8384260e+00   1.8224840e+01   1.8769651e+00   1.8224840e+01   1.8769654e+00
   1.8194840e+01   1.8382020e+00   1.8194840e+01   1.8769651e+00   1.8194840e+01   1.8769654e+00
   1.8164840e+01   1.8379779e+00   1.8164840e+01   1.8769651e+00   1.8164840e+01   1.8769654e+00
   1.8134840e+01   1.8377538e+00   1.8134840e+01   1.8769651e+00   1.8134840e+01   1.8769654e+00
   1.8104840e+01   1.8375298e+00   1.8104840e+01   1.8769651e+00   1.8104840e+01   1.8769654e+00
   1.8074840e+01   1.6925985e+00   1.8074840e+01   1.7334248e+00   1.8074840e+01   1.7334251e+00
   1.8044840e+01   2.6050997e+00   1.8044840e+01   2.6475808e+00   1.8044840e+01   2.6475812e+00
   1.8014840e+01   2.6093675e+00   1.8014840e+01   2.6519424e+00   1.8014840e+01   2.6519427e+00
   1.7984840e+01   1.8353884e+00   1.7984840e+01   1.8769650e+00   1.7984840e+01   1.8769654e+00
   1.7954840e+01   1.8351049e+00   1.7954840e+01   1.8769650e+00   1.7954840e+01   1.8769654e+00
   1.7924840e+01   1.8348214e+00   1.7924840e+01   1.8769650e+00   1.7924840e+01   1.8769654e+00
   1.7894840e+01   1.8345379e+00   1.7894840e+01   1.8769650e+00   1.7894840e+01   1.8769654e+00
   1.7864840e+01   1.8342544e+00   1.7864840e+01   1.8769650e+00   1.7864840e+01   1.8769654e+00
   1.7834840e+01   1.8339710e+00   1.7834840e+01   1.8769650e+00   1.7834840e+01   1.8769654e+00
   1.7804840e+01   1.8336875e+00   1.7804840e+01   1.8769650e+00   1.7804840e+01   1.8769654e+00
   1.7774840e+01   1.8334040e+00   1.7774840e+01   1.8769649e+00   1.7774840e+01   1.8769654e+00
   1.7744840e+01   1.8331205e+00   1.7744840e+01   1.8769649e+00   1.7744840e+01   1.8769654e+00
   1.7714840e+01   1.8328370e+00   1.7714840e+01   1.8769649e+00   1.7714840e+01   1.8769654e+00
   1.7684840e+01   1.8325536e+00   1.7684840e+01   1.8769649e+00   1.7684840e+01   1.8769654e+00
   1.7654840e+01   1.8322701e+00   1.7654840e+01   1.8769649e+00   1.7654840e+01   1.8769654e+00
   1.7624840e+01   1.8319866e+00   1.7624840e+01   1.8769649e+00   1.7624840e+01   1.8769654e+00
   1.7594840e+01   1.8317031e+00   1.7594840e+01   1.8769648e+00   1.7594840e+01   1.8769654e+00
   1.7564840e+01   1.8314196e+00   1.7564840e+01   1.8769648e+00   1.7564840e+01   1.8769654e+00
   1.7534840e+01   1.8311362e+00   1.7534840e+01   1.8769648e+00   1.7534840e+01   1.8769654e+00
   1.7504840e+01   1.8308527e+00   1.7504840e+01   1.8769648e+00   1.7504840e+01   1.8769654e+00
   1.7474840e+01   1.8305692e+00   1.7474840e+01   1.8769648e+00   1.7474840e+01   1.8769654e+00
   1.7444840e+01   1.8302857e+00   1.7444840e+01   1.8769648e+00   1.7444840e+01   1.8769654e+00
   1.7414840e+01   1.8300022e+00   1.7414840e+01   1.8769648e+00   1.7414840e+01   1.8769654e+00
   1.7384840e+01   1.8297188e+00   1.7384840e+01   1.8769647e+00   1.7384840e+01   1.8769654e+00
   1.7354840e+01   1.8294353e+00   1.7354840e+01   1.8769647e+00   1.7354840e+01   1.8769654e+00
   1.7324840e+01   1.8291518e+00   1.7324840e+01   1.8769647e+00   1.7324840e+01   1.8769654e+00
   1.7294840e+01   1.8288683e+00   1.7294840e+01   1.8769647e+00   1.7294840e+01   1.8769654e+00
   1.7264840e+01   1.8285848e+00   1.7264840e+01   1.8769647e+00   1.7264840e+01   1.8769654e+00
   1.7234840e+01   1.8283014e+00   1.7234840e+01   1.8769647e+00   1.7234840e+01   1.8769654e+00
   1.7204840e+01   1.8280179e+00   1.7204840e+01   1.8769647e+00   1.7204840e+01   1.8769654e+00
   1.7174840e+01   1.8277344e+00   1.7174840e+01   1.8769646e+00   1.7174840e+01   1.8769654e+00
   1.7144840e+01   1.8274509e+00   1.7144840e+01   1.8769646e+00   1.7144840e+01   1.8769654e+00
   1.7114840e+01   1.8271674e+00   1.7114840e+01   1.8769646e+00   1.7114840e+01   1.8769654e+00
   1.7084840e+01   1.8201346e+00   1.7084840e+01   1.8702239e+00   1.7084840e+01   1.8702247e+00
   1.7054840e+01   2.4254746e+00   1.7054840e+01   2.4778823e+00   1.7054840e+01   2.4778831e+00
   1.7024840e+01   2.5981152e+00   1.7024840e+01   2.6519419e+00   1.7024840e+01   2.6519427e+00
   1.6994840e+01   2.2134471e+00   1.6994840e+01   2.2662028e+00   1.6994840e+01   2.2662036e+00
   1.6964840e+01   1.8241246e+00   1.6964840e+01   1.8769645e+00   1.6964840e+01   1.8769654e+00
   1.6934840e+01   1.8237660e+00   1.6934840e+01   1.8769645e+00   1.6934840e+01   1.8769654e+00
   1.6904840e+01   1.8234073e+00   1.6904840e+01   1.8769645e+00   1.6904840e+01   1.8769654e+00
   1.6874840e+01   1.8230487e+00   1.6874840e+01   1.8769644e+00   1.6874840e+01   1.8769654e+00
   1.6844840e+01   1.8226900e+00   1.6844840e+01   1.8769644e+00   1.6844840e+01   1.8769654e+00
   1.6814840e+01   1.8223314e+00   1.6814840e+01   1.8769643e+00   1.6814840e+01   1.8769654e+00
   1.6784840e+01   1.8219727e+00   1.6784840e+01   1.8769643e+00   1.6784840e+01   1.8769654e+00
   1.6754840e+01   1.8216141e+00   1.6754840e+01   1.8769643e+00   1.6754840e+01   1.8769654e+00
   1.6724840e+01   1.8212554e+00   1.6724840e+01   1.8769642e+00   1.6724840e+01   1.8769654e+00
   1.6694840e+01   1.8208968e+00   1.6694840e+01   1.8769642e+00   1.6694840e+01   1.8769654e+00
   1.6664840e+01   1.8205381e+00   1.6664840e+01   1.8769642e+00   1.6664840e+01   1.8769654e+00
   1.6634840e+01   1.8201795e+00   1.6634840e+01   1.8769641e+00   1.6634840e+01   1.8769654e+00
   1.6604840e+01   1.8198208e+00   1.6604840e+01   1.8769641e+00   1.6604840e+01   1.8769654e+00
   1.6574840e+01   1.8194622e+00   1.6574840e+01   1.8769640e+00   1.6574840e+01   1.8769654e+00
   1.6544840e+01   1.8191035e+00   1.6544840e+01   1.8769640e+00   1.6544840e+01   1.8769654e+00
   1.6514840e+01   1.8187449e+00   1.6514840e+01   1.8769640e+00   1.6514840e+01   1.8769654e+00
   1.6484840e+01   1.8183862e+00   1.6484840e+01   1.8769639e+00   1.6484840e+01   1.8769654e+00
   1.6454840e+01   1.8180276e+00   1.6454840e+01   1.8769639e+00   1.6454840e+01   1.8769654e+00
   1.6424840e+01   1.8176689e+00   1.6424840e+01   1.8769639e+00   1.6424840e+01   1.8769654e+00
   1.6394840e+01   1.8173103e+00   1.6394840e+01   1.8769638e+00   1.6394840e+01   1.8769654e+00
   1.6364840e+01   1.8169516e+00   1.6364840e+01   1.8769638e+00   1.6364840e+01   1.8769654e+00
   1.6334840e+01   1.8165930e+00   1.6334840e+01   1.8769638e+00   1.6334840e+01   1.8769654e+00
   1.6304840e+01   1.8162343e+00   1.6304840e+01   1.8769637e+00   1.6304840e+01   1.8769654e+00
   1.6274840e+01   1.8158757e+00   1.6274840e+01   1.8769637e+00   1.6274840e+01   1.8769654e+00
   1.6244840e+01   1.8155170e+00   1.6244840e+01   1.8769636e+00   1.6244840e+01   1.8769654e+00
   1.6214840e+01   1.8151584e+00   1.6214840e+01   1.8769636e+00   1.6214840e+01   1.8769654e+00
   1.6184840e+01   1.8147997e+00   1.6184840e+01   1.8769636e+00   1.6184840e+01   1.8769654e+00
   1.6154840e+01   1.8144411e+00   1.6154840e+01   1.8769635e+00   1.6154840e+01   1.8769654e+00
   1.6124840e+01   1.8140824e+00   1.6124840e+01   1.8769635e+00   1.6124840e+01   1.8769654e+00
   1.6094840e+01   1.8137238e+00   1.6094840e+01   1.8769635e+00   1.6094840e+01   1.8769654e+00
   1.6064840e+01   2.0644408e+00   1.6064840e+01   2.1293772e+00   1.6064840e+01   2.1293792e+00
   1.6034840e+01   2.5839012e+00   1.6034840e+01   2.6519406e+00   1.6034840e+01   2.6519427e+00
   1.6004840e+01   2.4975354e+00   1.6004840e+01   2.5654178e+00   1.6004840e+01   2.5654199e+00
   1.5974840e+01   1.8102644e+00   1.5974840e+01   1.8769633e+00   1.5974840e+01   1.8769654e+00
   1.5944840e+01   1.8098107e+00   1.5944840e+01   1.8769632e+00   1.5944840e+01   1.8769654e+00
   1.5914840e+01   1.8093569e+00   1.5914840e+01   1.8769631e+00   1.5914840e+01   1.8769654e+00
   1.5884840e+01   1.8089031e+00   1.5884840e+01   1.8769631e+00   1.5884840e+01   1.8769654e+00
   1.5854840e+01   1.8084494e+00   1.5854840e+01   1.8769630e+00   1.5854840e+01   1.8769654e+00
   1.5824840e+01   1.8079956e+00   1.5824840e+01   1.8769629e+00   1.5824840e+01   1.8769654e+00
   1.5794840e+01   1.8075419e+00   1.5794840e+01   1.8769628e+00   1.5794840e+01   1.8769654e+00
   1.5764840e+01   1.8070881e+00   1.5764840e+01   1.8769627e+00   1.5764840e+01   1.8769654e+00
   1.5734840e+01   1.8066344e+00   1.5734840e+01   1.8769626e+00   1.5734840e+01   1.8769654e+00
   1.5704840e+01   1.8061806e+00   1.5704840e+01   1.8769625e+00   1.5704840e+01   1.8769654e+00
   1.5674840e+01   1.8057269e+00   1.5674840e+01   1.8769624e+00   1.5674840e+01   1.8769654e+00
   1.5644840e+01   1.8052731e+00   1.5644840e+01   1.8769623e+00   1.5644840e+01   1.8769654e+00
   1.5614840e+01   1.8048194e+00   1.5614840e+01   1.8769622e+00   1.5614840e+01   1.8769654e+00
   1.5584840e+01   1.8043656e+00   1.5584840e+01   1.8769622e+00   1.5584840e+01   1.8769654e+00
   1.5554840e+01   1.8039118e+00   1.5554840e+01   1.8769621e+00   1.5554840e+01   1.8769654e+00
   1.5524840e+01   1.8034581e+00   1.5524840e+01   1.8769620e+00   1.5524840e+01   1.8769654e+00
   1.5494840e+01   1.8030043e+00   1.5494840e+01   1.8769619e+00   1.5494840e+01   1.8769654e+00
   1.5464840e+01   1.8025506e+00   1.5464840e+01   1.8769618e+00   1.5464840e+01   1.8769654e+00
   1.5434840e+01   1.8020968e+00   1.5434840e+01   1.8769617e+00   1.5434840e+01   1.8769654e+00
   1.5404840e+01   1.8016431e+00   1.5404840e+01   1.8769616e+00   1.5404840e+01   1.8769654e+00
   1.5374840e+01   1.8011893e+00   1.5374840e+01   1.8769615e+00   1.5374840e+01   1.8769654e+00
   1.5344840e+01   1.8007356e+00   1.5344840e+01   1.8769614e+00   1.5344840e+01   1.8769654e+00
   1.5314840e+01   1.8002818e+00   1.5314840e+01   1.8769614e+00   1.5314840e+01   1.8769654e+00
   1.5284840e+01   1.7998280e+00   1.5284840e+01   1.8769613e+00   1.5284840e+01   1.8769654e+00
   1.5254840e+01   1.7993743e+00   1.5254840e+01   1.8769612e+00   1.5254840e+01   1.8769654e+00
   1.5224840e+01   1.7989205e+00   1.5224840e+01   1.8769611e+00   1.5224840e+01   1.8769654e+00
   1.5194840e+01   1.7984668e+00   1.5194840e+01   1.8769610e+00   1.5194840e+01   1.8769654e+00
   1.5164840e+01   1.7980130e+00   1.5164840e+01   1.8769609e+00   1.5164840e+01   1.8769654e+00
   1.5134840e+01   1.7975593e+00   1.5134840e+01   1.8769608e+00   1.5134840e+01   1.8769654e+00
   1.5104840e+01   1.7971055e+00   1.5104840e+01   1.8769607e+00   1.5104840e+01   1.8769654e+00
   1.5074840e+01   1.6506246e+00   1.5074840e+01   1.7334202e+00   1.5074840e+01   1.7334251e+00
   1.5044840e+01   2.5617741e+00   1.5044840e+01   2.6475761e+00   1.5044840e+01   2.6475812e+00
   1.5014840e+01   2.5659533e+00   1.5014840e+01   2.6519376e+00   1.5014840e+01   2.6519427e+00
   1.4984840e+01   1.7927690e+00   1.4984840e+01   1.8769604e+00   1.4984840e+01   1.8769654e+00
   1.4954840e+01   1.7921949e+00   1.4954840e+01   1.8769602e+00   1.4954840e+01   1.8769654e+00
   1.4924840e+01   1.7916208e+00   1.4924840e+01   1.8769600e+00   1.4924840e+01   1.8769654e+00
   1.4894840e+01   1.7910467e+00   1.4894840e+01   1.8769598e+00   1.4894840e+01   1.8769654e+00
   1.4864840e+01   1.7904726e+00   1.4864840e+01   1.8769596e+00   1.4864840e+01   1.8769654e+00
   1.4834840e+01   1.7898986e+00   1.4834840e+01   1.8769594e+00   1.4834840e+01   1.8769654e+00
   1.4804840e+01   1.7893245e+00   1.4804840e+01   1.8769591e+00   1.4804840e+01   1.8769654e+00
   1.4774840e+01   1.7887504e+00   1.4774840e+01   1.8769589e+00   1.4774840e+01   1.8769654e+00
   1.4744840e+01   1.7881763e+00   1.4744840e+01   1.8769587e+00   1.4744840e+01   1.8769654e+00
   1.4714840e+01   1.7876022e+00   1.4714840e+01   1.8769585e+00   1.4714840e+01   1.8769654e+00
   1.4684840e+01   1.7870281e+00   1.4684840e+01   1.8769583e+00   1.4684840e+01   1.8769654e+00
   1.4654840e+01   1.7864541e+00   1.4654840e+01   1.8769581e+00   1.4654840e+01   1.8769654e+00
   1.4624840e+01   1.7858800e+00   1.4624840e+01   1.8769578e+00   1.4624840e+01   1.8769654e+00
   1.4594840e+01   1.7853059e+00   1.4594840e+01   1.8769576e+00   1.4594840e+01   1.8769654e+00
   1.4564840e+01   1.7847318e+00   1.4564840e+01   1.8769574e+00   1.4564840e+01   1.8769654e+00
   1.4534840e+01   1.7841577e+00   1.4534840e+01   1.8769572e+00   1.4534840e+01   1.8769654e+00
   1.4504840e+01   1.7835837e+00   1.4504840e+01   1.8769570e+00   1.4504840e+01   1.8769654e+00
   1.4474840e+01   1.7830096e+00   1.4474840e+01   1.8769568e+00   1.4474840e+01   1.8769654e+00
   1.4444840e+01   1.7824355e+00   1.4444840e+01   1.8769566e+00   1.4444840e+01   1.8769654e+00
   1.4414840e+01   1.7818614e+00   1.4414840e+01   1.8769563e+00   1.4414840e+01   1.8769654e+00
   1.4384840e+01   1.7812873e+00   1.4384840e+01   1.8769561e+00   1.4384840e+01   1.8769654e+00
   1.4354840e+01   1.7807133e+00   1.4354840e+01   1.8769559e+00   1.4354840e+01   1.8769654e+00
   1.4324840e+01   1.7801392e+00   1.4324840e+01   1.8769557e+00   1.4324840e+01   1.8769654e+00
   1.4294840e+01   1.7795651e+00   1.4294840e+01   1.8769555e+00   1.4294840e+01   1.8769654e+00
   1.4264840e+01   1.7789910e+00   1.4264840e+01   1.8769553e+00   1.4264840e+01   1.8769654e+00
   1.4234840e+01   1.7784169e+00   1.4234840e+01   1.8769550e+00   1.4234840e+01   1.8769654e+00
   1.4204840e+01   1.7778429e+00   1.4204840e+01   1.8769548e+00   1.4204840e+01   1.8769654e+00
   1.4174840e+01   1.7772688e+00   1.4174840e+01   1.8769546e+00   1.4174840e+01   1.8769654e+00
   1.4144840e+01   1.7766947e+00   1.4144840e+01   1.8769544e+00   1.4144840e+01   1.8769654e+00
   1.4114840e+01   1.7761206e+00   1.4114840e+01   1.8769542e+00   1.4114840e+01   1.8769654e+00
   1.4084840e+01   1.7687848e+00   1.4084840e+01   1.8702133e+00   1.4084840e+01   1.8702247e+00
   1.4054840e+01   2.3719666e+00   1.4054840e+01   2.4778711e+00   1.4054840e+01   2.4778831e+00
   1.4024840e+01   2.5433024e+00   1.4024840e+01   2.6519304e+00   1.4024840e+01   2.6519427e+00
   1.3994840e+01   2.1595771e+00   1.3994840e+01   2.2661915e+00   1.3994840e+01   2.2662036e+00
   1.3964840e+01   1.7699585e+00   1.3964840e+01   1.8769530e+00   1.3964840e+01   1.8769654e+00
   1.3934840e+01   1.7692322e+00   1.3934840e+01   1.8769525e+00   1.3934840e+01   1.8769654e+00
   1.3904840e+01   1.7685059e+00   1.3904840e+01   1.8769520e+00   1.3904840e+01   1.8769654e+00
   1.3874840e+01   1.7677796e+00   1.3874840e+01   1.8769515e+00   1.3874840e+01   1.8769654e+00
   1.3844840e+01   1.7670532e+00   1.3844840e+01   1.8769509e+00   1.3844840e+01   1.8769654e+00
   1.3814840e+01   1.7663269e+00   1.3814840e+01   1.8769504e+00   1.3814840e+01   1.8769654e+00
   1.3784840e+01   1.7656006e+00   1.3784840e+01   1.8769499e+00   1.3784840e+01   1.8769654e+00
   1.3754840e+01   1.7648743e+00   1.3754840e+01   1.8769494e+00   1.3754840e+01   1.8769654e+00
   1.3724840e+01   1.7641480e+00   1.3724840e+01   1.8769489e+00   1.3724840e+01   1.8769654e+00
   1.3694840e+01   1.7634216e+00   1.3694840e+01   1.8769483e+00   1.3694840e+01   1.8769654e+00
   1.3664840e+01   1.7626953e+00   1.3664840e+01   1.8769478e+00   1.3664840e+01   1.8769654e+00
   1.3634840e+01   1.7619690e+00   1.3634840e+01   1.8769473e+00   1.3634840e+01   1.8769654e+00
   1.3604840e+01   1.7612427e+00   1.3604840e+01   1.8769468e+00   1.3604840e+01   1.8769654e+00
   1.3574840e+01   1.7605164e+00   1.3574840e+01   1.8769463e+00   1.3574840e+01   1.8769654e+00
   1.3544840e+01   1.7597900e+00   1.3544840e+01   1.8769457e+00   1.3544840e+01   1.8769654e+00
   1.3514840e+01   1.7590637e+00   1.3514840e+01   1.8769452e+00   1.3514840e+01   1.8769654e+00
   1.3484840e+01   1.7583374e+00   1.3484840e+01   1.8769447e+00   1.3484840e+01   1.8769654e+00
   1.3454840e+01   1.7576111e+00   1.3454840e+01   1.8769442e+00   1.3454840e+01   1.8769654e+00
   1.3424840e+01   1.7568848e+00   1.3424840e+01   1.8769436e+00   1.3424840e+01   1.8769654e+00
   1.3394840e+01   1.7561585e+00   1.3394840e+01   1.8769431e+00   1.3394840e+01   1.8769654e+00
   1.3364840e+01   1.7554321e+00   1.3364840e+01   1.8769426e+00   1.3364840e+01   1.8769654e+00
   1.3334840e+01   1.7547058e+00   1.3334840e+01   1.8769421e+00   1.3334840e+01   1.8769654e+00
   1.3304840e+01   1.7539795e+00   1.3304840e+01   1.8769416e+00   1.3304840e+01   1.8769654e+00
   1.3274840e+01   1.7532532e+00   1.3274840e+01   1.8769410e+00   1.3274840e+01   1.8769654e+00
   1.3244840e+01   1.7525269e+00   1.3244840e+01   1.8769405e+00   1.3244840e+01   1.8769654e+00
   1.3214840e+01   1.7518005e+00   1.3214840e+01   1.8769400e+00   1.3214840e+01   1.8769654e+00
   1.3184840e+01   1.7510742e+00   1.3184840e+01   1.8769395e+00   1.3184840e+01   1.8769654e+00
   1.3154840e+01   1.7503479e+00   1.3154840e+01   1.8769389e+00   1.3154840e+01   1.8769654e+00
   1.3124840e+01   1.7496216e+00   1.3124840e+01   1.8769384e+00   1.3124840e+01   1.8769654e+00
   1.3094840e+01   1.7488953e+00   1.3094840e+01   1.8769379e+00   1.3094840e+01   1.8769654e+00
   1.3064840e+01   1.9978846e+00   1.3064840e+01   2.1293508e+00   1.3064840e+01   2.1293792e+00
   1.3034840e+01   2.5147344e+00   1.3034840e+01   2.6519129e+00   1.3034840e+01   2.6519427e+00
   1.3004840e+01   2.4285065e+00   1.3004840e+01   2.5653902e+00   1.3004840e+01   2.5654199e+00
   1.2974840e+01   1.7418896e+00   1.2974840e+01   1.8769359e+00   1.2974840e+01   1.8769654e+00
   1.2944840e+01   1.7409707e+00   1.2944840e+01   1.8769346e+00   1.2944840e+01   1.8769654e+00
   1.2914840e+01   1.7400517e+00   1.2914840e+01   1.8769334e+00   1.2914840e+01   1.8769654e+00
   1.2884840e+01   1.7391328e+00   1.2884840e+01   1.8769321e+00   1.2884840e+01   1.8769654e+00
   1.2854840e+01   1.7382139e+00   1.2854840e+01   1.8769308e+00   1.2854840e+01   1.8769654e+00
   1.2824840e+01   1.7372949e+00   1.2824840e+01   1.8769296e+00   1.2824840e+01   1.8769654e+00
   1.2794840e+01   1.7363760e+00   1.2794840e+01   1.8769283e+00   1.2794840e+01   1.8769654e+00
   1.2764840e+01   1.7354571e+00   1.2764840e+01   1.8769271e+00   1.2764840e+01   1.8769654e+00
   1.2734840e+01   1.7345381e+00   1.2734840e+01   1.8769258e+00   1.2734840e+01   1.8769654e+00
   1.2704840e+01   1.7336192e+00   1.2704840e+01   1.8769245e+00   1.2704840e+01   1.8769654e+00
   1.2674840e+01   1.7327003e+00   1.2674840e+01   1.8769233e+00   1.2674840e+01   1.8769654e+00
   1.2644840e+01   1.7317813e+00   1.2644840e+01   1.8769220e+00   1.2644840e+01   1.8769654e+00
   1.2614840e+01   1.7308624e+00   1.2614840e+01   1.8769207e+00   1.2614840e+01   1.8769654e+00
   1.2584840e+01   1.7299435e+00   1.2584840e+01   1.8769195e+00   1.2584840e+01   1.8769654e+00
   1.2554840e+01   1.7290245e+00   1.2554840e+01   1.8769182e+00   1.2554840e+01   1.8769654e+00
   1.2524840e+01   1.7281056e+00   1.2524840e+01   1.8769169e+00   1.2524840e+01   1.8769654e+00
   1.2494840e+01   1.7271866e+00   1.2494840e+01   1.8769157e+00   1.2494840e+01   1.8769654e+00
   1.2464840e+01   1.7262677e+00   1.2464840e+01   1.8769144e+00   1.2464840e+01   1.8769654e+00
   1.2434840e+01   1.7253488e+00   1.2434840e+01   1.8769132e+00   1.2434840e+01   1.8769654e+00
   1.2404840e+01   1.7244298e+00   1.2404840e+01   1.8769119e+00   1.2404840e+01   1.8769654e+00
   1.2374840e+01   1.7235109e+00   1.2374840e+01   1.8769106e+00   1.2374840e+01   1.8769654e+00
   1.2344840e+01   1.7225920e+00   1.2344840e+01   1.8769094e+00   1.2344840e+01   1.8769654e+00
   1.2314840e+01   1.7216730e+00   1.2314840e+01   1.8769081e+00   1.2314840e+01   1.8769654e+00
   1.2284840e+01   1.7207541e+00   1.2284840e+01   1.8769068e+00   1.2284840e+01   1.8769654e+00
   1.2254840e+01   1.7198352e+00   1.2254840e+01   1.8769056e+00   1.2254840e+01   1.8769654e+00
   1.2224840e+01   1.7189162e+00   1.2224840e+01   1.8769043e+00   1.2224840e+01   1.8769654e+00
   1.2194840e+01   1.7179973e+00   1.2194840e+01   1.8769030e+00   1.2194840e+01   1.8769654e+00
   1.2164840e+01   1.7170784e+00   1.2164840e+01   1.8769018e+00   1.2164840e+01   1.8769654e+00
   1.2134840e+01   1.7161594e+00   1.2134840e+01   1.8769005e+00   1.2134840e+01   1.8769654e+00
   1.2104840e+01   1.7152405e+00   1.2104840e+01   1.8768993e+00   1.2104840e+01   1.8769654e+00
   1.2074840e+01   1.5652355e+00   1.2074840e+01   1.7333561e+00   1.2074840e+01   1.7334251e+00
   1.2044840e+01   2.4747108e+00   1.2044840e+01   2.6475091e+00   1.2044840e+01   2.6475812e+00
   1.2014840e+01   2.4787333e+00   1.2014840e+01   2.6518705e+00   1.2014840e+01   2.6519427e+00
   1.1984840e+01   1.7064582e+00   1.1984840e+01   1.8768950e+00   1.1984840e+01   1.8769654e+00
   1.1954840e+01   1.7052956e+00   1.1954840e+01   1.8768920e+00   1.1954840e+01   1.8769654e+00
   1.1924840e+01   1.7041329e+00   1.1924840e+01   1.8768889e+00   1.1924840e+01   1.8769654e+00
   1.1894840e+01   1.7029703e+00   1.1894840e+01   1.8768859e+00   1.1894840e+01   1.8769654e+00
   1.1864840e+01   1.7018076e+00   1.1864840e+01   1.8768828e+00   1.1864840e+01   1.8769654e+00
   1.1834840e+01   1.7006450e+00   1.1834840e+01   1.8768797e+00   1.1834840e+01   1.8769654e+00
   1.1804840e+01   1.6994824e+00   1.1804840e+01   1.8768767e+00   1.1804840e+01   1.8769654e+00
   1.1774840e+01   1.6983197e+00   1.1774840e+01   1.8768736e+00   1.1774840e+01   1.8769654e+00
   1.1744840e+01   1.6971571e+00   1.1744840e+01   1.8768706e+00   1.1744840e+01   1.8769654e+00
   1.1714840e+01   1.6959944e+00   1.1714840e+01   1.8768675e+00   1.1714840e+01   1.8769654e+00
   1.1684840e+01   1.6948318e+00   1.1684840e+01   1.8768644e+00   1.1684840e+01   1.8769654e+00
   1.1654840e+01   1.6936692e+00   1.1654840e+01   1.8768614e+00   1.1654840e+01   1.8769654e+00
   1.1624840e+01   1.6925065e+00   1.1624840e+01   1.8768583e+00   1.1624840e+01   1.8769654e+00
   1.1594840e+01   1.6913439e+00   1.1594840e+01   1.8768553e+00   1.1594840e+01   1.8769654e+00
   1.1564840e+01   1.6901813e+00   1.1564840e+01   1.8768522e+00   1.1564840e+01   1.8769654e+00
   1.1534840e+01   1.6890186e+00   1.1534840e+01   1.8768492e+00   1.1534840e+01   1.8769654e+00
   1.1504840e+01   1.6878560e+00   1.1504840e+01   1.8768461e+00   1.1504840e+01   1.8769654e+00
   1.1474840e+01   1.6866933e+00   1.1474840e+01   1.8768430e+00   1.1474840e+01   1.8769654e+00
   1.1444840e+01   1.6855307e+00   1.1444840e+01   1.8768400e+00   1.1444840e+01   1.8769654e+00
   1.1414840e+01   1.6843681e+00   1.1414840e+01   1.8768369e+00   1.1414840e+01   1.8769654e+00
   1.1384840e+01   1.6832054e+00   1.1384840e+01   1.8768339e+00   1.1384840e+01   1.8769654e+00
   1.1354840e+01   1.6820428e+00   1.1354840e+01   1.8768308e+00   1.1354840e+01   1.8769654e+00
   1.1324840e+01   1.6808801e+00   1.1324840e+01   1.8768277e+00   1.1324840e+01   1.8769654e+00
   1.1294840e+01   1.6797175e+00   1.1294840e+01   1.8768247e+00   1.1294840e+01   1.8769654e+00
   1.1264840e+01   1.6785549e+00   1.1264840e+01   1.8768216e+00   1.1264840e+01   1.8769654e+00
   1.1234840e+01   1.6773922e+00   1.1234840e+01   1.8768186e+00   1.1234840e+01   1.8769654e+00
   1.1204840e+01   1.6762296e+00   1.1204840e+01   1.8768155e+00   1.1204840e+01   1.8769654e+00
   1.1174840e+01   1.6750669e+00   1.1174840e+01   1.8768124e+00   1.1174840e+01   1.8769654e+00
   1.1144840e+01   1.6739043e+00   1.1144840e+01   1.8768094e+00   1.1144840e+01   1.8769654e+00
   1.1114840e+01   1.6727417e+00   1.1114840e+01   1.8768063e+00   1.1114840e+01   1.8769654e+00
   1.1084840e+01   1.6647814e+00   1.1084840e+01   1.8700626e+00   1.1084840e+01   1.8702247e+00
   1.1054840e+01   2.2642640e+00   1.1054840e+01   2.4777132e+00   1.1054840e+01   2.4778831e+00
   1.1024840e+01   2.4334116e+00   1.1024840e+01   2.6517679e+00   1.1024840e+01   2.6519427e+00
   1.0994840e+01   2.0511253e+00   1.0994840e+01   2.2660325e+00   1.0994840e+01   2.2662036e+00
   1.0964840e+01   1.6602620e+00   1.0964840e+01   1.8767902e+00   1.0964840e+01   1.8769654e+00
   1.0934840e+01   1.6587910e+00   1.0934840e+01   1.8767828e+00   1.0934840e+01   1.8769654e+00
   1.0904840e+01   1.6573200e+00   1.0904840e+01   1.8767754e+00   1.0904840e+01   1.8769654e+00
   1.0874840e+01   1.6558491e+00   1.0874840e+01   1.8767679e+00   1.0874840e+01   1.8769654e+00
   1.0844840e+01   1.6543781e+00   1.0844840e+01   1.8767605e+00   1.0844840e+01   1.8769654e+00
   1.0814840e+01   1.6529071e+00   1.0814840e+01   1.8767531e+00   1.0814840e+01   1.8769654e+00
   1.0784840e+01   1.6514361e+00   1.0784840e+01   1.8767457e+00   1.0784840e+01   1.8769654e+00
   1.0754840e+01   1.6499651e+00   1.0754840e+01   1.8767383e+00   1.0754840e+01   1.8769654e+00
   1.0724840e+01   1.6484941e+00   1.0724840e+01   1.8767309e+00   1.0724840e+01   1.8769654e+00
   1.0694840e+01   1.6470231e+00   1.0694840e+01   1.8767235e+00   1.0694840e+01   1.8769654e+00
   1.0664840e+01   1.6455521e+00   1.0664840e+01   1.8767161e+00   1.0664840e+01   1.8769654e+00
   1.0634840e+01   1.6440811e+00   1.0634840e+01   1.8767087e+00   1.0634840e+01   1.8769654e+00
   1.0604840e+01   1.6426101e+00   1.0604840e+01   1.8767013e+00   1.0604840e+01   1.8769654e+00
   1.0574840e+01   1.6411391e+00   1.0574840e+01   1.8766939e+00   1.0574840e+01   1.8769654e+00
   1.0544840e+01   1.6396681e+00   1.0544840e+01   1.8766865e+00   1.0544840e+01   1.8769654e+00
   1.0514840e+01   1.6381971e+00   1.0514840e+01   1.8766791e+00   1.0514840e+01   1.8769654e+00
   1.0484840e+01   1.6367261e+00   1.0484840e+01   1.8766717e+00   1.0484840e+01   1.8769654e+00
   1.0454840e+01   1.6352551e+00   1.0454840e+01   1.8766643e+00   1.0454840e+01   1.8769654e+00
   1.0424840e+01   1.6337841e+00   1.0424840e+01   1.8766569e+00   1.0424840e+01   1.8769654e+00
   1.0394840e+01   1.6323131e+00   1.0394840e+01   1.8766495e+00   1.0394840e+01   1.8769654e+00
   1.0364840e+01   1.6308421e+00   1.0364840e+01   1.8766421e+00   1.0364840e+01   1.8769654e+00
   1.0334840e+01   1.6293712e+00   1.0334840e+01   1.8766347e+00   1.0334840e+01   1.8769654e+00
   1.0304840e+01   1.6279002e+00   1.0304840e+01   1.8766273e+00   1.0304840e+01   1.8769654e+00
   1.0274840e+01   1.6264292e+00   1.0274840e+01   1.8766199e+00   1.0274840e+01   1.8769654e+00
   1.0244840e+01   1.6249582e+00   1.0244840e+01   1.8766125e+00   1.0244840e+01   1.8769654e+00
   1.0214840e+01   1.6234872e+00   1.0214840e+01   1.8766051e+00   1.0214840e+01   1.8769654e+00
   1.0184840e+01   1.6220162e+00   1.0184840e+01   1.8765977e+00   1.0184840e+01   1.8769654e+00
   1.0154840e+01   1.6205452e+00   1.0154840e+01   1.8765903e+00   1.0154840e+01   1.8769654e+00
   1.0124840e+01   1.6190742e+00   1.0124840e+01   1.8765829e+00   1.0124840e+01   1.8769654e+00
   1.0094840e+01   1.6176032e+00   1.0094840e+01   1.8765755e+00   1.0094840e+01   1.8769654e+00
   1.0064840e+01   1.8631294e+00   1.0064840e+01   2.1289770e+00   1.0064840e+01   2.1293792e+00
   1.0034840e+01   2.3764298e+00   1.0034840e+01   2.6515196e+00   1.0034840e+01   2.6519427e+00
   1.0004840e+01   2.2904132e+00   1.0004840e+01   2.5649979e+00   1.0004840e+01   2.5654199e+00
   9.9748400e+00   1.6034148e+00   9.9748400e+00   1.8765472e+00   9.9748400e+00   1.8769654e+00
   9.9448400e+00   1.6015536e+00   9.9448400e+00   1.8765293e+00   9.9448400e+00   1.8769654e+00
   9.9148400e+00   1.5996924e+00   9.9148400e+00   1.8765114e+00   9.9148400e+00   1.8769654e+00
   9.8848400e+00   1.5978313e+00   9.8848400e+00   1.8764935e+00   9.8848400e+00   1.8769654e+00
   9.8548400e+00   1.5959701e+00   9.8548400e+00   1.8764756e+00   9.8548400e+00   1.8769654e+00
   9.8248400e+00   1.5941090e+00   9.8248400e+00   1.8764576e+00   9.8248400e+00   1.8769654e+00
   9.7948400e+00   1.5922478e+00   9.7948400e+00   1.8764397e+00   9.7948400e+00   1.8769654e+00
   9.7648400e+00   1.5903866e+00   9.7648400e+00   1.8764218e+00   9.7648400e+00   1.8769654e+00
   9.7348400e+00   1.5885255e+00   9.7348400e+00   1.8764039e+00   9.7348400e+00   1.8769654e+00
   9.7048400e+00   1.5866643e+00   9.7048400e+00   1.8763860e+00   9.7048400e+00   1.8769654e+00
   9.6748400e+00   1.5848032e+00   9.6748400e+00   1.8763680e+00   9.6748400e+00   1.8769654e+00
   9.6448400e+00   1.5829420e+00   9.6448400e+00   1.8763501e+00   9.6448400e+00   1.8769654e+00
   9.6148400e+00   1.5810808e+00   9.6148400e+00   1.8763322e+00   9.6148400e+00   1.8769654e+00
   9.5848400e+00   1.5792197e+00   9.5848400e+00   1.8763143e+00   9.5848400e+00   1.8769654e+00
   9.5548400e+00   1.5773585e+00   9.5548400e+00   1.8762964e+00   9.5548400e+00   1.8769654e+00
   9.5248400e+00   1.5754974e+00   9.5248400e+00   1.8762785e+00   9.5248400e+00   1.8769654e+00
   9.4948400e+00   1.5736362e+00   9.4948400e+00   1.8762605e+00   9.4948400e+00   1.8769654e+00
   9.4648400e+00   1.5717750e+00   9.4648400e+00   1.8762426e+00   9.4648400e+00   1.8769654e+00
   9.4348400e+00   1.5699139e+00   9.4348400e+00   1.8762247e+00   9.4348400e+00   1.8769654e+00
   9.4048400e+00   1.5680527e+00   9.4048400e+00   1.8762068e+00   9.4048400e+00   1.8769654e+00
   9.3748400e+00   1.5661916e+00   9.3748400e+00   1.8761889e+00   9.3748400e+00   1.8769654e+00
   9.3448400e+00   1.5643304e+00   9.3448400e+00   1.8761710e+00   9.3448400e+00   1.8769654e+00
   9.3148400e+00   1.5624692e+00   9.3148400e+00   1.8761530e+00   9.3148400e+00   1.8769654e+00
   9.2848400e+00   1.5606081e+00   9.2848400e+00   1.8761351e+00   9.2848400e+00   1.8769654e+00
   9.2548400e+00   1.5587469e+00   9.2548400e+00   1.8761172e+00   9.2548400e+00   1.8769654e+00
   9.2248400e+00   1.5568858e+00   9.2248400e+00   1.8760993e+00   9.2248400e+00   1.8769654e+00
   9.1948400e+00   1.5550246e+00   9.1948400e+00   1.8760814e+00   9.1948400e+00   1.8769654e+00
   9.1648400e+00   1.5531634e+00   9.1648400e+00   1.8760634e+00   9.1648400e+00   1.8769654e+00
   9.1348400e+00   1.5513023e+00   9.1348400e+00   1.8760455e+00   9.1348400e+00   1.8769654e+00
   9.1048400e+00   1.5494411e+00   9.1048400e+00   1.8760276e+00   9.1048400e+00   1.8769654e+00
   9.0748400e+00   1.3906986e+00   9.0748400e+00   1.7324470e+00   9.0748400e+00   1.7334251e+00
   9.0448400e+00   2.3011124e+00   9.0448400e+00   2.6465595e+00   9.0448400e+00   2.6475812e+00
   9.0148400e+00   2.3049042e+00   9.0148400e+00   2.6509187e+00   9.0148400e+00   2.6519428e+00
   8.9848400e+00   1.5316539e+00   8.9848400e+00   1.8759677e+00   8.9848400e+00   1.8769654e+00
   8.9548400e+00   1.5292990e+00   8.9548400e+00   1.8759244e+00   8.9548400e+00   1.8769654e+00
   8.9248400e+00   1.5269442e+00   8.9248400e+00   1.8758810e+00   8.9248400e+00   1.8769654e+00
   8.8948400e+00   1.5245893e+00   8.8948400e+00   1.8758376e+00   8.8948400e+00   1.8769654e+00
   8.8648400e+00   1.5222344e+00   8.8648400e+00   1.8757943e+00   8.8648400e+00   1.8769654e+00
   8.8348400e+00   1.5198796e+00   8.8348400e+00   1.8757509e+00   8.8348400e+00   1.8769654e+00
   8.8048400e+00   1.5175247e+00   8.8048400e+00   1.8757075e+00   8.8048400e+00   1.8769654e+00
   8.7748400e+00   1.5151698e+00   8.7748400e+00   1.8756642e+00   8.7748400e+00   1.8769654e+00
   8.7448400e+00   1.5128150e+00   8.7448400e+00   1.8756208e+00   8.7448400e+00   1.8769654e+00
   8.7148400e+00   1.5104601e+00   8.7148400e+00   1.8755774e+00   8.7148400e+00   1.8769654e+00
   8.6848400e+00   1.5081053e+00   8.6848400e+00   1.8755341e+00   8.6848400e+00   1.8769654e+00
   8.6548400e+00   1.5057504e+00   8.6548400e+00   1.8754907e+00   8.6548400e+00   1.8769653e+00
   8.6248400e+00   1.5033955e+00   8.6248400e+00   1.8754473e+00   8.6248400e+00   1.8769653e+00
   8.5948400e+00   1.5010407e+00   8.5948400e+00   1.8754040e+00   8.5948400e+00   1.8769653e+00
   8.5648400e+00   1.4986858e+00   8.5648400e+00   1.8753606e+00   8.5648400e+00   1.8769653e+00
   8.5348400e+00   1.4963309e+00   8.5348400e+00   1.8753172e+00   8.5348400e+00   1.8769653e+00
   8.5048400e+00   1.4939761e+00   8.5048400e+00   1.8752739e+00   8.5048400e+00   1.8769653e+00
   8.4748400e+00   1.4916212e+00   8.4748400e+00   1.8752305e+00   8.4748400e+00   1.8769653e+00
   8.4448400e+00   1.4892663e+00   8.4448400e+00   1.8751871e+00   8.4448400e+00   1.8769653e+00
   8.4148400e+00   1.4869115e+00   8.4148400e+00   1.8751438e+00   8.4148400e+00   1.8769653e+00
   8.3848400e+00   1.4845566e+00   8.3848400e+00   1.8751004e+00   8.3848400e+00   1.8769653e+00
   8.3548400e+00   1.4822017e+00   8.3548400e+00   1.8750570e+00   8.3548400e+00   1.8769653e+00
   8.3248400e+00   1.4798469e+00   8.3248400e+00   1.8750137e+00   8.3248400e+00   1.8769653e+00
   8.2948400e+00   1.4774920e+00   8.2948400e+00   1.8749703e+00   8.2948400e+00   1.8769653e+00
   8.2648400e+00   1.4751372e+00   8.2648400e+00   1.8749269e+00   8.2648400e+00   1.8769653e+00
   8.2348400e+00   1.4727823e+00   8.2348400e+00   1.8748836e+00   8.2348400e+00   1.8769652e+00
   8.2048400e+00   1.4704274e+00   8.2048400e+00   1.8748402e+00   8.2048400e+00   1.8769652e+00
   8.1748400e+00   1.4680726e+00   8.1748400e+00   1.8747968e+00   8.1748400e+00   1.8769652e+00
   8.1448400e+00   1.4657177e+00   8.1448400e+00   1.8747535e+00   8.1448400e+00   1.8769652e+00
   8.1148400e+00   1.4633628e+00   8.1148400e+00   1.8747101e+00   8.1148400e+00   1.8769652e+00
   8.0848400e+00   1.4540930e+00   8.0848400e+00   1.8679259e+00   8.0848400e+00   1.8702245e+00
   8.0548400e+00   2.0487996e+00   8.0548400e+00   2.4754733e+00   8.0548400e+00   2.4778829e+00
   8.0248400e+00   2.2153053e+00   8.0248400e+00   2.6494645e+00   8.0248400e+00   2.6519425e+00
   7.9948400e+00   1.8340801e+00   7.9948400e+00   2.2637779e+00   7.9948400e+00   2.2662034e+00
   7.9648400e+00   1.4380859e+00   7.9648400e+00   1.8744808e+00   7.9648400e+00   1.8769653e+00
   7.9348400e+00   1.4351063e+00   7.9348400e+00   1.8743758e+00   7.9348400e+00   1.8769654e+00
   7.9048400e+00   1.4321266e+00   7.9048400e+00   1.8742708e+00   7.9048400e+00   1.8769654e+00
   7.8748400e+00   1.4291470e+00   7.8748400e+00   1.8741659e+00   7.8748400e+00   1.8769655e+00
   7.8448400e+00   1.4261674e+00   7.8448400e+00   1.8740609e+00   7.8448400e+00   1.8769655e+00
   7.8148400e+00   1.4231878e+00   7.8148400e+00   1.8739559e+00   7.8148400e+00   1.8769656e+00
   7.7848400e+00   1.4202082e+00   7.7848400e+00   1.8738510e+00   7.7848400e+00   1.8769656e+00
   7.7548400e+00   1.4172285e+00   7.7548400e+00   1.8737460e+00   7.7548400e+00   1.8769657e+00
   7.7248400e+00   1.4142489e+00   7.7248400e+00   1.8736410e+00   7.7248400e+00   1.8769657e+00
   7.6948400e+00   1.4112693e+00   7.6948400e+00   1.8735361e+00   7.6948400e+00   1.8769658e+00
   7.6648400e+00   1.4082897e+00   7.6648400e+00   1.8734311e+00   7.6648400e+00   1.8769658e+00
   7.6348400e+00   1.4053101e+00   7.6348400e+00   1.8733262e+00   7.6348400e+00   1.8769659e+00
   7.6048400e+00   1.4023305e+00   7.6048400e+00   1.8732212e+00   7.6048400e+00   1.8769660e+00
   7.5748400e+00   1.3993508e+00   7.5748400e+00   1.8731162e+00   7.5748400e+00   1.8769660e+00
   7.5448400e+00   1.3963712e+00   7.5448400e+00   1.8730113e+00   7.5448400e+00   1.8769661e+00
   7.5148400e+00   1.3933916e+00   7.5148400e+00   1.8729063e+00   7.5148400e+00   1.8769661e+00
   7.4848400e+00   1.3904120e+00   7.4848400e+00   1.8728013e+00   7.4848400e+00   1.8769662e+00
   7.4548400e+00   1.3874324e+00   7.4548400e+00   1.8726964e+00   7.4548400e+00   1.8769662e+00
   7.4248400e+00   1.3844527e+00   7.4248400e+00   1.8725914e+00   7.4248400e+00   1.8769663e+00
   7.3948400e+00   1.3814731e+00   7.3948400e+00   1.8724864e+00   7.3948400e+00   1.8769663e+00
   7.3648400e+00   1.3784935e+00   7.3648400e+00   1.8723815e+00   7.3648400e+00   1.8769664e+00
   7.3348400e+00   1.3755139e+00   7.3348400e+00   1.8722765e+00   7.3348400e+00   1.8769664e+00
   7.3048400e+00   1.3725343e+00   7.3048400e+00   1.8721716e+00   7.3048400e+00   1.8769665e+00
   7.2748400e+00   1.3695546e+00   7.2748400e+00   1.8720666e+00   7.2748400e+00   1.8769666e+00
   7.2448400e+00   1.3665750e+00   7.2448400e+00   1.8719616e+00   7.2448400e+00   1.8769666e+00
   7.2148400e+00   1.3635954e+00   7.2148400e+00   1.8718567e+00   7.2148400e+00   1.8769667e+00
   7.1848400e+00   1.3606158e+00   7.1848400e+00   1.8717517e+00   7.1848400e+00   1.8769667e+00
   7.1548400e+00   1.3576362e+00   7.1548400e+00   1.8716467e+00   7.1548400e+00   1.8769668e+00
   7.1248400e+00   1.3546565e+00   7.1248400e+00   1.8715418e+00   7.1248400e+00   1.8769668e+00
   7.0948400e+00   1.3516769e+00   7.0948400e+00   1.8714368e+00   7.0948400e+00   1.8769669e+00
   7.0648400e+00   1.5903355e+00   7.0648400e+00   2.1236771e+00   7.0648400e+00   2.1293807e+00
   7.0348400e+00   2.1033514e+00   7.0348400e+00   2.6459460e+00   7.0348400e+00   2.6519443e+00
   7.0048400e+00   2.0175097e+00   7.0048400e+00   2.5594379e+00   7.0048400e+00   2.5654215e+00
   6.9748400e+00   1.3229370e+00   6.9748400e+00   1.8710364e+00   6.9748400e+00   1.8769668e+00
   6.9448400e+00   1.3191667e+00   6.9448400e+00   1.8707823e+00   6.9448400e+00   1.8769663e+00
   6.9148400e+00   1.3153964e+00   6.9148400e+00   1.8705283e+00   6.9148400e+00   1.8769659e+00
   6.8848400e+00   1.3116261e+00   6.8848400e+00   1.8702742e+00   6.8848400e+00   1.8769655e+00
   6.8548400e+00   1.3078559e+00   6.8548400e+00   1.8700202e+00   6.8548400e+00   1.8769650e+00
   6.8248400e+00   1.3040856e+00   6.8248400e+00   1.8697661e+00   6.8248400e+00   1.8769646e+00
   6.7948400e+00   1.3003153e+00   6.7948400e+00   1.8695121e+00   6.7948400e+00   1.8769642e+00
   6.7648400e+00   1.2965450e+00   6.7648400e+00   1.8692581e+00   6.7648400e+00   1.8769637e+00
   6.7348400e+00   1.2927747e+00   6.7348400e+00   1.8690040e+00   6.7348400e+00   1.8769633e+00
   6.7048400e+00   1.2890045e+00   6.7048400e+00   1.8687500e+00   6.7048400e+00   1.8769629e+00
   6.6748400e+00   1.2852342e+00   6.6748400e+00   1.8684959e+00   6.6748400e+00   1.8769624e+00
   6.6448400e+00   1.2814639e+00   6.6448400e+00   1.8682419e+00   6.6448400e+00   1.8769620e+00
   6.6148400e+00   1.2776936e+00   6.6148400e+00   1.8679878e+00   6.6148400e+00   1.8769615e+00
   6.5848400e+00   1.2739233e+00   6.5848400e+00   1.8677338e+00   6.5848400e+00   1.8769611e+00
   6.5548400e+00   1.2701531e+00   6.5548400e+00   1.8674797e+00   6.5548400e+00   1.8769607e+00
   6.5248400e+00   1.2663828e+00   6.5248400e+00   1.8672257e+00   6.5248400e+00   1.8769602e+00
   6.4948400e+00   1.2626125e+00   6.4948400e+00   1.8669716e+00   6.4948400e+00   1.8769598e+00
   6.4648400e+00   1.2588422e+00   6.4648400e+00   1.8667176e+00   6.4648400e+00   1.8769594e+00
   6.4348400e+00   1.2550719e+00   6.4348400e+00   1.8664635e+00   6.4348400e+00   1.8769589e+00
   6.4048400e+00   1.2513017e+00   6.4048400e+00   1.8662095e+00   6.4048400e+00   1.8769585e+00
   6.3748400e+00   1.2475314e+00   6.3748400e+00   1.8659554e+00   6.3748400e+00   1.8769581e+00
   6.3448400e+00   1.2437611e+00   6.3448400e+00   1.8657014e+00   6.3448400e+00   1.8769576e+00
   6.3148400e+00   1.2399908e+00   6.3148400e+00   1.8654473e+00   6.3148400e+00   1.8769572e+00
   6.2848400e+00   1.2362205e+00   6.2848400e+00   1.8651933e+00   6.2848400e+00   1.8769568e+00
   6.2548400e+00   1.2324503e+00   6.2548400e+00   1.8649392e+00   6.2548400e+00   1.8769563e+00
   6.2248400e+00   1.2286800e+00   6.2248400e+00   1.8646852e+00   6.2248400e+00   1.8769559e+00
   6.1948400e+00   1.2249097e+00   6.1948400e+00   1.8644311e+00   6.1948400e+00   1.8769554e+00
   6.1648400e+00   1.2211394e+00   6.1648400e+00   1.8641771e+00   6.1648400e+00   1.8769550e+00
   6.1348400e+00   1.2173692e+00   6.1348400e+00   1.8639230e+00   6.1348400e+00   1.8769546e+00
   6.1048400e+00   1.2135989e+00   6.1048400e+00   1.8636690e+00   6.1048400e+00   1.8769541e+00
   6.0748400e+00   1.0304470e+00   6.0748400e+00   1.7195513e+00   6.0748400e+00   1.7334132e+00
   6.0448400e+00   1.9602681e+00   6.0448400e+00   2.6331072e+00   6.0448400e+00   2.6475687e+00
   6.0148400e+00   1.9639080e+00   6.0148400e+00   2.6374360e+00   6.0148400e+00   2.6519303e+00
   5.9848400e+00   1.1775661e+00   5.9848400e+00   1.8628201e+00   5.9848400e+00   1.8769568e+00
   5.9548400e+00   1.1727951e+00   5.9548400e+00   1.8622052e+00   5.9548400e+00   1.8769602e+00
   5.9248400e+00   1.1680240e+00   5.9248400e+00   1.8615903e+00   5.9248400e+00   1.8769637e+00
   5.8948400e+00   1.1632530e+00   5.8948400e+00   1.8609754e+00   5.8948400e+00   1.8769671e+00
   5.8648400e+00   1.1584820e+00   5.8648400e+00   1.8603605e+00   5.8648400e+00   1.8769706e+00
   5.8348400e+00   1.1537110e+00   5.8348400e+00   1.8597456e+00   5.8348400e+00   1.8769741e+00
   5.8048400e+00   1.1489400e+00   5.8048400e+00   1.8591307e+00   5.8048400e+00   1.8769775e+00
   5.7748400e+00   1.1441689e+00   5.7748400e+00   1.8585158e+00   5.7748400e+00   1.8769810e+00
   5.7448400e+00   1.1393979e+00   5.7448400e+00   1.8579009e+00   5.7448400e+00   1.8769845e+00
   5.7148400e+00   1.1346269e+00   5.7148400e+00   1.8572860e+00   5.7148400e+00   1.8769879e+00
   5.6848400e+00   1.1298559e+00   5.6848400e+00   1.8566711e+00   5.6848400e+00   1.8769914e+00
   5.6548400e+00   1.1250849e+00   5.6548400e+00   1.8560562e+00   5.6548400e+00   1.8769949e+00
   5.6248400e+00   1.1203138e+00   5.6248400e+00   1.8554413e+00   5.6248400e+00   1.8769983e+00
   5.5948400e+00   1.1155428e+00   5.5948400e+00   1.8548264e+00   5.5948400e+00   1.8770018e+00
   5.5648400e+00   1.1107718e+00   5.5648400e+00   1.8542115e+00   5.5648400e+00   1.8770053e+00
   5.5348400e+00   1.1060008e+00   5.5348400e+00   1.8535966e+00   5.5348400e+00   1.8770087e+00
   5.5048400e+00   1.1012297e+00   5.5048400e+00   1.8529817e+00   5.5048400e+00   1.8770122e+00
   5.4748400e+00   1.0964587e+00   5.4748400e+00   1.8523668e+00   5.4748400e+00   1.8770157e+00
   5.4448400e+00   1.0916877e+00   5.4448400e+00   1.8517519e+00   5.4448400e+00   1.8770191e+00
   5.4148400e+00   1.0869167e+00   5.4148400e+00   1.8511370e+00   5.4148400e+00   1.8770226e+00
   5.3848400e+00   1.0821457e+00   5.3848400e+00   1.8505221e+00   5.3848400e+00   1.8770261e+00
   5.3548400e+00   1.0773746e+00   5.3548400e+00   1.8499072e+00   5.3548400e+00   1.8770295e+00
   5.3248400e+00   1.0726036e+00   5.3248400e+00   1.8492923e+00   5.3248400e+00   1.8770330e+00
   5.2948400e+00   1.0678326e+00   5.2948400e+00   1.8486774e+00   5.2948400e+00   1.8770365e+00
   5.2648400e+00   1.0630616e+00   5.2648400e+00   1.8480625e+00   5.2648400e+00   1.8770399e+00
   5.2348400e+00   1.0582906e+00   5.2348400e+00   1.8474476e+00   5.2348400e+00   1.8770434e+00
   5.2048400e+00   1.0535195e+00   5.2048400e+00   1.8468327e+00   5.2048400e+00   1.8770469e+00
   5.1748400e+00   1.0487485e+00   5.1748400e+00   1.8462178e+00   5.1748400e+00   1.8770503e+00
   5.1448400e+00   1.0439775e+00   5.1448400e+00   1.8456029e+00   5.1448400e+00   1.8770538e+00
   5.1148400e+00   1.0392065e+00   5.1148400e+00   1.8449880e+00   5.1148400e+00   1.8770572e+00
   5.0848400e+00   1.0270994e+00   5.0848400e+00   1.8376296e+00   5.0848400e+00   1.8703166e+00
   5.0548400e+00   1.6229652e+00   5.0548400e+00   2.4437554e+00   5.0548400e+00   2.4779794e+00
   5.0248400e+00   1.7909102e+00   5.0248400e+00   2.6168750e+00   5.0248400e+00   2.6520418e+00
   4.9948400e+00   1.4047982e+00   4.9948400e+00   2.2318500e+00   4.9948400e+00   2.2663005e+00
   4.9648400e+00   9.8799393e-01   4.9648400e+00   1.8417362e+00   4.9648400e+00   1.8770433e+00
   4.9348400e+00   9.8195604e-01   4.9348400e+00   1.8402479e+00   4.9348400e+00   1.8770158e+00
   4.9048400e+00   9.7591815e-01   4.9048400e+00   1.8387595e+00   4.9048400e+00   1.8769882e+00
   4.8748400e+00   9.6988026e-01   4.8748400e+00   1.8372712e+00   4.8748400e+00   1.8769607e+00
   4.8448400e+00   9.6384237e-01   4.8448400e+00   1.8357828e+00   4.8448400e+00   1.8769331e+00
   4.8148400e+00   9.5780448e-01   4.8148400e+00   1.8342945e+00   4.8148400e+00   1.8769055e+00
   4.7848400e+00   9.5176659e-01   4.7848400e+00   1.8328061e+00   4.7848400e+00   1.8768780e+00
   4.7548400e+00   9.4572870e-01   4.7548400e+00   1.8313178e+00   4.7548400e+00   1.8768504e+00
   4.7248400e+00   9.3969081e-01   4.7248400e+00   1.8298295e+00   4.7248400e+00   1.8768229e+00
   4.6948400e+00   9.3365292e-01   4.6948400e+00   1.8283411e+00   4.6948400e+00   1.8767953e+00
   4.6648400e+00   9.2761503e-01   4.6648400e+00   1.8268528e+00   4.6648400e+00   1.8767678e+00
   4.6348400e+00   9.2157714e-01   4.6348400e+00   1.8253644e+00   4.6348400e+00   1.8767402e+00
   4.6048400e+00   9.1553925e-01   4.6048400e+00   1.8238761e+00   4.6048400e+00   1.8767126e+00
   4.5748400e+00   9.0950136e-01   4.5748400e+00   1.8223877e+00   4.5748400e+00   1.8766851e+00
   4.5448400e+00   9.0346347e-01   4.5448400e+00   1.8208994e+00   4.5448400e+00   1.8766575e+00
   4.5148400e+00   8.9742558e-01   4.5148400e+00   1.8194110e+00   4.5148400e+00   1.8766300e+00
   4.4848400e+00   8.9138769e-01   4.4848400e+00   1.8179227e+00   4.4848400e+00   1.8766024e+00
   4.4548400e+00   8.8534980e-01   4.4548400e+00   1.8164343e+00   4.4548400e+00   1.8765749e+00
   4.4248400e+00   8.7931191e-01   4.4248400e+00   1.8149460e+00   4.4248400e+00   1.8765473e+00
   4.3948400e+00   8.7327402e-01   4.3948400e+00   1.8134576e+00   4.3948400e+00   1.8765197e+00
   4.3648400e+00   8.6723613e-01   4.3648400e+00   1.8119693e+00   4.3648400e+00   1.8764922e+00
   4.3348400e+00   8.6119824e-01   4.3348400e+00   1.8104810e+00   4.3348400e+00   1.8764646e+00
   4.3048400e+00   8.5516035e-01   4.3048400e+00   1.8089926e+00   4.3048400e+00   1.8764371e+00
   4.2748400e+00   8.4912246e-01   4.2748400e+00   1.8075043e+00   4.2748400e+00   1.8764095e+00
   4.2448400e+00   8.4308457e-01   4.2448400e+00   1.8060159e+00   4.2448400e+00   1.8763820e+00
   4.2148400e+00   8.3704668e-01   4.2148400e+00   1.8045276e+00   4.2148400e+00   1.8763544e+00
   4.1848400e+00   8.3100879e-01   4.1848400e+00   1.8030392e+00   4.1848400e+00   1.8763268e+00
   4.1548400e+00   8.2497090e-01   4.1548400e+00   1.8015509e+00   4.1548400e+00   1.8762993e+00
   4.1248400e+00   8.1893301e-01   4.1248400e+00   1.8000625e+00   4.1248400e+00   1.8762717e+00
   4.0948400e+00   8.1289512e-01   4.0948400e+00   1.7985742e+00   4.0948400e+00   1.8762442e+00
   4.0648400e+00   1.0382399e+00   4.0648400e+00   2.0485359e+00   4.0648400e+00   2.1286307e+00
   4.0348400e+00   1.5773339e+00   4.0348400e+00   2.5673203e+00   4.0348400e+00   2.6511553e+00
   4.0048400e+00   1.4909462e+00   4.0048400e+00   2.4809896e+00   4.0048400e+00   2.5646344e+00
   3.9748400e+00   7.5465591e-01   3.9748400e+00   1.7928962e+00   3.9748400e+00   1.8764917e+00
   3.9448400e+00   7.4701383e-01   3.9448400e+00   1.7892934e+00   3.9448400e+00   1.8767109e+00
   3.9148400e+00   7.3937176e-01   3.9148400e+00   1.7856906e+00   3.9148400e+00   1.8769300e+00
   3.8848400e+00   7.3172968e-01   3.8848400e+00   1.7820877e+00   3.8848400e+00   1.8771491e+00
   3.8548400e+00   7.2408761e-01   3.8548400e+00   1.7784849e+00   3.8548400e+00   1.8773682e+00
   3.8248400e+00   7.1644553e-01   3.8248400e+00   1.7748821e+00   3.8248400e+00   1.8775873e+00
   3.7948400e+00   7.0880346e-01   3.7948400e+00   1.7712792e+00   3.7948400e+00   1.8778065e+00
   3.7648400e+00   7.0116138e-01   3.7648400e+00   1.7676764e+00   3.7648400e+00   1.8780256e+00
   3.7348400e+00   6.9351931e-01   3.7348400e+00   1.7640736e+00   3.7348400e+00   1.8782447e+00
   3.7048400e+00   6.8587723e-01   3.7048400e+00   1.7604708e+00   3.7048400e+00   1.8784638e+00
   3.6748400e+00   6.7823516e-01   3.6748400e+00   1.7568679e+00   3.6748400e+00   1.8786830e+00
   3.6448400e+00   6.7059308e-01   3.6448400e+00   1.7532651e+00   3.6448400e+00   1.8789021e+00
   3.6148400e+00   6.6295101e-01   3.6148400e+00   1.7496623e+00   3.6148400e+00   1.8791212e+00
   3.5848400e+00   6.5530893e-01   3.5848400e+00   1.7460594e+00   3.5848400e+00   1.8793403e+00
   3.5548400e+00   6.4766686e-01   3.5548400e+00   1.7424566e+00   3.5548400e+00   1.8795594e+00
   3.5248400e+00   6.4002478e-01   3.5248400e+00   1.7388538e+00   3.5248400e+00   1.8797786e+00
   3.4948400e+00   6.3238271e-01   3.4948400e+00   1.7352510e+00   3.4948400e+00   1.8799977e+00
   3.4648400e+00   6.2474063e-01   3.4648400e+00   1.7316481e+00   3.4648400e+00   1.8802168e+00
   3.4348400e+00   6.1709856e-01   3.4348400e+00   1.7280453e+00   3.4348400e+00   1.8804359e+00
   3.4048400e+00   6.0945648e-01   3.4048400e+00   1.7244425e+00   3.4048400e+00   1.8806551e+00
   3.3748400e+00   6.0181441e-01   3.3748400e+00   1.7208396e+00   3.3748400e+00   1.8808742e+00
   3.3448400e+00   5.9417233e-01   3.3448400e+00   1.7172368e+00   3.3448400e+00   1.8810933e+00
   3.3148400e+00   5.8653026e-01   3.3148400e+00   1.7136340e+00   3.3148400e+00   1.8813124e+00
   3.2848400e+00   5.7888818e-01   3.2848400e+00   1.7100311e+00   3.2848400e+00   1.8815316e+00
   3.2548400e+00   5.7124611e-01   3.2548400e+00   1.7064283e+00   3.2548400e+00   1.8817507e+00
   3.2248400e+00   5.6360403e-01   3.2248400e+00   1.7028255e+00   3.2248400e+00   1.8819698e+00
   3.1948400e+00   5.5596196e-01   3.1948400e+00   1.6992227e+00   3.1948400e+00   1.8821889e+00
   3.1648400e+00   5.4831988e-01   3.1648400e+00   1.6956198e+00   3.1648400e+00   1.8824080e+00
   3.1348400e+00   5.4067780e-01   3.1348400e+00   1.6920170e+00   3.1348400e+00   1.8826272e+00
   3.1048400e+00   5.3303573e-01   3.1048400e+00   1.6884142e+00   3.1048400e+00   1.8827721e+00
   3.0748400e+00   2.7159797e-01   3.0748400e+00   1.5353936e+00   3.0748400e+00   1.7394041e+00
   3.0448400e+00   1.3108098e+00   3.0448400e+00   2.4446190e+00   3.0448400e+00   2.6538309e+00
   3.0148400e+00   1.3152563e+00   3.0148400e+00   2.4485938e+00   3.0148400e+00   2.6582069e+00
   2.9848400e+00   4.5999994e-01   2.9848400e+00   1.6763757e+00   2.9848400e+00   1.8830544e+00
   2.9548400e+00   4.5032576e-01   2.9548400e+00   1.6676521e+00   2.9548400e+00   1.8813123e+00
   2.9248400e+00   4.4065157e-01   2.9248400e+00   1.6589286e+00   2.9248400e+00   1.8795701e+00
   2.8948400e+00   4.3097739e-01   2.8948400e+00   1.6502050e+00   2.8948400e+00   1.8778280e+00
   2.8648400e+00   4.2130320e-01   2.8648400e+00   1.6414814e+00   2.8648400e+00   1.8760859e+00
   2.8348400e+00   4.1162902e-01   2.8348400e+00   1.6327578e+00   2.8348400e+00   1.8743438e+00
   2.8048400e+00   4.0195483e-01   2.8048400e+00   1.6240342e+00   2.8048400e+00   1.8726017e+00
   2.7748400e+00   3.9228065e-01   2.7748400e+00   1.6153106e+00   2.7748400e+00   1.8708596e+00
   2.7448400e+00   3.8260646e-01   2.7448400e+00   1.6065870e+00   2.7448400e+00   1.8691174e+00
   2.7148400e+00   3.7293228e-01   2.7148400e+00   1.5978635e+00   2.7148400e+00   1.8673753e+00
   2.6848400e+00   3.6325809e-01   2.6848400e+00   1.5891399e+00   2.6848400e+00   1.8656332e+00
   2.6548400e+00   3.5358391e-01   2.6548400e+00   1.5804163e+00   2.6548400e+00   1.8638911e+00
   2.6248400e+00   3.4390973e-01   2.6248400e+00   1.5716927e+00   2.6248400e+00   1.8621490e+00
   2.5948400e+00   3.3423554e-01   2.5948400e+00   1.5629691e+00   2.5948400e+00   1.8604069e+00
   2.5648400e+00   3.2456136e-01   2.5648400e+00   1.5542455e+00   2.5648400e+00   1.8586647e+00
   2.5348400e+00   3.1488717e-01   2.5348400e+00   1.5455219e+00   2.5348400e+00   1.8569226e+00
   2.5048400e+00   3.0521299e-01   2.5048400e+00   1.5367983e+00   2.5048400e+00   1.8551805e+00
   2.4748400e+00   2.9553880e-01   2.4748400e+00   1.5280748e+00   2.4748400e+00   1.8534384e+00
   2.4448400e+00   2.8586462e-01   2.4448400e+00   1.5193512e+00   2.4448400e+00   1.8516963e+00
   2.4148400e+00   2.7619043e-01   2.4148400e+00   1.5106276e+00   2.4148400e+00   1.8499542e+00
   2.3848400e+00   2.6651625e-01   2.3848400e+00   1.5019040e+00   2.3848400e+00   1.8482121e+00
   2.3548400e+00   2.5684207e-01   2.3548400e+00   1.4931804e+00   2.3548400e+00   1.8464699e+00
   2.3248400e+00   2.4716788e-01   2.3248400e+00   1.4844568e+00   2.3248400e+00   1.8447278e+00
   2.2948400e+00   2.3749370e-01   2.2948400e+00   1.4757332e+00   2.2948400e+00   1.8429857e+00
   2.2648400e+00   2.2781951e-01   2.2648400e+00   1.4670097e+00   2.2648400e+00   1.8412436e+00
   2.2348400e+00   2.1814533e-01   2.2348400e+00   1.4582861e+00   2.2348400e+00   1.8395015e+00
   2.2048400e+00   2.0847114e-01   2.2048400e+00   1.4495625e+00   2.2048400e+00   1.8377594e+00
   2.1748400e+00   1.9879696e-01   2.1748400e+00   1.4408389e+00   2.1748400e+00   1.8360172e+00
   2.1448400e+00   1.8912277e-01   2.1448400e+00   1.4321153e+00   2.1448400e+00   1.8342751e+00
   2.1148400e+00   1.7944859e-01   2.1148400e+00   1.4233917e+00   2.1148400e+00   1.8325330e+00
   2.0848400e+00   1.6083081e-01   2.0848400e+00   1.4077540e+00   2.0848400e+00   1.8240508e+00
   2.0548400e+00   8.0110812e-01   2.0548400e+00   2.0018914e+00   2.0548400e+00   2.4295644e+00
   2.0248400e+00   9.9605929e-01   2.0248400e+00   2.1681252e+00   2.0248400e+00   2.6023107e+00
   1.9948400e+00   5.7507055e-01   1.9948400e+00   1.7868131e+00   1.9948400e+00   2.2175643e+00
   1.9648400e+00   7.5600461e-02   1.9648400e+00   1.3772412e+00   1.9648400e+00   1.8516582e+00
   1.9348400e+00   6.3350567e-02   1.9348400e+00   1.3561006e+00   1.9348400e+00   1.8655220e+00
   1.9048400e+00   5.1100673e-02   1.9048400e+00   1.3349600e+00   1.9048400e+00   1.8793858e+00
   1.8748400e+00   3.8850779e-02   1.8748400e+00   1.3138194e+00   1.8748400e+00   1.8932496e+00
   1.8448400e+00   2.6600885e-02   1.8448400e+00   1.2926788e+00   1.8448400e+00   1.9071134e+00
   1.8148400e+00   1.4350991e-02   1.8148400e+00   1.2715382e+00   1.8148400e+00   1.9209772e+00
   1.7848400e+00   2.1010972e-03   1.7848400e+00   1.2503976e+00   1.7848400e+00   1.9348409e+00
   1.7548400e+00  -1.0148797e-02   1.7548400e+00   1.2292570e+00   1.7548400e+00   1.9487047e+00
   1.7248400e+00  -2.2398691e-02   1.7248400e+00   1.2081164e+00   1.7248400e+00   1.9625685e+00
   1.6948400e+00  -3.4648585e-02   1.6948400e+00   1.1869758e+00   1.6948400e+00   1.9764323e+00
   1.6648400e+00  -4.6898479e-02   1.6648400e+00   1.1658352e+00   1.6648400e+00   1.9902961e+00
   1.6348400e+00  -5.9148373e-02   1.6348400e+00   1.1446946e+00   1.6348400e+00   2.0041599e+00
   1.6048400e+00  -7.1398267e-02   1.6048400e+00   1.1235540e+00   1.6048400e+00   2.0180237e+00
   1.5748400e+00  -8.3648161e-02   1.5748400e+00   1.1024135e+00   1.5748400e+00   2.0318875e+00
   1.5448400e+00  -9.5898055e-02   1.5448400e+00   1.0812729e+00   1.5448400e+00   2.0457513e+00
   1.5148400e+00  -1.0814795e-01   1.5148400e+00   1.0601323e+00   1.5148400e+00   2.0596151e+00
   1.4848400e+00  -1.2039784e-01   1.4848400e+00   1.0389917e+00   1.4848400e+00   2.0734788e+00
   1.4548400e+00  -1.3264774e-01   1.4548400e+00   1.0178511e+00   1.4548400e+00   2.0873426e+00
   1.4248400e+00  -1.4489763e-01   1.4248400e+00   9.9671050e-01   1.4248400e+00   2.1012064e+00
   1.3948400e+00  -1.5714752e-01   1.3948400e+00   9.7556990e-01   1.3948400e+00   2.1150702e+00
   1.3648400e+00  -1.6939742e-01   1.3648400e+00   9.5442931e-01   1.3648400e+00   2.1289340e+00
   1.3348400e+00  -1.8164731e-01   1.3348400e+00   9.3328872e-01   1.3348400e+00   2.1427978e+00
   1.3048400e+00  -1.9389721e-01   1.3048400e+00   9.1214813e-01   1.3048400e+00   2.1566616e+00
   1.2748400e+00  -2.0614710e-01   1.2748400e+00   8.9100754e-01   1.2748400e+00   2.1705254e+00
   1.2448400e+00  -2.1839699e-01   1.2448400e+00   8.6986694e-01   1.2448400e+00   2.1843892e+00
   1.2148400e+00  -2.3064689e-01   1.2148400e+00   8.4872635e-01   1.2148400e+00   2.1982530e+00
   1.1848400e+00  -2.4289678e-01   1.1848400e+00   8.2758576e-01   1.1848400e+00   2.2121168e+00
   1.1548400e+00  -2.5514668e-01   1.1548400e+00   8.0644517e-01   1.1548400e+00   2.2259805e+00
   1.1248400e+00  -2.6739657e-01   1.1248400e+00   7.8530457e-01   1.1248400e+00   2.2398443e+00
   1.0948400e+00  -2.7964646e-01   1.0948400e+00   7.6416398e-01   1.0948400e+00   2.2443917e+00
   1.0648400e+00  -7.8855286e-02   1.0648400e+00   9.8337960e-01   1.0648400e+00   2.5061842e+00
   1.0348400e+00   6.1083439e-01   1.0348400e+00   1.5269149e+00   1.0348400e+00   3.0579755e+00
   1.0048400e+00   5.2006433e-01   1.0048400e+00   1.4404125e+00   1.0048400e+00   2.9700467e+00
   9.7484000e-01  -3.9784358e-01   9.7484000e-01   6.8321104e-01   9.7484000e-01   2.2275748e+00
   9.4484000e-01  -4.1346390e-01   9.4484000e-01   6.3114330e-01   9.4484000e-01   2.1234393e+00
   9.1484000e-01  -4.2908422e-01   9.1484000e-01   5.7907557e-01   9.1484000e-01   2.0193038e+00
   8.8484000e-01  -4.4470454e-01   8.8484000e-01   5.2700783e-01   8.8484000e-01   1.9151684e+00
   8.5484000e-01  -4.6032486e-01   8.5484000e-01   4.7494010e-01   8.5484000e-01   1.8110329e+00
   8.2484000e-01  -4.7594518e-01   8.2484000e-01   4.2287236e-01   8.2484000e-01   1.7068974e+00
   7.9484000e-01  -4.9156551e-01   7.9484000e-01   3.7080463e-01   7.9484000e-01   1.6027620e+00
   7.6484000e-01  -5.0718583e-01   7.6484000e-01   3.1873689e-01   7.6484000e-01   1.4986265e+00
   7.3484000e-01  -5.2280615e-01   7.3484000e-01   2.6666916e-01   7.3484000e-01   1.3944910e+00
   7.0484000e-01  -5.3842647e-01   7.0484000e-01   2.1460142e-01   7.0484000e-01   1.2903555e+00
   6.7484000e-01  -5.5404679e-01   6.7484000e-01   1.6253369e-01   6.7484000e-01   1.1862201e+00
   6.4484000e-01  -5.6966711e-01   6.4484000e-01   1.1046595e-01   6.4484000e-01   1.0820846e+00
   6.1484000e-01  -5.8528743e-01   6.1484000e-01   5.8398215e-02   6.1484000e-01   9.7794914e-01
   5.8484000e-01  -6.0090775e-01   5.8484000e-01   6.3304794e-03   5.8484000e-01   8.7381366e-01
   5.5484000e-01  -6.1652807e-01   5.5484000e-01  -4.5737256e-02   5.5484000e-01   7.6967819e-01
   5.2484000e-01  -6.3214839e-01   5.2484000e-01  -9.7804992e-02   5.2484000e-01   6.6554272e-01
   4.9484000e-01  -6.4776871e-01   4.9484000e-01  -1.4987273e-01   4.9484000e-01   5.6140725e-01
   4.6484000e-01  -6.6338903e-01   4.6484000e-01  -2.0194046e-01   4.6484000e-01   4.5727178e-01
   4.3484000e-01  -6.7900935e-01   4.3484000e-01  -2.5400820e-01   4.3484000e-01   3.5313631e-01
   4.0484000e-01  -6.9462967e-01   4.0484000e-01  -3.0607593e-01   4.0484000e-01   2.4900084e-01
   3.7484000e-01  -7.1024999e-01   3.7484000e-01  -3.5814367e-01   3.7484000e-01   1.4486537e-01
   3.4484000e-01  -7.2587032e-01   3.4484000e-01  -4.1021140e-01   3.4484000e-01   4.0729897e-02
   3.1484000e-01  -7.4149064e-01   3.1484000e-01  -4.6227914e-01   3.1484000e-01  -6.3405574e-02
   2.8484000e-01  -7.5711096e-01   2.8484000e-01  -5.1434688e-01   2.8484000e-01  -1.6754105e-01
   2.5484000e-01  -7.7273128e-01   2.5484000e-01  -5.6641461e-01   2.5484000e-01  -2.7167652e-01
   2.2484000e-01  -7.8835160e-01   2.2484000e-01  -6.1848235e-01   2.2484000e-01  -3.7581199e-01
   1.9484000e-01  -8.0397192e-01   1.9484000e-01  -6.7055008e-01   1.9484000e-01  -4.7994746e-01
   1.6484000e-01  -8.1959224e-01   1.6484000e-01  -7.2261782e-01   1.6484000e-01  -5.8408293e-01
   1.3484000e-01  -8.3521256e-01   1.3484000e-01  -7.7468555e-01   1.3484000e-01  -6.8821840e-01
   1.0484000e-01  -8.5083288e-01   1.0484000e-01  -8.2675329e-01   1.0484000e-01  -7.9235387e-01
   7.4840000e-02  -1.4032414e+00   7.4840000e-02  -1.4032414e+00   7.4840000e-02  -1.4032414e+00
   4.4840000e-02   1.3766657e-01   4.4840000e-02   1.3766657e-01   4.4840000e-02   1.3766657e-01
   1.4840456e-02   1.4809358e-01   1.4840456e-02   1.4809358e-01   1.4840456e-02   1.4809358e-01


==> Pictures/Krstic_off.dat <==
   0.0000000e+00  -1.0000000e+00
   9.8800000e-03  -3.4714140e-01
   1.9880000e-02   5.4576065e-02
   2.9880000e-02   1.3732770e-01
   3.9880000e-02  -1.1484450e-01
   4.9880000e-02  -6.7036673e-01
   5.9880000e-02  -1.4062127e+00
   6.9880000e-02  -2.0176486e+00
   7.9880000e-02  -2.1024118e+00
   8.9880000e-02  -1.6023171e+00
   9.9880000e-02  -8.7053375e-01
   1.0988000e-01  -2.3305213e-01
   1.1988000e-01   1.5810891e-01
   1.2988000e-01   2.4070956e-01
   1.3988000e-01  -2.0329661e-03
   1.4988000e-01  -5.3645480e-01
   1.5988000e-01  -1.2395265e+00
   1.6988000e-01  -1.8206661e+00
   1.7988000e-01  -1.9025973e+00
   1.8988000e-01  -1.9660336e+00
   1.9988000e-01  -1.9907090e+00
   2.0988000e-01  -1.9671984e+00
   2.1988000e-01  -1.9044819e+00
   2.2988000e-01  -1.8265153e+00
   2.3988000e-01  -1.7630790e+00
   2.4988000e-01  -1.7384035e+00
   2.5988000e-01  -1.7619142e+00
   2.6988000e-01  -1.8246306e+00
   2.7988000e-01  -1.9025973e+00
   2.8988000e-01  -1.9660336e+00
   2.9988000e-01  -1.9907090e+00
   3.0988000e-01  -1.9671984e+00
   3.1988000e-01  -1.9044819e+00
   3.2988000e-01  -1.8265153e+00
   3.3988000e-01  -1.7630790e+00
   3.4988000e-01  -1.7384035e+00
   3.5988000e-01  -1.7619142e+00
   3.6988000e-01  -1.8246306e+00
   3.7988000e-01  -1.9025973e+00
   3.8988000e-01  -1.9660336e+00
   3.9988000e-01  -1.9907090e+00
   4.0988000e-01  -1.9671984e+00
   4.1988000e-01  -1.9044819e+00
   4.2988000e-01  -1.8265153e+00
   4.3988000e-01  -1.7630790e+00
   4.4988000e-01  -1.7384035e+00
   4.5988000e-01  -1.7619142e+00
   4.6988000e-01  -1.8246306e+00
   4.7988000e-01  -1.9025973e+00
   4.8988000e-01  -1.9660336e+00
   4.9988000e-01  -1.9907090e+00
   5.0988000e-01  -1.9671984e+00
   5.1988000e-01  -1.9044819e+00
   5.2988000e-01  -1.8265153e+00
   5.3988000e-01  -1.7630790e+00
   5.4988000e-01  -1.7384035e+00
   5.5988000e-01  -1.7619142e+00
   5.6988000e-01  -1.8246306e+00
   5.7988000e-01  -1.9025973e+00
   5.8988000e-01  -1.9660336e+00
   5.9988000e-01  -1.9907090e+00
   6.0988000e-01  -1.9671984e+00
   6.1988000e-01  -1.9044819e+00
   6.2988000e-01  -1.8265153e+00
   6.3988000e-01  -1.7630790e+00
   6.4988000e-01  -1.7384035e+00
   6.5988000e-01  -1.7619142e+00
   6.6988000e-01  -1.8246306e+00
   6.7988000e-01  -1.9025973e+00
   6.8988000e-01  -1.9660336e+00
   6.9988000e-01  -1.9907090e+00
   7.0988000e-01  -1.9671984e+00
   7.1988000e-01  -1.9044819e+00
   7.2988000e-01  -1.8265153e+00
   7.3988000e-01  -1.7630790e+00
   7.4988000e-01  -1.7384035e+00
   7.5988000e-01  -1.7619142e+00
   7.6988000e-01  -1.8246306e+00
   7.7988000e-01  -1.9025973e+00
   7.8988000e-01  -1.9660336e+00
   7.9988000e-01  -1.9907090e+00
   8.0988000e-01  -1.9671984e+00
   8.1988000e-01  -1.9044819e+00
   8.2988000e-01  -1.8265153e+00
   8.3988000e-01  -1.7630790e+00
   8.4988000e-01  -1.7384035e+00
   8.5988000e-01  -1.7619142e+00
   8.6988000e-01  -1.8246306e+00
   8.7988000e-01  -1.9025973e+00
   8.8988000e-01  -1.9660336e+00
   8.9988000e-01  -1.9907090e+00
   9.0988000e-01  -1.9671984e+00
   9.1988000e-01  -1.9044819e+00
   9.2988000e-01  -1.8265153e+00
   9.3988000e-01  -1.7630790e+00
   9.4988000e-01  -1.7384035e+00
   9.5988000e-01  -1.7619142e+00
   9.6988000e-01  -1.8246306e+00
   9.7988000e-01  -1.9025973e+00
   9.8988000e-01  -1.9660336e+00
   9.9988000e-01  -1.9907090e+00
   1.0098800e+00  -1.1357530e+00
   1.0198800e+00  -6.4708757e-01
   1.0298800e+00  -5.6313974e-01
   1.0398800e+00  -8.9400283e-01
   1.0498800e+00  -1.6295706e+00
   1.0598800e+00  -2.6565397e+00
   1.0698800e+00  -3.5497008e+00
   1.0798800e+00  -3.6385033e+00
   1.0898800e+00  -2.8523740e+00
   1.0998800e+00  -1.8164291e+00
   1.1098800e+00  -9.9159348e-01
   1.1198800e+00  -5.2061665e-01
   1.1298800e+00  -4.3690670e-01
   1.1398800e+00  -7.5165245e-01
   1.1498800e+00  -1.4497124e+00
   1.1598800e+00  -2.4142642e+00
   1.1698800e+00  -3.2450994e+00
   1.1798800e+00  -3.3286529e+00
   1.1898800e+00  -3.3920892e+00
   1.1998800e+00  -3.4167646e+00
   1.2098800e+00  -3.3932540e+00
   1.2198800e+00  -3.3305375e+00
   1.2298800e+00  -3.2525708e+00
   1.2398800e+00  -3.1891345e+00
   1.2498800e+00  -3.1644591e+00
   1.2598800e+00  -3.1879698e+00
   1.2698800e+00  -3.2506862e+00
   1.2798800e+00  -3.3286529e+00
   1.2898800e+00  -3.3920892e+00
   1.2998800e+00  -3.4167646e+00
   1.3098800e+00  -3.3932540e+00
   1.3198800e+00  -3.3305375e+00
   1.3298800e+00  -3.2525708e+00
   1.3398800e+00  -3.1891345e+00
   1.3498800e+00  -3.1644591e+00
   1.3598800e+00  -3.1879698e+00
   1.3698800e+00  -3.2506862e+00
   1.3798800e+00  -3.3286529e+00
   1.3898800e+00  -3.3920892e+00
   1.3998800e+00  -3.4167646e+00
   1.4098800e+00  -3.3932540e+00
   1.4198800e+00  -3.3305375e+00
   1.4298800e+00  -3.2525708e+00
   1.4398800e+00  -3.1891345e+00
   1.4498800e+00  -3.1644591e+00
   1.4598800e+00  -3.1879698e+00
   1.4698800e+00  -3.2506862e+00
   1.4798800e+00  -3.3286529e+00
   1.4898800e+00  -3.3920892e+00
   1.4998800e+00  -3.4167646e+00
   1.5098800e+00  -3.3932540e+00
   1.5198800e+00  -3.3305375e+00
   1.5298800e+00  -3.2525708e+00
   1.5398800e+00  -3.1891345e+00
   1.5498800e+00  -3.1644591e+00
   1.5598800e+00  -3.1879698e+00
   1.5698800e+00  -3.2506862e+00
   1.5798800e+00  -3.3286529e+00
   1.5898800e+00  -3.3920892e+00
   1.5998800e+00  -3.4167646e+00
   1.6098800e+00  -3.3932540e+00
   1.6198800e+00  -3.3305375e+00
   1.6298800e+00  -3.2525708e+00
   1.6398800e+00  -3.1891345e+00
   1.6498800e+00  -3.1644591e+00
   1.6598800e+00  -3.1879698e+00
   1.6698800e+00  -3.2506862e+00
   1.6798800e+00  -3.3286529e+00
   1.6898800e+00  -3.3920892e+00
   1.6998800e+00  -3.4167646e+00
   1.7098800e+00  -3.3932540e+00
   1.7198800e+00  -3.3305375e+00
   1.7298800e+00  -3.2525708e+00
   1.7398800e+00  -3.1891345e+00
   1.7498800e+00  -3.1644591e+00
   1.7598800e+00  -3.1879698e+00
   1.7698800e+00  -3.2506862e+00
   1.7798800e+00  -3.3286529e+00
   1.7898800e+00  -3.3920892e+00
   1.7998800e+00  -3.4167646e+00
   1.8098800e+00  -3.3932540e+00
   1.8198800e+00  -3.3305375e+00
   1.8298800e+00  -3.2525708e+00
   1.8398800e+00  -3.1891345e+00
   1.8498800e+00  -3.1644591e+00
   1.8598800e+00  -3.1879698e+00
   1.8698800e+00  -3.2506862e+00
   1.8798800e+00  -3.3286529e+00
   1.8898800e+00  -3.3920892e+00
   1.8998800e+00  -3.4167646e+00
   1.9098800e+00  -3.3932540e+00
   1.9198800e+00  -3.3305375e+00
   1.9298800e+00  -3.2525708e+00
   1.9398800e+00  -3.1891345e+00
   1.9498800e+00  -3.1644591e+00
   1.9598800e+00  -3.1879698e+00
   1.9698800e+00  -3.2506862e+00
   1.9798800e+00  -3.3286529e+00
   1.9898800e+00  -3.3920892e+00
   1.9998800e+00  -3.4167646e+00
   2.0098800e+00  -2.1865677e+00
   2.0198800e+00  -1.5456553e+00
   2.0298800e+00  -1.4597355e+00
   2.0398800e+00  -1.9305333e+00
   2.0498800e+00  -3.0063121e+00
   2.0598800e+00  -4.6435874e+00
   2.0698800e+00  -6.2006876e+00
   2.0798800e+00  -6.2998859e+00
   2.0898800e+00  -4.8445371e+00
   2.0998800e+00  -3.1790947e+00
   2.1098800e+00  -2.0053819e+00
   2.1198800e+00  -1.3935826e+00
   2.1298800e+00  -1.3080312e+00
   2.1398800e+00  -1.7519481e+00
   2.1498800e+00  -2.7603359e+00
   2.1598800e+00  -4.2703477e+00
   2.1698800e+00  -5.6809180e+00
   2.1798800e+00  -5.7691641e+00
   2.1898800e+00  -5.8326004e+00
   2.1998800e+00  -5.8572758e+00
   2.2098800e+00  -5.8337652e+00
   2.2198800e+00  -5.7710487e+00
   2.2298800e+00  -5.6930820e+00
   2.2398800e+00  -5.6296457e+00
   2.2498800e+00  -5.6049703e+00
   2.2598800e+00  -5.6284810e+00
   2.2698800e+00  -5.6911974e+00
   2.2798800e+00  -5.7691641e+00
   2.2898800e+00  -5.8326004e+00
   2.2998800e+00  -5.8572758e+00
   2.3098800e+00  -5.8337652e+00
   2.3198800e+00  -5.7710487e+00
   2.3298800e+00  -5.6930820e+00
   2.3398800e+00  -5.6296457e+00
   2.3498800e+00  -5.6049703e+00
   2.3598800e+00  -5.6284810e+00
   2.3698800e+00  -5.6911974e+00
   2.3798800e+00  -5.7691641e+00
   2.3898800e+00  -5.8326004e+00
   2.3998800e+00  -5.8572758e+00
   2.4098800e+00  -5.8337652e+00
   2.4198800e+00  -5.7710487e+00
   2.4298800e+00  -5.6930820e+00
   2.4398800e+00  -5.6296457e+00
   2.4498800e+00  -5.6049703e+00
   2.4598800e+00  -5.6284810e+00
   2.4698800e+00  -5.6911974e+00
   2.4798800e+00  -5.7691641e+00
   2.4898800e+00  -5.8326004e+00
   2.4998800e+00  -5.8572758e+00
   2.5098800e+00  -5.8337652e+00
   2.5198800e+00  -5.7710487e+00
   2.5298800e+00  -5.6930820e+00
   2.5398800e+00  -5.6296457e+00
   2.5498800e+00  -5.6049703e+00
   2.5598800e+00  -5.6284810e+00
   2.5698800e+00  -5.6911974e+00
   2.5798800e+00  -5.7691641e+00
   2.5898800e+00  -5.8326004e+00
   2.5998800e+00  -5.8572758e+00
   2.6098800e+00  -5.8337652e+00
   2.6198800e+00  -5.7710487e+00
   2.6298800e+00  -5.6930820e+00
   2.6398800e+00  -5.6296457e+00
   2.6498800e+00  -5.6049703e+00
   2.6598800e+00  -5.6284810e+00
   2.6698800e+00  -5.6911974e+00
   2.6798800e+00  -5.7691641e+00
   2.6898800e+00  -5.8326004e+00
   2.6998800e+00  -5.8572758e+00
   2.7098800e+00  -5.8337652e+00
   2.7198800e+00  -5.7710487e+00
   2.7298800e+00  -5.6930820e+00
   2.7398800e+00  -5.6296457e+00
   2.7498800e+00  -5.6049703e+00
   2.7598800e+00  -5.6284810e+00
   2.7698800e+00  -5.6911974e+00
   2.7798800e+00  -5.7691641e+00
   2.7898800e+00  -5.8326004e+00
   2.7998800e+00  -5.8572758e+00
   2.8098800e+00  -5.8337652e+00
   2.8198800e+00  -5.7710487e+00
   2.8298800e+00  -5.6930820e+00
   2.8398800e+00  -5.6296457e+00
   2.8498800e+00  -5.6049703e+00
   2.8598800e+00  -5.6284810e+00
   2.8698800e+00  -5.6911974e+00
   2.8798800e+00  -5.7691641e+00
   2.8898800e+00  -5.8326004e+00
   2.8998800e+00  -5.8572758e+00
   2.9098800e+00  -5.8337652e+00
   2.9198800e+00  -5.7710487e+00
   2.9298800e+00  -5.6930820e+00
   2.9398800e+00  -5.6296457e+00
   2.9498800e+00  -5.6049703e+00
   2.9598800e+00  -5.6284810e+00
   2.9698800e+00  -5.6911974e+00
   2.9798800e+00  -5.7691641e+00
   2.9898800e+00  -5.8326004e+00
   2.9998800e+00  -5.8572758e+00
   3.0098800e+00  -3.7860439e+00
   3.0198800e+00  -2.8391961e+00
   3.0298800e+00  -2.7495699e+00
   3.0398800e+00  -3.5045627e+00
   3.0498800e+00  -5.3515423e+00
   3.0598800e+00  -8.6764728e+00
   3.0698800e+00  -1.2579834e+01
   3.0798800e+00  -1.2721768e+01
   3.0898800e+00  -8.9085753e+00
   3.0998800e+00  -5.5137754e+00
   3.1098800e+00  -3.5549488e+00
   3.1198800e+00  -2.6575629e+00
   3.1298800e+00  -2.5685189e+00
   3.1398800e+00  -3.2774207e+00
   3.1498800e+00  -4.9920750e+00
   3.1598800e+00  -7.9963469e+00
   3.1698800e+00  -1.1395104e+01
   3.1798800e+00  -1.1501314e+01
   3.1898800e+00  -1.1564750e+01
   3.1998800e+00  -1.1589426e+01
   3.2098800e+00  -1.1565915e+01
   3.2198800e+00  -1.1503199e+01
   3.2298800e+00  -1.1425232e+01
   3.2398800e+00  -1.1361796e+01
   3.2498800e+00  -1.1337120e+01
   3.2598800e+00  -1.1360631e+01
   3.2698800e+00  -1.1423347e+01
   3.2798800e+00  -1.1501314e+01
   3.2898800e+00  -1.1564750e+01
   3.2998800e+00  -1.1589426e+01
   3.3098800e+00  -1.1565915e+01
   3.3198800e+00  -1.1503199e+01
   3.3298800e+00  -1.1425232e+01
   3.3398800e+00  -1.1361796e+01
   3.3498800e+00  -1.1337120e+01
   3.3598800e+00  -1.1360631e+01
   3.3698800e+00  -1.1423347e+01
   3.3798800e+00  -1.1501314e+01
   3.3898800e+00  -1.1564750e+01
   3.3998800e+00  -1.1589426e+01
   3.4098800e+00  -1.1565915e+01
   3.4198800e+00  -1.1503199e+01
   3.4298800e+00  -1.1425232e+01
   3.4398800e+00  -1.1361796e+01
   3.4498800e+00  -1.1337120e+01
   3.4598800e+00  -1.1360631e+01
   3.4698800e+00  -1.1423347e+01
   3.4798800e+00  -1.1501314e+01
   3.4898800e+00  -1.1564750e+01
   3.4998800e+00  -1.1589426e+01
   3.5098800e+00  -1.1565915e+01
   3.5198800e+00  -1.1503199e+01
   3.5298800e+00  -1.1425232e+01
   3.5398800e+00  -1.1361796e+01
   3.5498800e+00  -1.1337120e+01
   3.5598800e+00  -1.1360631e+01
   3.5698800e+00  -1.1423347e+01
   3.5798800e+00  -1.1501314e+01
   3.5898800e+00  -1.1564750e+01
   3.5998800e+00  -1.1589426e+01
   3.6098800e+00  -1.1565915e+01
   3.6198800e+00  -1.1503199e+01
   3.6298800e+00  -1.1425232e+01
   3.6398800e+00  -1.1361796e+01
   3.6498800e+00  -1.1337120e+01
   3.6598800e+00  -1.1360631e+01
   3.6698800e+00  -1.1423347e+01
   3.6798800e+00  -1.1501314e+01
   3.6898800e+00  -1.1564750e+01
   3.6998800e+00  -1.1589426e+01
   3.7098800e+00  -1.1565915e+01
   3.7198800e+00  -1.1503199e+01
   3.7298800e+00  -1.1425232e+01
   3.7398800e+00  -1.1361796e+01
   3.7498800e+00  -1.1337120e+01
   3.7598800e+00  -1.1360631e+01
   3.7698800e+00  -1.1423347e+01
   3.7798800e+00  -1.1501314e+01
   3.7898800e+00  -1.1564750e+01
   3.7998800e+00  -1.1589426e+01
   3.8098800e+00  -1.1565915e+01
   3.8198800e+00  -1.1503199e+01
   3.8298800e+00  -1.1425232e+01
   3.8398800e+00  -1.1361796e+01
   3.8498800e+00  -1.1337120e+01
   3.8598800e+00  -1.1360631e+01
   3.8698800e+00  -1.1423347e+01
   3.8798800e+00  -1.1501314e+01
   3.8898800e+00  -1.1564750e+01
   3.8998800e+00  -1.1589426e+01
   3.9098800e+00  -1.1565915e+01
   3.9198800e+00  -1.1503199e+01
   3.9298800e+00  -1.1425232e+01
   3.9398800e+00  -1.1361796e+01
   3.9498800e+00  -1.1337120e+01
   3.9598800e+00  -1.1360631e+01
   3.9698800e+00  -1.1423347e+01
   3.9798800e+00  -1.1501314e+01
   3.9898800e+00  -1.1564750e+01
   3.9998800e+00  -1.1589426e+01


==> Pictures/Krstic_off_3.dat <==
   3.9880099e-02  -2.1484314e+00
   1.1988000e-01  -2.1024118e+00
   1.9988000e-01  -8.6115271e-01
   2.7988000e-01  -8.6115271e-01
   3.5988000e-01  -8.6114817e-01
   4.3988000e-01  -8.6115271e-01
   5.1988000e-01  -8.6115271e-01
   5.9988000e-01  -8.6115271e-01
   6.7988000e-01  -8.6115271e-01
   7.5988000e-01  -8.6114817e-01
   8.3988000e-01  -8.6115271e-01
   9.1988000e-01  -8.6115271e-01
   9.9988000e-01  -8.6115271e-01
   1.0798800e+00  -1.9455598e+00
   1.1598800e+00  -7.2970977e-01
   1.2398800e+00  -7.2971430e-01
   1.3198800e+00  -7.2971430e-01
   1.3998800e+00  -7.2971430e-01
   1.4798800e+00  -7.2971430e-01
   1.5598800e+00  -7.2970977e-01
   1.6398800e+00  -7.2971430e-01
   1.7198800e+00  -7.2971430e-01
   1.7998800e+00  -7.2971430e-01
   1.8798800e+00  -7.2971430e-01
   1.9598800e+00  -7.2970977e-01
   2.0398800e+00  -1.7573152e+00
   2.1198800e+00  -1.7196532e+00
   2.1998800e+00  -6.0460424e-01
   2.2798800e+00  -6.0460424e-01
   2.3598800e+00  -6.0459971e-01
   2.4398800e+00  -6.0460424e-01
   2.5198800e+00  -6.0460424e-01
   2.5998800e+00  -6.0460424e-01
   2.6798800e+00  -6.0460424e-01
   2.7598800e+00  -6.0459971e-01
   2.8398800e+00  -6.0460424e-01
   2.9198800e+00  -6.0460424e-01
   2.9998800e+00  -6.0460424e-01
   3.0798800e+00  -1.5814712e+00
   3.1598800e+00  -4.8551095e-01
   3.2398800e+00  -4.8551548e-01
   3.3198800e+00  -4.8551548e-01
   3.3998800e+00  -4.8551548e-01
   3.4798800e+00  -4.8551548e-01
   3.5598800e+00  -4.8551095e-01
   3.6398800e+00  -4.8551548e-01
   3.7198800e+00  -4.8551548e-01
   3.7998800e+00  -4.8551548e-01
   3.8798800e+00  -4.8551548e-01
   3.9598800e+00  -4.8551095e-01
   4.0398800e+00  -1.4170330e+00
   4.1198800e+00  -1.3858635e+00
   4.1998800e+00  -3.7215617e-01
   4.2798800e+00  -3.7215617e-01
   4.3598800e+00  -3.7215164e-01
   4.4398800e+00  -3.7215617e-01
   4.5198800e+00  -3.7215617e-01
   4.5998800e+00  -3.7215617e-01
   4.6798800e+00  -3.7215617e-01
   4.7598800e+00  -3.7215164e-01
   4.8398800e+00  -3.7215617e-01
   4.9198800e+00  -3.7215617e-01
   4.9998800e+00  -3.7215617e-01
   5.0798800e+00  -1.2631045e+00
   5.1598800e+00  -2.6424432e-01
   5.2398800e+00  -2.6424885e-01
   5.3198800e+00  -2.6424885e-01
   5.3998800e+00  -2.6424885e-01
   5.4798800e+00  -2.6424885e-01
   5.5598800e+00  -2.6424432e-01
   5.6398800e+00  -2.6424885e-01
   5.7198800e+00  -2.6424885e-01
   5.7998800e+00  -2.6424885e-01
   5.8798800e+00  -2.6424885e-01
   5.9598800e+00  -2.6424432e-01
   6.0398800e+00  -1.1188773e+00
   6.1198800e+00  -1.0927957e+00
   6.1998800e+00  -1.6152976e-01
   6.2798800e+00  -1.6152976e-01
   6.3598800e+00  -1.6152523e-01
   6.4398800e+00  -1.6152976e-01
   6.5198800e+00  -1.6152976e-01
   6.5998800e+00  -1.6152976e-01
   6.6798800e+00  -1.6152976e-01
   6.7598800e+00  -1.6152523e-01
   6.8398800e+00  -1.6152976e-01
   6.9198800e+00  -1.6152976e-01
   6.9998800e+00  -1.6152976e-01
   7.0798800e+00  -9.8361945e-01
   7.1598800e+00  -6.3743537e-02
   7.2398800e+00  -6.3748069e-02
   7.3198800e+00  -6.3748069e-02
   7.3998800e+00  -6.3748069e-02
   7.4798800e+00  -6.3748069e-02
   7.5598800e+00  -6.3743537e-02
   7.6398800e+00  -6.3748069e-02
   7.7198800e+00  -6.3748069e-02
   7.7998800e+00  -6.3748069e-02
   7.8798800e+00  -6.3748069e-02
   7.9598800e+00  -6.3743537e-02
   8.0398800e+00  -8.5666727e-01
   8.1198800e+00  -8.3459450e-01
   8.1998800e+00   2.9334732e-02
   8.2798800e+00   2.9334732e-02
   8.3598800e+00   2.9339264e-02
   8.4398800e+00   2.9334732e-02
   8.5198800e+00   2.9334732e-02
   8.5998800e+00   2.9334732e-02
   8.6798800e+00   2.9334732e-02
   8.7598800e+00   2.9339264e-02
   8.8398800e+00   2.9334732e-02
   8.9198800e+00   2.9334732e-02
   8.9998800e+00   2.9334732e-02
   9.0798800e+00  -7.3741713e-01
   9.1598800e+00   1.1795002e-01
   9.2398800e+00   1.1794549e-01
   9.3198800e+00   1.1794549e-01
   9.3998800e+00   1.1794549e-01
   9.4798800e+00   1.1794549e-01
   9.5598800e+00   1.1795002e-01
   9.6398800e+00   1.1794549e-01
   9.7198800e+00   1.1794549e-01
   9.7998800e+00   1.1794549e-01
   9.8798800e+00   1.1794549e-01
   9.9598800e+00   1.1795002e-01
   1.0039880e+01  -6.2531920e-01
   1.0119880e+01  -6.0642184e-01
   1.0199880e+01   2.0229997e-01
   1.0279880e+01   2.0229997e-01
   1.0359880e+01   2.0230451e-01
   1.0439880e+01   2.0229997e-01
   1.0519880e+01   2.0229997e-01
   1.0599880e+01   2.0229997e-01
   1.0679880e+01   2.0229997e-01
   1.0759880e+01   2.0230451e-01
   1.0839880e+01   2.0229997e-01
   1.0919880e+01   2.0229997e-01
   1.0999880e+01   2.0229997e-01
   1.1079880e+01  -5.1987137e-01
   1.1159880e+01   2.8260795e-01
   1.1239880e+01   2.8260342e-01
   1.1319880e+01   2.8260342e-01
   1.1399880e+01   2.8260342e-01
   1.1479880e+01   2.8260342e-01
   1.1559880e+01   2.8260795e-01
   1.1639880e+01   2.8260342e-01
   1.1719880e+01   2.8260342e-01
   1.1799880e+01   2.8260342e-01
   1.1879880e+01   2.8260342e-01
   1.1959880e+01   2.8260795e-01
   1.2039880e+01  -4.2061444e-01
   1.2119880e+01  -4.0424587e-01
   1.2199880e+01   3.5905106e-01
   1.2279880e+01   3.5905106e-01
   1.2359880e+01   3.5905559e-01
   1.2439880e+01   3.5905106e-01
   1.2519880e+01   3.5905106e-01
   1.2599880e+01   3.5905106e-01
   1.2679880e+01   3.5905106e-01
   1.2759880e+01   3.5905559e-01
   1.2839880e+01   3.5905106e-01
   1.2919880e+01   3.5905106e-01
   1.2999880e+01   3.5905106e-01
   1.3079880e+01  -3.2712751e-01
   1.3159880e+01   4.3183319e-01
   1.3239880e+01   4.3182866e-01
   1.3319880e+01   4.3182866e-01
   1.3399880e+01   4.3182866e-01
   1.3479880e+01   4.3182866e-01
   1.3559880e+01   4.3183319e-01
   1.3639880e+01   4.3182866e-01
   1.3719880e+01   4.3182866e-01
   1.3799880e+01   4.3182866e-01
   1.3879880e+01   4.3182866e-01
   1.3959880e+01   4.3183319e-01
   1.4039880e+01  -2.3902421e-01
   1.4119880e+01  -2.2468051e-01
   1.4199880e+01   5.0111293e-01
   1.4279880e+01   5.0111293e-01
   1.4359880e+01   5.0111747e-01
   1.4439880e+01   5.0111293e-01
   1.4519880e+01   5.0111293e-01
   1.4599880e+01   5.0111293e-01
   1.4679880e+01   5.0111293e-01
   1.4759880e+01   5.0111747e-01
   1.4839880e+01   5.0111293e-01
   1.4919880e+01   5.0111293e-01
   1.4999880e+01   5.0111293e-01
   1.5079880e+01  -1.5594924e-01
   1.5159880e+01   5.6707656e-01
   1.5239880e+01   5.6707203e-01
   1.5319880e+01   5.6707203e-01
   1.5399880e+01   5.6707203e-01
   1.5479880e+01   5.6707203e-01
   1.5559880e+01   5.6707656e-01
   1.5639880e+01   5.6707203e-01
   1.5719880e+01   5.6707203e-01
   1.5799880e+01   5.6707203e-01
   1.5879880e+01   5.6707203e-01
   1.5959880e+01   5.6707656e-01
   1.6039880e+01  -7.7575401e-02
   1.6119880e+01  -6.4862106e-02
   1.6199880e+01   6.2986595e-01
   1.6279880e+01   6.2986595e-01
   1.6359880e+01   6.2987048e-01
   1.6439880e+01   6.2986595e-01
   1.6519880e+01   6.2986595e-01
   1.6599880e+01   6.2986595e-01
   1.6679880e+01   6.2986595e-01
   1.6759880e+01   6.2987048e-01
   1.6839880e+01   6.2986595e-01
   1.6919880e+01   6.2986595e-01
   1.6999880e+01   6.2986595e-01
   1.7079880e+01  -3.6008172e-03
   1.7159880e+01   6.8965146e-01
   1.7239880e+01   6.8964693e-01
   1.7319880e+01   6.8964693e-01
   1.7399880e+01   6.8964693e-01
   1.7479880e+01   6.8964693e-01
   1.7559880e+01   6.8965146e-01
   1.7639880e+01   6.8964693e-01
   1.7719880e+01   6.8964693e-01
   1.7799880e+01   6.8964693e-01
   1.7879880e+01   6.8964693e-01
   1.7959880e+01   6.8965146e-01
   1.8039880e+01   6.6253450e-02
   1.8119880e+01   7.7646508e-02
   1.8199880e+01   7.4655986e-01
   1.8279880e+01   7.4655986e-01
   1.8359880e+01   7.4656440e-01
   1.8439880e+01   7.4655986e-01
   1.8519880e+01   7.4655986e-01
   1.8599880e+01   7.4655986e-01
   1.8679880e+01   7.4655986e-01
   1.8759880e+01   7.4656440e-01
   1.8839880e+01   7.4655986e-01
   1.8919880e+01   7.4655986e-01
   1.8999880e+01   7.4655986e-01
   1.9079880e+01   1.3224525e-01
   1.9159880e+01   8.0074715e-01
   1.9239880e+01   8.0074262e-01
   1.9319880e+01   8.0074262e-01
   1.9399880e+01   8.0074262e-01
   1.9479880e+01   8.0074262e-01
   1.9559880e+01   8.0074715e-01
   1.9639880e+01   8.0074262e-01
   1.9719880e+01   8.0074262e-01
   1.9799880e+01   8.0074262e-01
   1.9879880e+01   8.0074262e-01
   1.9959880e+01   8.0074715e-01
   2.0039880e+01   1.9461362e-01
   2.0119880e+01   2.0493148e-01
   2.0199880e+01   8.5232642e-01
   2.0279880e+01   8.5232642e-01
   2.0359880e+01   8.5233095e-01
   2.0439880e+01   8.5232642e-01
   2.0519880e+01   8.5232642e-01
   2.0599880e+01   8.5232642e-01
   2.0679880e+01   8.5232642e-01
   2.0759880e+01   8.5233095e-01
   2.0839880e+01   8.5232642e-01
   2.0919880e+01   8.5232642e-01
   2.0999880e+01   8.5232642e-01
   2.1079880e+01   2.5358018e-01
   2.1159880e+01   9.0144066e-01
   2.1239880e+01   9.0143613e-01
   2.1319880e+01   9.0143613e-01
   2.1399880e+01   9.0143613e-01
   2.1479880e+01   9.0143613e-01
   2.1559880e+01   9.0144066e-01
   2.1639880e+01   9.0143613e-01
   2.1719880e+01   9.0143613e-01
   2.1799880e+01   9.0143613e-01
   2.1879880e+01   9.0143613e-01
   2.1959880e+01   9.0144066e-01
   2.2039880e+01   3.0935065e-01
   2.2119880e+01   3.1878781e-01
   2.2199880e+01   9.4819061e-01
   2.2279880e+01   9.4819061e-01
   2.2359880e+01   9.4819515e-01
   2.2439880e+01   9.4819061e-01
   2.2519880e+01   9.4819061e-01
   2.2599880e+01   9.4819061e-01
   2.2679880e+01   9.4819061e-01
   2.2759880e+01   9.4819515e-01
   2.2839880e+01   9.4819061e-01
   2.2919880e+01   9.4819061e-01
   2.2999880e+01   9.4819061e-01
   2.3079880e+01   3.6211648e-01
   2.3159880e+01   9.9270752e-01
   2.3239880e+01   9.9270299e-01
   2.3319880e+01   9.9270299e-01
   2.3399880e+01   9.9270299e-01
   2.3479880e+01   9.9270299e-01
   2.3559880e+01   9.9270752e-01
   2.3639880e+01   9.9270299e-01
   2.3719880e+01   9.9270299e-01
   2.3799880e+01   9.9270299e-01
   2.3879880e+01   9.9270299e-01
   2.3959880e+01   9.9270752e-01
   2.4039880e+01   4.1205567e-01
   2.4119880e+01   4.2076731e-01
   2.4199880e+01   1.0350809e+00
   2.4279880e+01   1.0350809e+00
   2.4359880e+01   1.0350855e+00
   2.4439880e+01   1.0350809e+00
   2.4519880e+01   1.0350809e+00
   2.4599880e+01   1.0350809e+00
   2.4679880e+01   1.0350809e+00
   2.4759880e+01   1.0350855e+00
   2.4839880e+01   1.0350809e+00
   2.4919880e+01   1.0350809e+00
   2.4999880e+01   1.0350809e+00
   2.5079880e+01   4.5933415e-01
   2.5159880e+01   1.0754314e+00
   2.5239880e+01   1.0754269e+00
   2.5319880e+01   1.0754269e+00
   2.5399880e+01   1.0754269e+00
   2.5479880e+01   1.0754269e+00
   2.5559880e+01   1.0754314e+00
   2.5639880e+01   1.0754269e+00
   2.5719880e+01   1.0754269e+00
   2.5799880e+01   1.0754269e+00
   2.5879880e+01   1.0754269e+00
   2.5959880e+01   1.0754314e+00
   2.6039880e+01   5.0410666e-01
   2.6119880e+01   5.1221731e-01
   2.6199880e+01   1.1138384e+00
   2.6279880e+01   1.1138384e+00
   2.6359880e+01   1.1138430e+00
   2.6439880e+01   1.1138384e+00
   2.6519880e+01   1.1138384e+00
   2.6599880e+01   1.1138384e+00
   2.6679880e+01   1.1138384e+00
   2.6759880e+01   1.1138430e+00
   2.6839880e+01   1.1138384e+00
   2.6919880e+01   1.1138384e+00
   2.6999880e+01   1.1138384e+00
   2.7079880e+01   5.4651765e-01
   2.7159880e+01   1.1504129e+00
   2.7239880e+01   1.1504084e+00
   2.7319880e+01   1.1504084e+00
   2.7399880e+01   1.1504084e+00
   2.7479880e+01   1.1504084e+00
   2.7559880e+01   1.1504129e+00
   2.7639880e+01   1.1504084e+00
   2.7719880e+01   1.1504084e+00
   2.7799880e+01   1.1504084e+00
   2.7879880e+01   1.1504084e+00
   2.7959880e+01   1.1504129e+00
   2.8039880e+01   5.8670217e-01
   2.8119880e+01   5.9431222e-01
   2.8199880e+01   1.1852252e+00
   2.8279880e+01   1.1852252e+00
   2.8359880e+01   1.1852297e+00
   2.8439880e+01   1.1852252e+00
   2.8519880e+01   1.1852252e+00
   2.8599880e+01   1.1852252e+00
   2.8679880e+01   1.1852252e+00
   2.8759880e+01   1.1852297e+00
   2.8839880e+01   1.1852252e+00
   2.8919880e+01   1.1852252e+00
   2.8999880e+01   1.1852252e+00
   2.9079880e+01   6.2478638e-01
   2.9159880e+01   1.2183775e+00
   2.9239880e+01   1.2183729e+00
   2.9319880e+01   1.2183729e+00
   2.9399880e+01   1.2183729e+00
   2.9479880e+01   1.2183729e+00
   2.9559880e+01   1.2183775e+00
   2.9639880e+01   1.2183729e+00
   2.9719880e+01   1.2183729e+00
   2.9799880e+01   1.2183729e+00
   2.9879880e+01   1.2183729e+00
   2.9959880e+01   1.2183775e+00
   3.0039880e+01   6.6088848e-01
   3.0119880e+01   6.6807937e-01
   3.0199880e+01   1.2499317e+00
   3.0279880e+01   1.2499317e+00
   3.0359880e+01   1.2499362e+00
   3.0439880e+01   1.2499317e+00
   3.0519880e+01   1.2499317e+00
   3.0599880e+01   1.2499317e+00
   3.0679880e+01   1.2499317e+00
   3.0759880e+01   1.2499362e+00
   3.0839880e+01   1.2499317e+00
   3.0919880e+01   1.2499317e+00
   3.0999880e+01   1.2499317e+00
   3.1079880e+01   6.9511917e-01
   3.1159880e+01   1.2799822e+00
   3.1239880e+01   1.2799777e+00
   3.1319880e+01   1.2799777e+00
   3.1399880e+01   1.2799777e+00
   3.1479880e+01   1.2799777e+00
   3.1559880e+01   1.2799822e+00
   3.1639880e+01   1.2799777e+00
   3.1719880e+01   1.2799777e+00
   3.1799880e+01   1.2799777e+00
   3.1879880e+01   1.2799777e+00
   3.1959880e+01   1.2799822e+00
   3.2039880e+01   7.2758223e-01
   3.2119880e+01   7.3442033e-01
   3.2199880e+01   1.3085835e+00
   3.2279880e+01   1.3085835e+00
   3.2359880e+01   1.3085880e+00
   3.2439880e+01   1.3085835e+00
   3.2519880e+01   1.3085835e+00
   3.2599880e+01   1.3085835e+00
   3.2679880e+01   1.3085835e+00
   3.2759880e+01   1.3085880e+00
   3.2839880e+01   1.3085835e+00
   3.2919880e+01   1.3085835e+00
   3.2999880e+01   1.3085835e+00
   3.3079880e+01   7.5837504e-01
   3.3159880e+01   1.3358228e+00
   3.3239880e+01   1.3358182e+00
   3.3319880e+01   1.3358182e+00
   3.3399880e+01   1.3358182e+00
   3.3479880e+01   1.3358182e+00
   3.3559880e+01   1.3358228e+00
   3.3639880e+01   1.3358182e+00
   3.3719880e+01   1.3358182e+00
   3.3799880e+01   1.3358182e+00
   3.3879880e+01   1.3358182e+00
   3.3959880e+01   1.3358228e+00
   3.4039880e+01   7.8758894e-01
   3.4119880e+01   7.9412865e-01
   3.4199880e+01   1.3617476e+00
   3.4279880e+01   1.3617476e+00
   3.4359880e+01   1.3617521e+00
   3.4439880e+01   1.3617476e+00
   3.4519880e+01   1.3617476e+00
   3.4599880e+01   1.3617476e+00
   3.4679880e+01   1.3617476e+00
   3.4759880e+01   1.3617521e+00
   3.4839880e+01   1.3617476e+00
   3.4919880e+01   1.3617476e+00
   3.4999880e+01   1.3617476e+00
   3.5079880e+01   8.1530986e-01
   3.5159880e+01   1.3864388e+00
   3.5239880e+01   1.3864343e+00
   3.5319880e+01   1.3864343e+00
   3.5399880e+01   1.3864343e+00
   3.5479880e+01   1.3864343e+00
   3.5559880e+01   1.3864388e+00
   3.5639880e+01   1.3864343e+00
   3.5719880e+01   1.3864343e+00
   3.5799880e+01   1.3864343e+00
   3.5879880e+01   1.3864343e+00
   3.5959880e+01   1.3864388e+00
   3.6039880e+01   8.4161852e-01
   3.6119880e+01   8.4790468e-01
   3.6199880e+01   1.4099378e+00
   3.6279880e+01   1.4099378e+00
   3.6359880e+01   1.4099423e+00
   3.6439880e+01   1.4099378e+00
   3.6519880e+01   1.4099378e+00
   3.6599880e+01   1.4099378e+00
   3.6679880e+01   1.4099378e+00
   3.6759880e+01   1.4099423e+00
   3.6839880e+01   1.4099378e+00
   3.6919880e+01   1.4099378e+00
   3.6999880e+01   1.4099378e+00
   3.7079880e+01   8.6659084e-01
   3.7159880e+01   1.4323194e+00
   3.7239880e+01   1.4323149e+00
   3.7319880e+01   1.4323149e+00
   3.7399880e+01   1.4323149e+00
   3.7479880e+01   1.4323149e+00
   3.7559880e+01   1.4323194e+00
   3.7639880e+01   1.4323149e+00
   3.7719880e+01   1.4323149e+00
   3.7799880e+01   1.4323149e+00
   3.7879880e+01   1.4323149e+00
   3.7959880e+01   1.4323194e+00
   3.8039880e+01   8.9029827e-01
   3.8119880e+01   8.9636804e-01
   3.8199880e+01   1.4536196e+00
   3.8279880e+01   1.4536196e+00
   3.8359880e+01   1.4536241e+00
   3.8439880e+01   1.4536196e+00
   3.8519880e+01   1.4536196e+00
   3.8599880e+01   1.4536196e+00
   3.8679880e+01   1.4536196e+00
   3.8759880e+01   1.4536241e+00
   3.8839880e+01   1.4536196e+00
   3.8919880e+01   1.4536196e+00
   3.8999880e+01   1.4536196e+00
   3.9079880e+01   9.1280814e-01
   3.9159880e+01   1.4739078e+00
   3.9239880e+01   1.4739033e+00
   3.9319880e+01   1.4739033e+00
   3.9399880e+01   1.4739033e+00
   3.9479880e+01   1.4739033e+00
   3.9559880e+01   1.4739078e+00
   3.9639880e+01   1.4739033e+00
   3.9719880e+01   1.4739033e+00
   3.9799880e+01   1.4739033e+00
   3.9879880e+01   1.4739033e+00
   3.9959880e+01   1.4739078e+00
   4.0039880e+01   9.3418384e-01
   4.0119880e+01   9.4006810e-01
   4.0199880e+01   1.4932150e+00
   4.0279880e+01   1.4932150e+00
   4.0359880e+01   1.4932195e+00
   4.0439880e+01   1.4932150e+00
   4.0519880e+01   1.4932150e+00
   4.0599880e+01   1.4932150e+00
   4.0679880e+01   1.4932150e+00
   4.0759880e+01   1.4932195e+00
   4.0839880e+01   1.4932150e+00
   4.0919880e+01   1.4932150e+00
   4.0999880e+01   1.4932150e+00
   4.1079880e+01   9.5448513e-01
   4.1159880e+01   1.5116057e+00
   4.1239880e+01   1.5116012e+00
   4.1319880e+01   1.5116012e+00
   4.1399880e+01   1.5116012e+00
   4.1479880e+01   1.5116012e+00
   4.1559880e+01   1.5116057e+00
   4.1639880e+01   1.5116012e+00
   4.1719880e+01   1.5116012e+00
   4.1799880e+01   1.5116012e+00
   4.1879880e+01   1.5116012e+00
   4.1959880e+01   1.5116057e+00
   4.2039880e+01   9.7376838e-01
   4.2119880e+01   9.7949301e-01
   4.2199880e+01   1.5291064e+00
   4.2279880e+01   1.5291064e+00
   4.2359880e+01   1.5291109e+00
   4.2439880e+01   1.5291064e+00
   4.2519880e+01   1.5291064e+00
   4.2599880e+01   1.5291064e+00
   4.2679880e+01   1.5291064e+00
   4.2759880e+01   1.5291109e+00
   4.2839880e+01   1.5291064e+00
   4.2919880e+01   1.5291064e+00
   4.2999880e+01   1.5291064e+00
   4.3079880e+01   9.9208676e-01
   4.3159880e+01   1.5457773e+00
   4.3239880e+01   1.5457728e+00
   4.3319880e+01   1.5457728e+00
   4.3399880e+01   1.5457728e+00
   4.3479880e+01   1.5457728e+00
   4.3559880e+01   1.5457773e+00
   4.3639880e+01   1.5457728e+00
   4.3719880e+01   1.5457728e+00
   4.3799880e+01   1.5457728e+00
   4.3879880e+01   1.5457728e+00
   4.3959880e+01   1.5457773e+00
   4.4039880e+01   1.0094905e+00
   4.4119880e+01   1.0150772e+00
   4.4199880e+01   1.5616405e+00
   4.4279880e+01   1.5616405e+00
   4.4359880e+01   1.5616450e+00
   4.4439880e+01   1.5616405e+00
   4.4519880e+01   1.5616405e+00
   4.4599880e+01   1.5616405e+00
   4.4679880e+01   1.5616405e+00
   4.4759880e+01   1.5616450e+00
   4.4839880e+01   1.5616405e+00
   4.4919880e+01   1.5616405e+00
   4.4999880e+01   1.5616405e+00
   4.5079880e+01   1.0260269e+00
   4.5159880e+01   1.5767524e+00
   4.5239880e+01   1.5767479e+00
   4.5319880e+01   1.5767479e+00
   4.5399880e+01   1.5767479e+00
   4.5479880e+01   1.5767479e+00
   4.5559880e+01   1.5767524e+00
   4.5639880e+01   1.5767479e+00
   4.5719880e+01   1.5767479e+00
   4.5799880e+01   1.5767479e+00
   4.5879880e+01   1.5767479e+00
   4.5959880e+01   1.5767524e+00
   4.6039880e+01   1.0417409e+00
   4.6119880e+01   1.0472082e+00
   4.6199880e+01   1.5911314e+00
   4.6279880e+01   1.5911314e+00
   4.6359880e+01   1.5911359e+00
   4.6439880e+01   1.5911314e+00
   4.6519880e+01   1.5911314e+00
   4.6599880e+01   1.5911314e+00
   4.6679880e+01   1.5911314e+00
   4.6759880e+01   1.5911359e+00
   4.6839880e+01   1.5911314e+00
   4.6919880e+01   1.5911314e+00
   4.6999880e+01   1.5911314e+00
   4.7079880e+01   1.0566748e+00
   4.7159880e+01   1.6048302e+00
   4.7239880e+01   1.6048257e+00
   4.7319880e+01   1.6048257e+00
   4.7399880e+01   1.6048257e+00
   4.7479880e+01   1.6048257e+00
   4.7559880e+01   1.6048302e+00
   4.7639880e+01   1.6048257e+00
   4.7719880e+01   1.6048257e+00
   4.7799880e+01   1.6048257e+00
   4.7879880e+01   1.6048257e+00
   4.7959880e+01   1.6048302e+00
   4.8039880e+01   1.0708685e+00
   4.8119880e+01   1.0762317e+00
   4.8199880e+01   1.6178638e+00
   4.8279880e+01   1.6178638e+00
   4.8359880e+01   1.6178684e+00
   4.8439880e+01   1.6178638e+00
   4.8519880e+01   1.6178638e+00
   4.8599880e+01   1.6178638e+00
   4.8679880e+01   1.6178638e+00
   4.8759880e+01   1.6178684e+00
   4.8839880e+01   1.6178638e+00
   4.8919880e+01   1.6178638e+00
   4.8999880e+01   1.6178638e+00
   4.9079880e+01   1.0843598e+00
   4.9159880e+01   1.6302818e+00
   4.9239880e+01   1.6302772e+00
   4.9319880e+01   1.6302772e+00
   4.9399880e+01   1.6302772e+00
   4.9479880e+01   1.6302772e+00
   4.9559880e+01   1.6302818e+00
   4.9639880e+01   1.6302772e+00
   4.9719880e+01   1.6302772e+00
   4.9799880e+01   1.6302772e+00
   4.9879880e+01   1.6302772e+00
   4.9959880e+01   1.6302818e+00
   5.0039880e+01   1.0971847e+00
   5.0119880e+01   1.1024572e+00
   5.0199880e+01   1.6420959e+00
   5.0279880e+01   1.6420959e+00
   5.0359880e+01   1.6421004e+00
   5.0439880e+01   1.6420959e+00
   5.0519880e+01   1.6420959e+00
   5.0599880e+01   1.6420959e+00
   5.0679880e+01   1.6420959e+00
   5.0759880e+01   1.6421004e+00
   5.0839880e+01   1.6420959e+00
   5.0919880e+01   1.6420959e+00
   5.0999880e+01   1.6420959e+00
   5.1079880e+01   1.1093769e+00
   5.1159880e+01   1.6533528e+00
   5.1239880e+01   1.6533482e+00
   5.1319880e+01   1.6533482e+00
   5.1399880e+01   1.6533482e+00
   5.1479880e+01   1.6533482e+00
   5.1559880e+01   1.6533528e+00
   5.1639880e+01   1.6533482e+00
   5.1719880e+01   1.6533482e+00
   5.1799880e+01   1.6533482e+00
   5.1879880e+01   1.6533482e+00
   5.1959880e+01   1.6533528e+00
   5.2039880e+01   1.1209685e+00
   5.2119880e+01   1.1261616e+00
   5.2199880e+01   1.6640614e+00
   5.2279880e+01   1.6640614e+00
   5.2359880e+01   1.6640660e+00
   5.2439880e+01   1.6640614e+00
   5.2519880e+01   1.6640614e+00
   5.2599880e+01   1.6640614e+00
   5.2679880e+01   1.6640614e+00
   5.2759880e+01   1.6640660e+00
   5.2839880e+01   1.6640614e+00
   5.2919880e+01   1.6640614e+00
   5.2999880e+01   1.6640614e+00
   5.3079880e+01   1.1319898e+00
   5.3159880e+01   1.6742659e+00
   5.3239880e+01   1.6742614e+00
   5.3319880e+01   1.6742614e+00
   5.3399880e+01   1.6742614e+00
   5.3479880e+01   1.6742614e+00
   5.3559880e+01   1.6742659e+00
   5.3639880e+01   1.6742614e+00
   5.3719880e+01   1.6742614e+00
   5.3799880e+01   1.6742614e+00
   5.3879880e+01   1.6742614e+00
   5.3959880e+01   1.6742659e+00
   5.4039880e+01   1.1424697e+00
   5.4119880e+01   1.1475932e+00
   5.4199880e+01   1.6839726e+00
   5.4279880e+01   1.6839726e+00
   5.4359880e+01   1.6839771e+00
   5.4439880e+01   1.6839726e+00
   5.4519880e+01   1.6839726e+00
   5.4599880e+01   1.6839726e+00
   5.4679880e+01   1.6839726e+00
   5.4759880e+01   1.6839771e+00
   5.4839880e+01   1.6839726e+00
   5.4919880e+01   1.6839726e+00
   5.4999880e+01   1.6839726e+00
   5.5079880e+01   1.1524352e+00
   5.5159880e+01   1.6932230e+00
   5.5239880e+01   1.6932185e+00
   5.5319880e+01   1.6932185e+00
   5.5399880e+01   1.6932185e+00
   5.5479880e+01   1.6932185e+00
   5.5559880e+01   1.6932230e+00
   5.5639880e+01   1.6932185e+00
   5.5719880e+01   1.6932185e+00
   5.5799880e+01   1.6932185e+00
   5.5879880e+01   1.6932185e+00
   5.5959880e+01   1.6932230e+00
   5.6039880e+01   1.1619123e+00
   5.6119880e+01   1.1669746e+00
   5.6199880e+01   1.7020215e+00
   5.6279880e+01   1.7020215e+00
   5.6359880e+01   1.7020260e+00
   5.6439880e+01   1.7020215e+00
   5.6519880e+01   1.7020215e+00
   5.6599880e+01   1.7020215e+00
   5.6679880e+01   1.7020215e+00
   5.6759880e+01   1.7020260e+00
   5.6839880e+01   1.7020215e+00
   5.6919880e+01   1.7020215e+00
   5.6999880e+01   1.7020215e+00
   5.7079880e+01   1.1709254e+00
   5.7159880e+01   1.7104072e+00
   5.7239880e+01   1.7104026e+00
   5.7319880e+01   1.7104026e+00
   5.7399880e+01   1.7104026e+00
   5.7479880e+01   1.7104026e+00
   5.7559880e+01   1.7104072e+00
   5.7639880e+01   1.7104026e+00
   5.7719880e+01   1.7104026e+00
   5.7799880e+01   1.7104026e+00
   5.7879880e+01   1.7104026e+00
   5.7959880e+01   1.7104072e+00
   5.8039880e+01   1.1794976e+00
   5.8119880e+01   1.1845058e+00
   5.8199880e+01   1.7183823e+00
   5.8279880e+01   1.7183823e+00
   5.8359880e+01   1.7183868e+00
   5.8439880e+01   1.7183823e+00
   5.8519880e+01   1.7183823e+00
   5.8599880e+01   1.7183823e+00
   5.8679880e+01   1.7183823e+00
   5.8759880e+01   1.7183868e+00
   5.8839880e+01   1.7183823e+00
   5.8919880e+01   1.7183823e+00
   5.8999880e+01   1.7183823e+00
   5.9079880e+01   1.1876510e+00
   5.9159880e+01   1.7259841e+00
   5.9239880e+01   1.7259796e+00
   5.9319880e+01   1.7259796e+00
   5.9399880e+01   1.7259796e+00
   5.9479880e+01   1.7259796e+00
   5.9559880e+01   1.7259841e+00
   5.9639880e+01   1.7259796e+00
   5.9719880e+01   1.7259796e+00
   5.9799880e+01   1.7259796e+00
   5.9879880e+01   1.7259796e+00
   5.9959880e+01   1.7259841e+00
   6.0039880e+01   1.1954064e+00
   6.0119880e+01   1.2003669e+00
   6.0199880e+01   1.7332129e+00
   6.0279880e+01   1.7332129e+00
   6.0359880e+01   1.7332175e+00
   6.0439880e+01   1.7332129e+00
   6.0519880e+01   1.7332129e+00
   6.0599880e+01   1.7332129e+00
   6.0679880e+01   1.7332129e+00
   6.0759880e+01   1.7332175e+00
   6.0839880e+01   1.7332129e+00
   6.0919880e+01   1.7332129e+00
   6.0999880e+01   1.7332129e+00
   6.1079880e+01   1.2027836e+00
   6.1159880e+01   1.7401043e+00
   6.1239880e+01   1.7400997e+00
   6.1319880e+01   1.7400997e+00
   6.1399880e+01   1.7400997e+00
   6.1479880e+01   1.7400997e+00
   6.1559880e+01   1.7401043e+00
   6.1639880e+01   1.7400997e+00
   6.1719880e+01   1.7400997e+00
   6.1799880e+01   1.7400997e+00
   6.1879880e+01   1.7400997e+00
   6.1959880e+01   1.7401043e+00
   6.2039880e+01   1.2098013e+00
   6.2119880e+01   1.2147194e+00
   6.2199880e+01   1.7466566e+00
   6.2279880e+01   1.7466566e+00
   6.2359880e+01   1.7466611e+00
   6.2439880e+01   1.7466566e+00
   6.2519880e+01   1.7466566e+00
   6.2599880e+01   1.7466566e+00
   6.2679880e+01   1.7466566e+00
   6.2759880e+01   1.7466611e+00
   6.2839880e+01   1.7466566e+00
   6.2919880e+01   1.7466566e+00
   6.2999880e+01   1.7466566e+00
   6.3079880e+01   1.2164772e+00
   6.3159880e+01   1.7529038e+00
   6.3239880e+01   1.7528993e+00
   6.3319880e+01   1.7528993e+00
   6.3399880e+01   1.7528993e+00
   6.3479880e+01   1.7528993e+00
   6.3559880e+01   1.7529038e+00
   6.3639880e+01   1.7528993e+00
   6.3719880e+01   1.7528993e+00
   6.3799880e+01   1.7528993e+00
   6.3879880e+01   1.7528993e+00
   6.3959880e+01   1.7529038e+00
   6.4039880e+01   1.2228284e+00
   6.4119880e+01   1.2277090e+00
   6.4199880e+01   1.7588429e+00
   6.4279880e+01   1.7588429e+00
   6.4359880e+01   1.7588474e+00
   6.4439880e+01   1.7588429e+00
   6.4519880e+01   1.7588429e+00
   6.4599880e+01   1.7588429e+00
   6.4679880e+01   1.7588429e+00
   6.4759880e+01   1.7588474e+00
   6.4839880e+01   1.7588429e+00
   6.4919880e+01   1.7588429e+00
   6.4999880e+01   1.7588429e+00
   6.5079880e+01   1.2288709e+00
   6.5159880e+01   1.7645063e+00
   6.5239880e+01   1.7645018e+00
   6.5319880e+01   1.7645018e+00
   6.5399880e+01   1.7645018e+00
   6.5479880e+01   1.7645018e+00
   6.5559880e+01   1.7645063e+00
   6.5639880e+01   1.7645018e+00
   6.5719880e+01   1.7645018e+00
   6.5799880e+01   1.7645018e+00
   6.5879880e+01   1.7645018e+00
   6.5959880e+01   1.7645063e+00
   6.6039880e+01   1.2346197e+00
   6.6119880e+01   1.2394669e+00
   6.6199880e+01   1.7698895e+00
   6.6279880e+01   1.7698895e+00
   6.6359880e+01   1.7698941e+00
   6.6439880e+01   1.7698895e+00
   6.6519880e+01   1.7698895e+00
   6.6599880e+01   1.7698895e+00
   6.6679880e+01   1.7698895e+00
   6.6759880e+01   1.7698941e+00
   6.6839880e+01   1.7698895e+00
   6.6919880e+01   1.7698895e+00
   6.6999880e+01   1.7698895e+00
   6.7079880e+01   1.2400895e+00
   6.7159880e+01   1.7750237e+00
   6.7239880e+01   1.7750192e+00
   6.7319880e+01   1.7750192e+00
   6.7399880e+01   1.7750192e+00
   6.7479880e+01   1.7750192e+00
   6.7559880e+01   1.7750237e+00
   6.7639880e+01   1.7750192e+00
   6.7719880e+01   1.7750192e+00
   6.7799880e+01   1.7750192e+00
   6.7879880e+01   1.7750192e+00
   6.7959880e+01   1.7750237e+00
   6.8039880e+01   1.2452939e+00
   6.8119880e+01   1.2501114e+00
   6.8199880e+01   1.7799031e+00
   6.8279880e+01   1.7799031e+00
   6.8359880e+01   1.7799076e+00
   6.8439880e+01   1.7799031e+00
   6.8519880e+01   1.7799031e+00
   6.8599880e+01   1.7799031e+00
   6.8679880e+01   1.7799031e+00
   6.8759880e+01   1.7799076e+00
   6.8839880e+01   1.7799031e+00
   6.8919880e+01   1.7799031e+00
   6.8999880e+01   1.7799031e+00
   6.9079880e+01   1.2502459e+00
   6.9159880e+01   1.7845575e+00
   6.9239880e+01   1.7845530e+00
   6.9319880e+01   1.7845530e+00
   6.9399880e+01   1.7845530e+00
   6.9479880e+01   1.7845530e+00
   6.9559880e+01   1.7845575e+00
   6.9639880e+01   1.7845530e+00
   6.9719880e+01   1.7845530e+00
   6.9799880e+01   1.7845530e+00
   6.9879880e+01   1.7845530e+00
   6.9959880e+01   1.7845575e+00
   7.0039880e+01   1.2549580e+00
   7.0119880e+01   1.2597491e+00
   7.0199880e+01   1.7889801e+00
   7.0279880e+01   1.7889801e+00
   7.0359880e+01   1.7889847e+00
   7.0439880e+01   1.7889801e+00
   7.0519880e+01   1.7889801e+00
   7.0599880e+01   1.7889801e+00
   7.0679880e+01   1.7889801e+00
   7.0759880e+01   1.7889847e+00
   7.0839880e+01   1.7889801e+00
   7.0919880e+01   1.7889801e+00
   7.0999880e+01   1.7889801e+00
   7.1079880e+01   1.2594419e+00
   7.1159880e+01   1.7931997e+00
   7.1239880e+01   1.7931952e+00
   7.1319880e+01   1.7931952e+00
   7.1399880e+01   1.7931952e+00
   7.1479880e+01   1.7931952e+00
   7.1559880e+01   1.7931997e+00
   7.1639880e+01   1.7931952e+00
   7.1719880e+01   1.7931952e+00
   7.1799880e+01   1.7931952e+00
   7.1879880e+01   1.7931952e+00
   7.1959880e+01   1.7931997e+00
   7.2039880e+01   1.2637087e+00
   7.2119880e+01   1.2684761e+00
   7.2199880e+01   1.7972083e+00
   7.2279880e+01   1.7972083e+00
   7.2359880e+01   1.7972128e+00
   7.2439880e+01   1.7972083e+00
   7.2519880e+01   1.7972083e+00
   7.2599880e+01   1.7972083e+00
   7.2679880e+01   1.7972083e+00
   7.2759880e+01   1.7972128e+00
   7.2839880e+01   1.7972083e+00
   7.2919880e+01   1.7972083e+00
   7.2999880e+01   1.7972083e+00
   7.3079880e+01   1.2677690e+00
   7.3159880e+01   1.8010337e+00
   7.3239880e+01   1.8010291e+00
   7.3319880e+01   1.8010291e+00
   7.3399880e+01   1.8010291e+00
   7.3479880e+01   1.8010291e+00
   7.3559880e+01   1.8010337e+00
   7.3639880e+01   1.8010291e+00
   7.3719880e+01   1.8010291e+00
   7.3799880e+01   1.8010291e+00
   7.3879880e+01   1.8010291e+00
   7.3959880e+01   1.8010337e+00
   7.4039880e+01   1.2716331e+00
   7.4119880e+01   1.2763793e+00
   7.4199880e+01   1.8046669e+00
   7.4279880e+01   1.8046669e+00
   7.4359880e+01   1.8046715e+00
   7.4439880e+01   1.8046669e+00
   7.4519880e+01   1.8046669e+00
   7.4599880e+01   1.8046669e+00
   7.4679880e+01   1.8046669e+00
   7.4759880e+01   1.8046715e+00
   7.4839880e+01   1.8046669e+00
   7.4919880e+01   1.8046669e+00
   7.4999880e+01   1.8046669e+00
   7.5079880e+01   1.2753103e+00
   7.5159880e+01   1.8081350e+00
   7.5239880e+01   1.8081305e+00
   7.5319880e+01   1.8081305e+00
   7.5399880e+01   1.8081305e+00
   7.5479880e+01   1.8081305e+00
   7.5559880e+01   1.8081350e+00
   7.5639880e+01   1.8081305e+00
   7.5719880e+01   1.8081305e+00
   7.5799880e+01   1.8081305e+00
   7.5879880e+01   1.8081305e+00
   7.5959880e+01   1.8081350e+00
   7.6039880e+01   1.2788099e+00
   7.6119880e+01   1.2835371e+00
   7.6199880e+01   1.8114281e+00
   7.6279880e+01   1.8114281e+00
   7.6359880e+01   1.8114326e+00
   7.6439880e+01   1.8114281e+00
   7.6519880e+01   1.8114281e+00
   7.6599880e+01   1.8114281e+00
   7.6679880e+01   1.8114281e+00
   7.6759880e+01   1.8114326e+00
   7.6839880e+01   1.8114281e+00
   7.6919880e+01   1.8114281e+00
   7.6999880e+01   1.8114281e+00
   7.7079880e+01   1.2821404e+00
   7.7159880e+01   1.8145722e+00
   7.7239880e+01   1.8145677e+00
   7.7319880e+01   1.8145677e+00
   7.7399880e+01   1.8145677e+00
   7.7479880e+01   1.8145677e+00
   7.7559880e+01   1.8145722e+00
   7.7639880e+01   1.8145677e+00
   7.7719880e+01   1.8145677e+00
   7.7799880e+01   1.8145677e+00
   7.7879880e+01   1.8145677e+00
   7.7959880e+01   1.8145722e+00
   7.8039880e+01   1.2853101e+00
   7.8119880e+01   1.2900204e+00
   7.8199880e+01   1.8175569e+00
   7.8279880e+01   1.8175569e+00
   7.8359880e+01   1.8175614e+00
   7.8439880e+01   1.8175569e+00
   7.8519880e+01   1.8175569e+00
   7.8599880e+01   1.8175569e+00
   7.8679880e+01   1.8175569e+00
   7.8759880e+01   1.8175614e+00
   7.8839880e+01   1.8175569e+00
   7.8919880e+01   1.8175569e+00
   7.8999880e+01   1.8175569e+00
   7.9079880e+01   1.2883269e+00
   7.9159880e+01   1.8204075e+00
   7.9239880e+01   1.8204029e+00
   7.9319880e+01   1.8204029e+00
   7.9399880e+01   1.8204029e+00
   7.9479880e+01   1.8204029e+00
   7.9559880e+01   1.8204075e+00
   7.9639880e+01   1.8204029e+00
   7.9719880e+01   1.8204029e+00
   7.9799880e+01   1.8204029e+00
   7.9879880e+01   1.8204029e+00
   7.9959880e+01   1.8204075e+00
   8.0039880e+01   1.2911981e+00
   8.0119880e+01   1.2958932e+00
   8.0199880e+01   1.8231126e+00
   8.0279880e+01   1.8231126e+00
   8.0359880e+01   1.8231171e+00
   8.0439880e+01   1.8231126e+00
   8.0519880e+01   1.8231126e+00
   8.0599880e+01   1.8231126e+00
   8.0679880e+01   1.8231126e+00
   8.0759880e+01   1.8231171e+00
   8.0839880e+01   1.8231126e+00
   8.0919880e+01   1.8231126e+00
   8.0999880e+01   1.8231126e+00
   8.1079880e+01   1.2939309e+00
   8.1159880e+01   1.8256970e+00
   8.1239880e+01   1.8256925e+00
   8.1319880e+01   1.8256925e+00
   8.1399880e+01   1.8256925e+00
   8.1479880e+01   1.8256925e+00
   8.1559880e+01   1.8256970e+00
   8.1639880e+01   1.8256925e+00
   8.1719880e+01   1.8256925e+00
   8.1799880e+01   1.8256925e+00
   8.1879880e+01   1.8256925e+00
   8.1959880e+01   1.8256970e+00
   8.2039880e+01   1.2965319e+00
   8.2119880e+01   1.3012133e+00
   8.2199880e+01   1.8281487e+00
   8.2279880e+01   1.8281487e+00
   8.2359880e+01   1.8281532e+00
   8.2439880e+01   1.8281487e+00
   8.2519880e+01   1.8281487e+00
   8.2599880e+01   1.8281487e+00
   8.2679880e+01   1.8281487e+00
   8.2759880e+01   1.8281532e+00
   8.2839880e+01   1.8281487e+00
   8.2919880e+01   1.8281487e+00
   8.2999880e+01   1.8281487e+00
   8.3079880e+01   1.2990075e+00
   8.3159880e+01   1.8304918e+00
   8.3239880e+01   1.8304873e+00
   8.3319880e+01   1.8304873e+00
   8.3399880e+01   1.8304873e+00
   8.3479880e+01   1.8304873e+00
   8.3559880e+01   1.8304918e+00
   8.3639880e+01   1.8304873e+00
   8.3719880e+01   1.8304873e+00
   8.3799880e+01   1.8304873e+00
   8.3879880e+01   1.8304873e+00
   8.3959880e+01   1.8304918e+00
   8.4039880e+01   1.3013639e+00
   8.4119880e+01   1.3060330e+00
   8.4199880e+01   1.8327139e+00
   8.4279880e+01   1.8327139e+00
   8.4359880e+01   1.8327184e+00
   8.4439880e+01   1.8327139e+00
   8.4519880e+01   1.8327139e+00
   8.4599880e+01   1.8327139e+00
   8.4679880e+01   1.8327139e+00
   8.4759880e+01   1.8327184e+00
   8.4839880e+01   1.8327139e+00
   8.4919880e+01   1.8327139e+00
   8.4999880e+01   1.8327139e+00
   8.5079880e+01   1.3036068e+00
   8.5159880e+01   1.8348383e+00
   8.5239880e+01   1.8348338e+00
   8.5319880e+01   1.8348338e+00
   8.5399880e+01   1.8348338e+00
   8.5479880e+01   1.8348338e+00
   8.5559880e+01   1.8348383e+00
   8.5639880e+01   1.8348338e+00
   8.5719880e+01   1.8348338e+00
   8.5799880e+01   1.8348338e+00
   8.5879880e+01   1.8348338e+00
   8.5959880e+01   1.8348383e+00
   8.6039880e+01   1.3057416e+00
   8.6119880e+01   1.3103997e+00
   8.6199880e+01   1.8368521e+00
   8.6279880e+01   1.8368521e+00
   8.6359880e+01   1.8368566e+00
   8.6439880e+01   1.8368521e+00
   8.6519880e+01   1.8368521e+00
   8.6599880e+01   1.8368521e+00
   8.6679880e+01   1.8368521e+00
   8.6759880e+01   1.8368566e+00
   8.6839880e+01   1.8368521e+00
   8.6919880e+01   1.8368521e+00
   8.6999880e+01   1.8368521e+00
   8.7079880e+01   1.3077737e+00
   8.7159880e+01   1.8387783e+00
   8.7239880e+01   1.8387737e+00
   8.7319880e+01   1.8387737e+00
   8.7399880e+01   1.8387737e+00
   8.7479880e+01   1.8387737e+00
   8.7559880e+01   1.8387783e+00
   8.7639880e+01   1.8387737e+00
   8.7719880e+01   1.8387737e+00
   8.7799880e+01   1.8387737e+00
   8.7879880e+01   1.8387737e+00
   8.7959880e+01   1.8387783e+00
   8.8039880e+01   1.3097080e+00
   8.8119880e+01   1.3143561e+00
   8.8199880e+01   1.8406033e+00
   8.8279880e+01   1.8406033e+00
   8.8359880e+01   1.8406079e+00
   8.8439880e+01   1.8406033e+00
   8.8519880e+01   1.8406033e+00
   8.8599880e+01   1.8406033e+00
   8.8679880e+01   1.8406033e+00
   8.8759880e+01   1.8406079e+00
   8.8839880e+01   1.8406033e+00
   8.8919880e+01   1.8406033e+00
   8.8999880e+01   1.8406033e+00
   8.9079880e+01   1.3115491e+00
   8.9159880e+01   1.8423498e+00
   8.9239880e+01   1.8423453e+00
   8.9319880e+01   1.8423453e+00
   8.9399880e+01   1.8423453e+00
   8.9479880e+01   1.8423453e+00
   8.9559880e+01   1.8423498e+00
   8.9639880e+01   1.8423453e+00
   8.9719880e+01   1.8423453e+00
   8.9799880e+01   1.8423453e+00
   8.9879880e+01   1.8423453e+00
   8.9959880e+01   1.8423498e+00
   9.0039880e+01   1.3133017e+00
   9.0119880e+01   1.3179409e+00
   9.0199880e+01   1.8440038e+00
   9.0279880e+01   1.8440038e+00
   9.0359880e+01   1.8440083e+00
   9.0439880e+01   1.8440038e+00
   9.0519880e+01   1.8440038e+00
   9.0599880e+01   1.8440038e+00
   9.0679880e+01   1.8440038e+00
   9.0759880e+01   1.8440083e+00
   9.0839880e+01   1.8440038e+00
   9.0919880e+01   1.8440038e+00
   9.0999880e+01   1.8440038e+00
   9.1079880e+01   1.3149700e+00
   9.1159880e+01   1.8455873e+00
   9.1239880e+01   1.8455828e+00
   9.1319880e+01   1.8455828e+00
   9.1399880e+01   1.8455828e+00
   9.1479880e+01   1.8455828e+00
   9.1559880e+01   1.8455873e+00
   9.1639880e+01   1.8455828e+00
   9.1719880e+01   1.8455828e+00
   9.1799880e+01   1.8455828e+00
   9.1879880e+01   1.8455828e+00
   9.1959880e+01   1.8455873e+00
   9.2039880e+01   1.3165581e+00
   9.2119880e+01   1.3211892e+00
   9.2199880e+01   1.8470862e+00
   9.2279880e+01   1.8470862e+00
   9.2359880e+01   1.8470907e+00
   9.2439880e+01   1.8470862e+00
   9.2519880e+01   1.8470862e+00
   9.2599880e+01   1.8470862e+00
   9.2679880e+01   1.8470862e+00
   9.2759880e+01   1.8470907e+00
   9.2839880e+01   1.8470862e+00
   9.2919880e+01   1.8470862e+00
   9.2999880e+01   1.8470862e+00
   9.3079880e+01   1.3180698e+00
   9.3159880e+01   1.8485221e+00
   9.3239880e+01   1.8485176e+00
   9.3319880e+01   1.8485176e+00
   9.3399880e+01   1.8485176e+00
   9.3479880e+01   1.8485176e+00
   9.3559880e+01   1.8485221e+00
   9.3639880e+01   1.8485176e+00
   9.3719880e+01   1.8485176e+00
   9.3799880e+01   1.8485176e+00
   9.3879880e+01   1.8485176e+00
   9.3959880e+01   1.8485221e+00
   9.4039880e+01   1.3195088e+00
   9.4119880e+01   1.3241327e+00
   9.4199880e+01   1.8498804e+00
   9.4279880e+01   1.8498804e+00
   9.4359880e+01   1.8498849e+00
   9.4439880e+01   1.8498804e+00
   9.4519880e+01   1.8498804e+00
   9.4599880e+01   1.8498804e+00
   9.4679880e+01   1.8498804e+00
   9.4759880e+01   1.8498849e+00
   9.4839880e+01   1.8498804e+00
   9.4919880e+01   1.8498804e+00
   9.4999880e+01   1.8498804e+00
   9.5079880e+01   1.3208787e+00
   9.5159880e+01   1.8511824e+00
   9.5239880e+01   1.8511779e+00
   9.5319880e+01   1.8511779e+00
   9.5399880e+01   1.8511779e+00
   9.5479880e+01   1.8511779e+00
   9.5559880e+01   1.8511824e+00
   9.5639880e+01   1.8511779e+00
   9.5719880e+01   1.8511779e+00
   9.5799880e+01   1.8511779e+00
   9.5879880e+01   1.8511779e+00
   9.5959880e+01   1.8511824e+00
   9.6039880e+01   1.3221827e+00
   9.6119880e+01   1.3268000e+00
   9.6199880e+01   1.8524132e+00
   9.6279880e+01   1.8524132e+00
   9.6359880e+01   1.8524178e+00
   9.6439880e+01   1.8524132e+00
   9.6519880e+01   1.8524132e+00
   9.6599880e+01   1.8524132e+00
   9.6679880e+01   1.8524132e+00
   9.6759880e+01   1.8524178e+00
   9.6839880e+01   1.8524132e+00
   9.6919880e+01   1.8524132e+00
   9.6999880e+01   1.8524132e+00
   9.7079880e+01   1.3234241e+00
   9.7159880e+01   1.8535940e+00
   9.7239880e+01   1.8535894e+00
   9.7319880e+01   1.8535894e+00
   9.7399880e+01   1.8535894e+00
   9.7479880e+01   1.8535894e+00
   9.7559880e+01   1.8535940e+00
   9.7639880e+01   1.8535894e+00
   9.7719880e+01   1.8535894e+00
   9.7799880e+01   1.8535894e+00
   9.7879880e+01   1.8535894e+00
   9.7959880e+01   1.8535940e+00
   9.8039880e+01   1.3246058e+00
   9.8119880e+01   1.3292171e+00
   9.8199880e+01   1.8547092e+00
   9.8279880e+01   1.8547092e+00
   9.8359880e+01   1.8547138e+00
   9.8439880e+01   1.8547092e+00
   9.8519880e+01   1.8547092e+00
   9.8599880e+01   1.8547092e+00
   9.8679880e+01   1.8547092e+00
   9.8759880e+01   1.8547138e+00
   9.8839880e+01   1.8547092e+00
   9.8919880e+01   1.8547092e+00
   9.8999880e+01   1.8547092e+00
   9.9079880e+01   1.3257308e+00
   9.9159880e+01   1.8557800e+00
   9.9239880e+01   1.8557754e+00
   9.9319880e+01   1.8557754e+00
   9.9399880e+01   1.8557754e+00
   9.9479880e+01   1.8557754e+00
   9.9559880e+01   1.8557800e+00
   9.9639880e+01   1.8557754e+00
   9.9719880e+01   1.8557754e+00
   9.9799880e+01   1.8557754e+00
   9.9879880e+01   1.8557754e+00
   9.9959880e+01   1.8557800e+00
   9.9999940e+01   1.8557754e+00
   9.9999940e+01   1.8557793e+00
   9.9959880e+01   2.1080887e+00
   9.9879880e+01   2.1080887e+00
   9.9799880e+01   2.0845742e+00
   9.9719880e+01   2.1080887e+00
   9.9639880e+01   2.1080887e+00
   9.9559880e+01   2.1080887e+00
   9.9479880e+01   2.1080887e+00
   9.9399880e+01   2.0845742e+00
   9.9319880e+01   2.1080887e+00
   9.9239880e+01   2.1080887e+00
   9.9159880e+01   2.1080887e+00
   9.9079880e+01   2.4545708e+00
   9.8999880e+01   2.6291239e+00
   9.8919880e+01   2.1070225e+00
   9.8839880e+01   2.1070225e+00
   9.8759880e+01   2.1070225e+00
   9.8679880e+01   2.1070225e+00
   9.8599880e+01   2.0835080e+00
   9.8519880e+01   2.1070225e+00
   9.8439880e+01   2.1070225e+00
   9.8359880e+01   2.1070225e+00
   9.8279880e+01   2.1070225e+00
   9.8199880e+01   2.0835080e+00
   9.8119880e+01   2.1070225e+00
   9.8039880e+01   2.6279774e+00
   9.7959880e+01   2.1059027e+00
   9.7879880e+01   2.1059027e+00
   9.7799880e+01   2.0823881e+00
   9.7719880e+01   2.1059027e+00
   9.7639880e+01   2.1059027e+00
   9.7559880e+01   2.1059027e+00
   9.7479880e+01   2.1059027e+00
   9.7399880e+01   2.0823881e+00
   9.7319880e+01   2.1059027e+00
   9.7239880e+01   2.1059027e+00
   9.7159880e+01   2.1059027e+00
   9.7079880e+01   2.4522829e+00
   9.6999880e+01   2.6267734e+00
   9.6919880e+01   2.1047265e+00
   9.6839880e+01   2.1047265e+00
   9.6759880e+01   2.1047265e+00
   9.6679880e+01   2.1047265e+00
   9.6599880e+01   2.0812120e+00
   9.6519880e+01   2.1047265e+00
   9.6439880e+01   2.1047265e+00
   9.6359880e+01   2.1047265e+00
   9.6279880e+01   2.1047265e+00
   9.6199880e+01   2.0812120e+00
   9.6119880e+01   2.1047265e+00
   9.6039880e+01   2.6255091e+00
   9.5959880e+01   2.1034911e+00
   9.5879880e+01   2.1034911e+00
   9.5799880e+01   2.0799766e+00
   9.5719880e+01   2.1034911e+00
   9.5639880e+01   2.1034911e+00
   9.5559880e+01   2.1034911e+00
   9.5479880e+01   2.1034911e+00
   9.5399880e+01   2.0799766e+00
   9.5319880e+01   2.1034911e+00
   9.5239880e+01   2.1034911e+00
   9.5159880e+01   2.1034911e+00
   9.5079880e+01   2.4497594e+00
   9.4999880e+01   2.6241813e+00
   9.4919880e+01   2.1021936e+00
   9.4839880e+01   2.1021936e+00
   9.4759880e+01   2.1021936e+00
   9.4679880e+01   2.1021936e+00
   9.4599880e+01   2.0786791e+00
   9.4519880e+01   2.1021936e+00
   9.4439880e+01   2.1021936e+00
   9.4359880e+01   2.1021936e+00
   9.4279880e+01   2.1021936e+00
   9.4199880e+01   2.0786791e+00
   9.4119880e+01   2.1021936e+00
   9.4039880e+01   2.6227869e+00
   9.3959880e+01   2.1008308e+00
   9.3879880e+01   2.1008308e+00
   9.3799880e+01   2.0773163e+00
   9.3719880e+01   2.1008308e+00
   9.3639880e+01   2.1008308e+00
   9.3559880e+01   2.1008308e+00
   9.3479880e+01   2.1008308e+00
   9.3399880e+01   2.0773163e+00
   9.3319880e+01   2.1008308e+00
   9.3239880e+01   2.1008308e+00
   9.3159880e+01   2.1008308e+00
   9.3079880e+01   2.4469762e+00
   9.2999880e+01   2.6213227e+00
   9.2919880e+01   2.0993994e+00
   9.2839880e+01   2.0993994e+00
   9.2759880e+01   2.0993994e+00
   9.2679880e+01   2.0993994e+00
   9.2599880e+01   2.0758849e+00
   9.2519880e+01   2.0993994e+00
   9.2439880e+01   2.0993994e+00
   9.2359880e+01   2.0993994e+00
   9.2279880e+01   2.0993994e+00
   9.2199880e+01   2.0758849e+00
   9.2119880e+01   2.0993994e+00
   9.2039880e+01   2.6197850e+00
   9.1959880e+01   2.0978960e+00
   9.1879880e+01   2.0978960e+00
   9.1799880e+01   2.0743815e+00
   9.1719880e+01   2.0978960e+00
   9.1639880e+01   2.0978960e+00
   9.1559880e+01   2.0978960e+00
   9.1479880e+01   2.0978960e+00
   9.1399880e+01   2.0743815e+00
   9.1319880e+01   2.0978960e+00
   9.1239880e+01   2.0978960e+00
   9.1159880e+01   2.0978960e+00
   9.1079880e+01   2.4439065e+00
   9.0999880e+01   2.6181703e+00
   9.0919880e+01   2.0963170e+00
   9.0839880e+01   2.0963170e+00
   9.0759880e+01   2.0963170e+00
   9.0679880e+01   2.0963170e+00
   9.0599880e+01   2.0728025e+00
   9.0519880e+01   2.0963170e+00
   9.0439880e+01   2.0963170e+00
   9.0359880e+01   2.0963170e+00
   9.0279880e+01   2.0963170e+00
   9.0199880e+01   2.0728025e+00
   9.0119880e+01   2.0963170e+00
   9.0039880e+01   2.6164747e+00
   8.9959880e+01   2.0946585e+00
   8.9879880e+01   2.0946585e+00
   8.9799880e+01   2.0711440e+00
   8.9719880e+01   2.0946585e+00
   8.9639880e+01   2.0946585e+00
   8.9559880e+01   2.0946585e+00
   8.9479880e+01   2.0946585e+00
   8.9399880e+01   2.0711440e+00
   8.9319880e+01   2.0946585e+00
   8.9239880e+01   2.0946585e+00
   8.9159880e+01   2.0946585e+00
   8.9079880e+01   2.4405209e+00
   8.8999880e+01   2.6146941e+00
   8.8919880e+01   2.0929166e+00
   8.8839880e+01   2.0929166e+00
   8.8759880e+01   2.0929166e+00
   8.8679880e+01   2.0929166e+00
   8.8599880e+01   2.0694021e+00
   8.8519880e+01   2.0929166e+00
   8.8439880e+01   2.0929166e+00
   8.8359880e+01   2.0929166e+00
   8.8279880e+01   2.0929166e+00
   8.8199880e+01   2.0694021e+00
   8.8119880e+01   2.0929166e+00
   8.8039880e+01   2.6128244e+00
   8.7959880e+01   2.0910870e+00
   8.7879880e+01   2.0910870e+00
   8.7799880e+01   2.0675725e+00
   8.7719880e+01   2.0910870e+00
   8.7639880e+01   2.0910870e+00
   8.7559880e+01   2.0910870e+00
   8.7479880e+01   2.0910870e+00
   8.7399880e+01   2.0675725e+00
   8.7319880e+01   2.0910870e+00
   8.7239880e+01   2.0910870e+00
   8.7159880e+01   2.0910870e+00
   8.7079880e+01   2.4367871e+00
   8.6999880e+01   2.6108610e+00
   8.6919880e+01   2.0891653e+00
   8.6839880e+01   2.0891653e+00
   8.6759880e+01   2.0891653e+00
   8.6679880e+01   2.0891653e+00
   8.6599880e+01   2.0656508e+00
   8.6519880e+01   2.0891653e+00
   8.6439880e+01   2.0891653e+00
   8.6359880e+01   2.0891653e+00
   8.6279880e+01   2.0891653e+00
   8.6199880e+01   2.0656508e+00
   8.6119880e+01   2.0891653e+00
   8.6039880e+01   2.6087994e+00
   8.5959880e+01   2.0871470e+00
   8.5879880e+01   2.0871470e+00
   8.5799880e+01   2.0636325e+00
   8.5719880e+01   2.0871470e+00
   8.5639880e+01   2.0871470e+00
   8.5559880e+01   2.0871470e+00
   8.5479880e+01   2.0871470e+00
   8.5399880e+01   2.0636325e+00
   8.5319880e+01   2.0871470e+00
   8.5239880e+01   2.0871470e+00
   8.5159880e+01   2.0871470e+00
   8.5079880e+01   2.4326693e+00
   8.4999880e+01   2.6066346e+00
   8.4919880e+01   2.0850271e+00
   8.4839880e+01   2.0850271e+00
   8.4759880e+01   2.0850271e+00
   8.4679880e+01   2.0850271e+00
   8.4599880e+01   2.0615126e+00
   8.4519880e+01   2.0850271e+00
   8.4439880e+01   2.0850271e+00
   8.4359880e+01   2.0850271e+00
   8.4279880e+01   2.0850271e+00
   8.4199880e+01   2.0615126e+00
   8.4119880e+01   2.0850271e+00
   8.4039880e+01   2.6043615e+00
   8.3959880e+01   2.0828006e+00
   8.3879880e+01   2.0828006e+00
   8.3799880e+01   2.0592860e+00
   8.3719880e+01   2.0828006e+00
   8.3639880e+01   2.0828006e+00
   8.3559880e+01   2.0828006e+00
   8.3479880e+01   2.0828006e+00
   8.3399880e+01   2.0592860e+00
   8.3319880e+01   2.0828006e+00
   8.3239880e+01   2.0828006e+00
   8.3159880e+01   2.0828006e+00
   8.3079880e+01   2.4281282e+00
   8.2999880e+01   2.6019747e+00
   8.2919880e+01   2.0804620e+00
   8.2839880e+01   2.0804620e+00
   8.2759880e+01   2.0804620e+00
   8.2679880e+01   2.0804620e+00
   8.2599880e+01   2.0569474e+00
   8.2519880e+01   2.0804620e+00
   8.2439880e+01   2.0804620e+00
   8.2359880e+01   2.0804620e+00
   8.2279880e+01   2.0804620e+00
   8.2199880e+01   2.0569474e+00
   8.2119880e+01   2.0804620e+00
   8.2039880e+01   2.5994685e+00
   8.1959880e+01   2.0780057e+00
   8.1879880e+01   2.0780057e+00
   8.1799880e+01   2.0544912e+00
   8.1719880e+01   2.0780057e+00
   8.1639880e+01   2.0780057e+00
   8.1559880e+01   2.0780057e+00
   8.1479880e+01   2.0780057e+00
   8.1399880e+01   2.0544912e+00
   8.1319880e+01   2.0780057e+00
   8.1239880e+01   2.0780057e+00
   8.1159880e+01   2.0780057e+00
   8.1079880e+01   2.4231204e+00
   8.0999880e+01   2.5968371e+00
   8.0919880e+01   2.0754258e+00
   8.0839880e+01   2.0754258e+00
   8.0759880e+01   2.0754258e+00
   8.0679880e+01   2.0754258e+00
   8.0599880e+01   2.0519113e+00
   8.0519880e+01   2.0754258e+00
   8.0439880e+01   2.0754258e+00
   8.0359880e+01   2.0754258e+00
   8.0279880e+01   2.0754258e+00
   8.0199880e+01   2.0519113e+00
   8.0119880e+01   2.0754258e+00
   8.0039880e+01   2.5940741e+00
   7.9959880e+01   2.0727162e+00
   7.9879880e+01   2.0727162e+00
   7.9799880e+01   2.0492016e+00
   7.9719880e+01   2.0727162e+00
   7.9639880e+01   2.0727162e+00
   7.9559880e+01   2.0727162e+00
   7.9479880e+01   2.0727162e+00
   7.9399880e+01   2.0492016e+00
   7.9319880e+01   2.0727162e+00
   7.9239880e+01   2.0727162e+00
   7.9159880e+01   2.0727162e+00
   7.9079880e+01   2.4175981e+00
   7.8999880e+01   2.5911732e+00
   7.8919880e+01   2.0698702e+00
   7.8839880e+01   2.0698702e+00
   7.8759880e+01   2.0698702e+00
   7.8679880e+01   2.0698702e+00
   7.8599880e+01   2.0463556e+00
   7.8519880e+01   2.0698702e+00
   7.8439880e+01   2.0698702e+00
   7.8359880e+01   2.0698702e+00
   7.8279880e+01   2.0698702e+00
   7.8199880e+01   2.0463556e+00
   7.8119880e+01   2.0698702e+00
   7.8039880e+01   2.5881273e+00
   7.7959880e+01   2.0668809e+00
   7.7879880e+01   2.0668809e+00
   7.7799880e+01   2.0433664e+00
   7.7719880e+01   2.0668809e+00
   7.7639880e+01   2.0668809e+00
   7.7559880e+01   2.0668809e+00
   7.7479880e+01   2.0668809e+00
   7.7399880e+01   2.0433664e+00
   7.7319880e+01   2.0668809e+00
   7.7239880e+01   2.0668809e+00
   7.7159880e+01   2.0668809e+00
   7.7079880e+01   2.4115088e+00
   7.6999880e+01   2.5849295e+00
   7.6919880e+01   2.0637413e+00
   7.6839880e+01   2.0637413e+00
   7.6759880e+01   2.0637413e+00
   7.6679880e+01   2.0637413e+00
   7.6599880e+01   2.0402268e+00
   7.6519880e+01   2.0637413e+00
   7.6439880e+01   2.0637413e+00
   7.6359880e+01   2.0637413e+00
   7.6279880e+01   2.0637413e+00
   7.6199880e+01   2.0402268e+00
   7.6119880e+01   2.0637413e+00
   7.6039880e+01   2.5815720e+00
   7.5959880e+01   2.0604437e+00
   7.5879880e+01   2.0604437e+00
   7.5799880e+01   2.0369292e+00
   7.5719880e+01   2.0604437e+00
   7.5639880e+01   2.0604437e+00
   7.5559880e+01   2.0604437e+00
   7.5479880e+01   2.0604437e+00
   7.5399880e+01   2.0369292e+00
   7.5319880e+01   2.0604437e+00
   7.5239880e+01   2.0604437e+00
   7.5159880e+01   2.0604437e+00
   7.5079880e+01   2.4047945e+00
   7.4999880e+01   2.5780472e+00
   7.4919880e+01   2.0569802e+00
   7.4839880e+01   2.0569802e+00
   7.4759880e+01   2.0569802e+00
   7.4679880e+01   2.0569802e+00
   7.4599880e+01   2.0334657e+00
   7.4519880e+01   2.0569802e+00
   7.4439880e+01   2.0569802e+00
   7.4359880e+01   2.0569802e+00
   7.4279880e+01   2.0569802e+00
   7.4199880e+01   2.0334657e+00
   7.4119880e+01   2.0569802e+00
   7.4039880e+01   2.5743466e+00
   7.3959880e+01   2.0533424e+00
   7.3879880e+01   2.0533424e+00
   7.3799880e+01   2.0298279e+00
   7.3719880e+01   2.0533424e+00
   7.3639880e+01   2.0533424e+00
   7.3559880e+01   2.0533424e+00
   7.3479880e+01   2.0533424e+00
   7.3399880e+01   2.0298279e+00
   7.3319880e+01   2.0533424e+00
   7.3239880e+01   2.0533424e+00
   7.3159880e+01   2.0533424e+00
   7.3079880e+01   2.3973915e+00
   7.2999880e+01   2.5704616e+00
   7.2919880e+01   2.0495215e+00
   7.2839880e+01   2.0495215e+00
   7.2759880e+01   2.0495215e+00
   7.2679880e+01   2.0495215e+00
   7.2599880e+01   2.0260070e+00
   7.2519880e+01   2.0495215e+00
   7.2439880e+01   2.0495215e+00
   7.2359880e+01   2.0495215e+00
   7.2279880e+01   2.0495215e+00
   7.2199880e+01   2.0260070e+00
   7.2119880e+01   2.0495215e+00
   7.2039880e+01   2.5663830e+00
   7.1959880e+01   2.0455084e+00
   7.1879880e+01   2.0455084e+00
   7.1799880e+01   2.0219939e+00
   7.1719880e+01   2.0455084e+00
   7.1639880e+01   2.0455084e+00
   7.1559880e+01   2.0455084e+00
   7.1479880e+01   2.0455084e+00
   7.1399880e+01   2.0219939e+00
   7.1319880e+01   2.0455084e+00
   7.1239880e+01   2.0455084e+00
   7.1159880e+01   2.0455084e+00
   7.1079880e+01   2.3892295e+00
   7.0999880e+01   2.5621015e+00
   7.0919880e+01   2.0412934e+00
   7.0839880e+01   2.0412934e+00
   7.0759880e+01   2.0412934e+00
   7.0679880e+01   2.0412934e+00
   7.0599880e+01   2.0177788e+00
   7.0519880e+01   2.0412934e+00
   7.0439880e+01   2.0412934e+00
   7.0359880e+01   2.0412934e+00
   7.0279880e+01   2.0412934e+00
   7.0199880e+01   2.0177788e+00
   7.0119880e+01   2.0412934e+00
   7.0039880e+01   2.5576069e+00
   6.9959880e+01   2.0368662e+00
   6.9879880e+01   2.0368662e+00
   6.9799880e+01   2.0133517e+00
   6.9719880e+01   2.0368662e+00
   6.9639880e+01   2.0368662e+00
   6.9559880e+01   2.0368662e+00
   6.9479880e+01   2.0368662e+00
   6.9399880e+01   2.0133517e+00
   6.9319880e+01   2.0368662e+00
   6.9239880e+01   2.0368662e+00
   6.9159880e+01   2.0368662e+00
   6.9079880e+01   2.3802313e+00
   6.8999880e+01   2.5528888e+00
   6.8919880e+01   2.0322163e+00
   6.8839880e+01   2.0322163e+00
   6.8759880e+01   2.0322163e+00
   6.8679880e+01   2.0322163e+00
   6.8599880e+01   2.0087018e+00
   6.8519880e+01   2.0322163e+00
   6.8439880e+01   2.0322163e+00
   6.8359880e+01   2.0322163e+00
   6.8279880e+01   2.0322163e+00
   6.8199880e+01   2.0087018e+00
   6.8119880e+01   2.0322163e+00
   6.8039880e+01   2.5479363e+00
   6.7959880e+01   2.0273324e+00
   6.7879880e+01   2.0273324e+00
   6.7799880e+01   2.0038179e+00
   6.7719880e+01   2.0273324e+00
   6.7639880e+01   2.0273324e+00
   6.7559880e+01   2.0273324e+00
   6.7479880e+01   2.0273324e+00
   6.7399880e+01   2.0038179e+00
   6.7319880e+01   2.0273324e+00
   6.7239880e+01   2.0273324e+00
   6.7159880e+01   2.0273324e+00
   6.7079880e+01   2.3703118e+00
   6.6999880e+01   2.5427377e+00
   6.6919880e+01   2.0222028e+00
   6.6839880e+01   2.0222028e+00
   6.6759880e+01   2.0222028e+00
   6.6679880e+01   2.0222028e+00
   6.6599880e+01   1.9986883e+00
   6.6519880e+01   2.0222028e+00
   6.6439880e+01   2.0222028e+00
   6.6359880e+01   2.0222028e+00
   6.6279880e+01   2.0222028e+00
   6.6199880e+01   1.9986883e+00
   6.6119880e+01   2.0222028e+00
   6.6039880e+01   2.5372812e+00
   6.5959880e+01   2.0168150e+00
   6.5879880e+01   2.0168150e+00
   6.5799880e+01   1.9933005e+00
   6.5719880e+01   2.0168150e+00
   6.5639880e+01   2.0168150e+00
   6.5559880e+01   2.0168150e+00
   6.5479880e+01   2.0168150e+00
   6.5399880e+01   1.9933005e+00
   6.5319880e+01   2.0168150e+00
   6.5239880e+01   2.0168150e+00
   6.5159880e+01   2.0168150e+00
   6.5079880e+01   2.3593776e+00
   6.4999880e+01   2.5315540e+00
   6.4919880e+01   2.0111561e+00
   6.4839880e+01   2.0111561e+00
   6.4759880e+01   2.0111561e+00
   6.4679880e+01   2.0111561e+00
   6.4599880e+01   1.9876416e+00
   6.4519880e+01   2.0111561e+00
   6.4439880e+01   2.0111561e+00
   6.4359880e+01   2.0111561e+00
   6.4279880e+01   2.0111561e+00
   6.4199880e+01   1.9876416e+00
   6.4119880e+01   2.0111561e+00
   6.4039880e+01   2.5255429e+00
   6.3959880e+01   2.0052125e+00
   6.3879880e+01   2.0052125e+00
   6.3799880e+01   1.9816980e+00
   6.3719880e+01   2.0052125e+00
   6.3639880e+01   2.0052125e+00
   6.3559880e+01   2.0052125e+00
   6.3479880e+01   2.0052125e+00
   6.3399880e+01   1.9816980e+00
   6.3319880e+01   2.0052125e+00
   6.3239880e+01   2.0052125e+00
   6.3159880e+01   2.0052125e+00
   6.3079880e+01   2.3473257e+00
   6.2999880e+01   2.5192341e+00
   6.2919880e+01   1.9989698e+00
   6.2839880e+01   1.9989698e+00
   6.2759880e+01   1.9989698e+00
   6.2679880e+01   1.9989698e+00
   6.2599880e+01   1.9754553e+00
   6.2519880e+01   1.9989698e+00
   6.2439880e+01   1.9989698e+00
   6.2359880e+01   1.9989698e+00
   6.2279880e+01   1.9989698e+00
   6.2199880e+01   1.9754553e+00
   6.2119880e+01   1.9989698e+00
   6.2039880e+01   2.5126131e+00
   6.1959880e+01   1.9924130e+00
   6.1879880e+01   1.9924130e+00
   6.1799880e+01   1.9688985e+00
   6.1719880e+01   1.9924130e+00
   6.1639880e+01   1.9924130e+00
   6.1559880e+01   1.9924130e+00
   6.1479880e+01   1.9924130e+00
   6.1399880e+01   1.9688985e+00
   6.1319880e+01   1.9924130e+00
   6.1239880e+01   1.9924130e+00
   6.1159880e+01   1.9924130e+00
   6.1079880e+01   2.3340431e+00
   6.0999880e+01   2.5056647e+00
   6.0919880e+01   1.9855262e+00
   6.0839880e+01   1.9855262e+00
   6.0759880e+01   1.9855262e+00
   6.0679880e+01   1.9855262e+00
   6.0599880e+01   1.9620117e+00
   6.0519880e+01   1.9855262e+00
   6.0439880e+01   1.9855262e+00
   6.0359880e+01   1.9855262e+00
   6.0279880e+01   1.9855262e+00
   6.0199880e+01   1.9620117e+00
   6.0119880e+01   1.9855262e+00
   6.0039880e+01   2.4983730e+00
   5.9959880e+01   1.9782929e+00
   5.9879880e+01   1.9782929e+00
   5.9799880e+01   1.9547783e+00
   5.9719880e+01   1.9782929e+00
   5.9639880e+01   1.9782929e+00
   5.9559880e+01   1.9782929e+00
   5.9479880e+01   1.9782929e+00
   5.9399880e+01   1.9547783e+00
   5.9319880e+01   1.9782929e+00
   5.9239880e+01   1.9782929e+00
   5.9159880e+01   1.9782929e+00
   5.9079880e+01   2.3194056e+00
   5.8999880e+01   2.4907214e+00
   5.8919880e+01   1.9706955e+00
   5.8839880e+01   1.9706955e+00
   5.8759880e+01   1.9706955e+00
   5.8679880e+01   1.9706955e+00
   5.8599880e+01   1.9471810e+00
   5.8519880e+01   1.9706955e+00
   5.8439880e+01   1.9706955e+00
   5.8359880e+01   1.9706955e+00
   5.8279880e+01   1.9706955e+00
   5.8199880e+01   1.9471810e+00
   5.8119880e+01   1.9706955e+00
   5.8039880e+01   2.4826926e+00
   5.7959880e+01   1.9627159e+00
   5.7879880e+01   1.9627159e+00
   5.7799880e+01   1.9392014e+00
   5.7719880e+01   1.9627159e+00
   5.7639880e+01   1.9627159e+00
   5.7559880e+01   1.9627159e+00
   5.7479880e+01   1.9627159e+00
   5.7399880e+01   1.9392014e+00
   5.7319880e+01   1.9627159e+00
   5.7239880e+01   1.9627159e+00
   5.7159880e+01   1.9627159e+00
   5.7079880e+01   2.3032767e+00
   5.6999880e+01   2.4742682e+00
   5.6919880e+01   1.9543347e+00
   5.6839880e+01   1.9543347e+00
   5.6759880e+01   1.9543347e+00
   5.6679880e+01   1.9543347e+00
   5.6599880e+01   1.9308202e+00
   5.6519880e+01   1.9543347e+00
   5.6439880e+01   1.9543347e+00
   5.6359880e+01   1.9543347e+00
   5.6279880e+01   1.9543347e+00
   5.6199880e+01   1.9308202e+00
   5.6119880e+01   1.9543347e+00
   5.6039880e+01   2.4654292e+00
   5.5959880e+01   1.9455318e+00
   5.5879880e+01   1.9455318e+00
   5.5799880e+01   1.9220172e+00
   5.5719880e+01   1.9455318e+00
   5.5639880e+01   1.9455318e+00
   5.5559880e+01   1.9455318e+00
   5.5479880e+01   1.9455318e+00
   5.5399880e+01   1.9220172e+00
   5.5319880e+01   1.9455318e+00
   5.5239880e+01   1.9455318e+00
   5.5159880e+01   1.9455318e+00
   5.5079880e+01   2.2855065e+00
   5.4999880e+01   2.4561558e+00
   5.4919880e+01   1.9362858e+00
   5.4839880e+01   1.9362858e+00
   5.4759880e+01   1.9362858e+00
   5.4679880e+01   1.9362858e+00
   5.4599880e+01   1.9127713e+00
   5.4519880e+01   1.9362858e+00
   5.4439880e+01   1.9362858e+00
   5.4359880e+01   1.9362858e+00
   5.4279880e+01   1.9362858e+00
   5.4199880e+01   1.9127713e+00
   5.4119880e+01   1.9362858e+00
   5.4039880e+01   2.4464271e+00
   5.3959880e+01   1.9265746e+00
   5.3879880e+01   1.9265746e+00
   5.3799880e+01   1.9030601e+00
   5.3719880e+01   1.9265746e+00
   5.3639880e+01   1.9265746e+00
   5.3559880e+01   1.9265746e+00
   5.3479880e+01   1.9265746e+00
   5.3399880e+01   1.9030601e+00
   5.3319880e+01   1.9265746e+00
   5.3239880e+01   1.9265746e+00
   5.3159880e+01   1.9265746e+00
   5.3079880e+01   2.2659305e+00
   5.2999880e+01   2.4362214e+00
   5.2919880e+01   1.9163747e+00
   5.2839880e+01   1.9163747e+00
   5.2759880e+01   1.9163747e+00
   5.2679880e+01   1.9163747e+00
   5.2599880e+01   1.8928602e+00
   5.2519880e+01   1.9163747e+00
   5.2439880e+01   1.9163747e+00
   5.2359880e+01   1.9163747e+00
   5.2279880e+01   1.9163747e+00
   5.2199880e+01   1.8928602e+00
   5.2119880e+01   1.9163747e+00
   5.2039880e+01   2.4255158e+00
   5.1959880e+01   1.9056615e+00
   5.1879880e+01   1.9056615e+00
   5.1799880e+01   1.8821469e+00
   5.1719880e+01   1.9056615e+00
   5.1639880e+01   1.9056615e+00
   5.1559880e+01   1.9056615e+00
   5.1479880e+01   1.9056615e+00
   5.1399880e+01   1.8821469e+00
   5.1319880e+01   1.9056615e+00
   5.1239880e+01   1.9056615e+00
   5.1159880e+01   1.9056615e+00
   5.1079880e+01   2.2443684e+00
   5.0999880e+01   2.4142866e+00
   5.0919880e+01   1.8944091e+00
   5.0839880e+01   1.8944091e+00
   5.0759880e+01   1.8944091e+00
   5.0679880e+01   1.8944091e+00
   5.0599880e+01   1.8708946e+00
   5.0519880e+01   1.8944091e+00
   5.0439880e+01   1.8944091e+00
   5.0359880e+01   1.8944091e+00
   5.0279880e+01   1.8944091e+00
   5.0199880e+01   1.8708946e+00
   5.0119880e+01   1.8944091e+00
   5.0039880e+01   2.4025091e+00
   4.9959880e+01   1.8825905e+00
   4.9879880e+01   1.8825905e+00
   4.9799880e+01   1.8590760e+00
   4.9719880e+01   1.8825905e+00
   4.9639880e+01   1.8825905e+00
   4.9559880e+01   1.8825905e+00
   4.9479880e+01   1.8825905e+00
   4.9399880e+01   1.8590760e+00
   4.9319880e+01   1.8825905e+00
   4.9239880e+01   1.8825905e+00
   4.9159880e+01   1.8825905e+00
   4.9079880e+01   2.2206223e+00
   4.8999880e+01   2.3901573e+00
   4.8919880e+01   1.8701771e+00
   4.8839880e+01   1.8701771e+00
   4.8759880e+01   1.8701771e+00
   4.8679880e+01   1.8701771e+00
   4.8599880e+01   1.8466625e+00
   4.8519880e+01   1.8701771e+00
   4.8439880e+01   1.8701771e+00
   4.8359880e+01   1.8701771e+00
   4.8279880e+01   1.8701771e+00
   4.8199880e+01   1.8466625e+00
   4.8119880e+01   1.8701771e+00
   4.8039880e+01   2.3772040e+00
   4.7959880e+01   1.8571389e+00
   4.7879880e+01   1.8571389e+00
   4.7799880e+01   1.8336244e+00
   4.7719880e+01   1.8571389e+00
   4.7639880e+01   1.8571389e+00
   4.7559880e+01   1.8571389e+00
   4.7479880e+01   1.8571389e+00
   4.7399880e+01   1.8336244e+00
   4.7319880e+01   1.8571389e+00
   4.7239880e+01   1.8571389e+00
   4.7159880e+01   1.8571389e+00
   4.7079880e+01   2.1944756e+00
   4.6999880e+01   2.3636212e+00
   4.6919880e+01   1.8434446e+00
   4.6839880e+01   1.8434446e+00
   4.6759880e+01   1.8434446e+00
   4.6679880e+01   1.8434446e+00
   4.6599880e+01   1.8199301e+00
   4.6519880e+01   1.8434446e+00
   4.6439880e+01   1.8434446e+00
   4.6359880e+01   1.8434446e+00
   4.6279880e+01   1.8434446e+00
   4.6199880e+01   1.8199301e+00
   4.6119880e+01   1.8434446e+00
   4.6039880e+01   2.3493793e+00
   4.5959880e+01   1.8290611e+00
   4.5879880e+01   1.8290611e+00
   4.5799880e+01   1.8055466e+00
   4.5719880e+01   1.8290611e+00
   4.5639880e+01   1.8290611e+00
   4.5559880e+01   1.8290611e+00
   4.5479880e+01   1.8290611e+00
   4.5399880e+01   1.8055466e+00
   4.5319880e+01   1.8290611e+00
   4.5239880e+01   1.8290611e+00
   4.5159880e+01   1.8290611e+00
   4.5079880e+01   2.1656912e+00
   4.4999880e+01   2.3344475e+00
   4.4919880e+01   1.8139537e+00
   4.4839880e+01   1.8139537e+00
   4.4759880e+01   1.8139537e+00
   4.4679880e+01   1.8139537e+00
   4.4599880e+01   1.7904392e+00
   4.4519880e+01   1.8139537e+00
   4.4439880e+01   1.8139537e+00
   4.4359880e+01   1.8139537e+00
   4.4279880e+01   1.8139537e+00
   4.4199880e+01   1.7904392e+00
   4.4119880e+01   1.8139537e+00
   4.4039880e+01   2.3187939e+00
   4.3959880e+01   1.7980860e+00
   4.3879880e+01   1.7980860e+00
   4.3799880e+01   1.7745715e+00
   4.3719880e+01   1.7980860e+00
   4.3639880e+01   1.7980860e+00
   4.3559880e+01   1.7980860e+00
   4.3479880e+01   1.7980860e+00
   4.3399880e+01   1.7745715e+00
   4.3319880e+01   1.7980860e+00
   4.3239880e+01   1.7980860e+00
   4.3159880e+01   1.7980860e+00
   4.3079880e+01   2.1340094e+00
   4.2999880e+01   2.3023851e+00
   4.2919880e+01   1.7814196e+00
   4.2839880e+01   1.7814196e+00
   4.2759880e+01   1.7814196e+00
   4.2679880e+01   1.7814196e+00
   4.2599880e+01   1.7579051e+00
   4.2519880e+01   1.7814196e+00
   4.2439880e+01   1.7814196e+00
   4.2359880e+01   1.7814196e+00
   4.2279880e+01   1.7814196e+00
   4.2199880e+01   1.7579051e+00
   4.2119880e+01   1.7814196e+00
   4.2039880e+01   2.2851864e+00
   4.1959880e+01   1.7639145e+00
   4.1879880e+01   1.7639145e+00
   4.1799880e+01   1.7403999e+00
   4.1719880e+01   1.7639145e+00
   4.1639880e+01   1.7639145e+00
   4.1559880e+01   1.7639145e+00
   4.1479880e+01   1.7639145e+00
   4.1399880e+01   1.7403999e+00
   4.1319880e+01   1.7639145e+00
   4.1239880e+01   1.7639145e+00
   4.1159880e+01   1.7639145e+00
   4.1079880e+01   2.0991469e+00
   4.0999880e+01   2.2671614e+00
   4.0919880e+01   1.7455282e+00
   4.0839880e+01   1.7455282e+00
   4.0759880e+01   1.7455282e+00
   4.0679880e+01   1.7455282e+00
   4.0599880e+01   1.7220137e+00
   4.0519880e+01   1.7455282e+00
   4.0439880e+01   1.7455282e+00
   4.0359880e+01   1.7455282e+00
   4.0279880e+01   1.7455282e+00
   4.0199880e+01   1.7220137e+00
   4.0119880e+01   1.7455282e+00
   4.0039880e+01   2.2482725e+00
   3.9959880e+01   1.7262165e+00
   3.9879880e+01   1.7262165e+00
   3.9799880e+01   1.7027020e+00
   3.9719880e+01   1.7262165e+00
   3.9639880e+01   1.7262165e+00
   3.9559880e+01   1.7262165e+00
   3.9479880e+01   1.7262165e+00
   3.9399880e+01   1.7027020e+00
   3.9319880e+01   1.7262165e+00
   3.9239880e+01   1.7262165e+00
   3.9159880e+01   1.7262165e+00
   3.9079880e+01   2.0607940e+00
   3.8999880e+01   2.2284806e+00
   3.8919880e+01   1.7059328e+00
   3.8839880e+01   1.7059328e+00
   3.8759880e+01   1.7059328e+00
   3.8679880e+01   1.7059328e+00
   3.8599880e+01   1.6824183e+00
   3.8519880e+01   1.7059328e+00
   3.8439880e+01   1.7059328e+00
   3.8359880e+01   1.7059328e+00
   3.8279880e+01   1.7059328e+00
   3.8199880e+01   1.6824183e+00
   3.8119880e+01   1.7059328e+00
   3.8039880e+01   2.2077448e+00
   3.7959880e+01   1.6846281e+00
   3.7879880e+01   1.6846281e+00
   3.7799880e+01   1.6611136e+00
   3.7719880e+01   1.6846281e+00
   3.7639880e+01   1.6846281e+00
   3.7559880e+01   1.6846281e+00
   3.7479880e+01   1.6846281e+00
   3.7399880e+01   1.6611136e+00
   3.7319880e+01   1.6846281e+00
   3.7239880e+01   1.6846281e+00
   3.7159880e+01   1.6846281e+00
   3.7079880e+01   2.0186131e+00
   3.6999880e+01   2.1860229e+00
   3.6919880e+01   1.6622510e+00
   3.6839880e+01   1.6622510e+00
   3.6759880e+01   1.6622510e+00
   3.6679880e+01   1.6622510e+00
   3.6599880e+01   1.6387365e+00
   3.6519880e+01   1.6622510e+00
   3.6439880e+01   1.6622510e+00
   3.6359880e+01   1.6622510e+00
   3.6279880e+01   1.6622510e+00
   3.6199880e+01   1.6387365e+00
   3.6119880e+01   1.6622510e+00
   3.6039880e+01   2.1632707e+00
   3.5959880e+01   1.6387475e+00
   3.5879880e+01   1.6387475e+00
   3.5799880e+01   1.6152330e+00
   3.5719880e+01   1.6387475e+00
   3.5639880e+01   1.6387475e+00
   3.5559880e+01   1.6387475e+00
   3.5479880e+01   1.6387475e+00
   3.5399880e+01   1.6152330e+00
   3.5319880e+01   1.6387475e+00
   3.5239880e+01   1.6387475e+00
   3.5159880e+01   1.6387475e+00
   3.5079880e+01   1.9722364e+00
   3.4999880e+01   2.1394428e+00
   3.4919880e+01   1.6140609e+00
   3.4839880e+01   1.6140609e+00
   3.4759880e+01   1.6140609e+00
   3.4679880e+01   1.6140609e+00
   3.4599880e+01   1.5905463e+00
   3.4519880e+01   1.6140609e+00
   3.4439880e+01   1.6140609e+00
   3.4359880e+01   1.6140609e+00
   3.4279880e+01   1.6140609e+00
   3.4199880e+01   1.5905463e+00
   3.4119880e+01   1.6140609e+00
   3.4039880e+01   2.1144916e+00
   3.3959880e+01   1.5881315e+00
   3.3879880e+01   1.5881315e+00
   3.3799880e+01   1.5646170e+00
   3.3719880e+01   1.5881315e+00
   3.3639880e+01   1.5881315e+00
   3.3559880e+01   1.5881315e+00
   3.3479880e+01   1.5881315e+00
   3.3399880e+01   1.5646170e+00
   3.3319880e+01   1.5881315e+00
   3.3239880e+01   1.5881315e+00
   3.3159880e+01   1.5881315e+00
   3.3079880e+01   1.9212637e+00
   3.2999880e+01   2.0883680e+00
   3.2919880e+01   1.5608968e+00
   3.2839880e+01   1.5608968e+00
   3.2759880e+01   1.5608968e+00
   3.2679880e+01   1.5608968e+00
   3.2599880e+01   1.5373822e+00
   3.2519880e+01   1.5608968e+00
   3.2439880e+01   1.5608968e+00
   3.2359880e+01   1.5608968e+00
   3.2279880e+01   1.5608968e+00
   3.2199880e+01   1.5373822e+00
   3.2119880e+01   1.5608968e+00
   3.2039880e+01   2.0610213e+00
   3.1959880e+01   1.5322909e+00
   3.1879880e+01   1.5322909e+00
   3.1799880e+01   1.5087764e+00
   3.1719880e+01   1.5322909e+00
   3.1639880e+01   1.5322909e+00
   3.1559880e+01   1.5322909e+00
   3.1479880e+01   1.5322909e+00
   3.1399880e+01   1.5087764e+00
   3.1319880e+01   1.5322909e+00
   3.1239880e+01   1.5322909e+00
   3.1159880e+01   1.5322909e+00
   3.1079880e+01   1.8652603e+00
   3.0999880e+01   2.0323987e+00
   3.0919880e+01   1.5022449e+00
   3.0839880e+01   1.5022449e+00
   3.0759880e+01   1.5022449e+00
   3.0679880e+01   1.5022449e+00
   3.0599880e+01   1.4787304e+00
   3.0519880e+01   1.5022449e+00
   3.0439880e+01   1.5022449e+00
   3.0359880e+01   1.5022449e+00
   3.0279880e+01   1.5022449e+00
   3.0199880e+01   1.4787304e+00
   3.0119880e+01   1.5022449e+00
   3.0039880e+01   2.0024458e+00
   2.9959880e+01   1.4706862e+00
   2.9879880e+01   1.4706862e+00
   2.9799880e+01   1.4471717e+00
   2.9719880e+01   1.4706862e+00
   2.9639880e+01   1.4706862e+00
   2.9559880e+01   1.4706862e+00
   2.9479880e+01   1.4706862e+00
   2.9399880e+01   1.4471717e+00
   2.9319880e+01   1.4706862e+00
   2.9239880e+01   1.4706862e+00
   2.9159880e+01   1.4706862e+00
   2.9079880e+01   1.8037549e+00
   2.8999880e+01   1.9711062e+00
   2.8919880e+01   1.4375385e+00
   2.8839880e+01   1.4375385e+00
   2.8759880e+01   1.4375385e+00
   2.8679880e+01   1.4375385e+00
   2.8599880e+01   1.4140239e+00
   2.8519880e+01   1.4375385e+00
   2.8439880e+01   1.4375385e+00
   2.8359880e+01   1.4375385e+00
   2.8279880e+01   1.4375385e+00
   2.8199880e+01   1.4140239e+00
   2.8119880e+01   1.4375385e+00
   2.8039880e+01   1.9383218e+00
   2.7959880e+01   1.4027217e+00
   2.7879880e+01   1.4027217e+00
   2.7799880e+01   1.3792071e+00
   2.7719880e+01   1.4027217e+00
   2.7639880e+01   1.4027217e+00
   2.7559880e+01   1.4027217e+00
   2.7479880e+01   1.4027217e+00
   2.7399880e+01   1.3792071e+00
   2.7319880e+01   1.4027217e+00
   2.7239880e+01   1.4027217e+00
   2.7159880e+01   1.4027217e+00
   2.7079880e+01   1.7362371e+00
   2.6999880e+01   1.9040327e+00
   2.6919880e+01   1.3661517e+00
   2.6839880e+01   1.3661517e+00
   2.6759880e+01   1.3661517e+00
   2.6679880e+01   1.3661517e+00
   2.6599880e+01   1.3426372e+00
   2.6519880e+01   1.3661517e+00
   2.6439880e+01   1.3661517e+00
   2.6359880e+01   1.3661517e+00
   2.6279880e+01   1.3661517e+00
   2.6199880e+01   1.3426372e+00
   2.6119880e+01   1.3661517e+00
   2.6039880e+01   1.8681770e+00
   2.5959880e+01   1.3277401e+00
   2.5879880e+01   1.3277401e+00
   2.5799880e+01   1.3042256e+00
   2.5719880e+01   1.3277401e+00
   2.5639880e+01   1.3277401e+00
   2.5559880e+01   1.3277401e+00
   2.5479880e+01   1.3277401e+00
   2.5399880e+01   1.3042256e+00
   2.5319880e+01   1.3277401e+00
   2.5239880e+01   1.3277401e+00
   2.5159880e+01   1.3277401e+00
   2.5079880e+01   1.6621554e+00
   2.4999880e+01   1.8306910e+00
   2.4919880e+01   1.2873942e+00
   2.4839880e+01   1.2873942e+00
   2.4759880e+01   1.2873942e+00
   2.4679880e+01   1.2873942e+00
   2.4599880e+01   1.2638796e+00
   2.4519880e+01   1.2873942e+00
   2.4439880e+01   1.2873942e+00
   2.4359880e+01   1.2873942e+00
   2.4279880e+01   1.2873942e+00
   2.4199880e+01   1.2638796e+00
   2.4119880e+01   1.2873942e+00
   2.4039880e+01   1.7915093e+00
   2.3959880e+01   1.2450162e+00
   2.3879880e+01   1.2450162e+00
   2.3799880e+01   1.2215017e+00
   2.3719880e+01   1.2450162e+00
   2.3639880e+01   1.2450162e+00
   2.3559880e+01   1.2450162e+00
   2.3479880e+01   1.2450162e+00
   2.3399880e+01   1.2215017e+00
   2.3319880e+01   1.2450162e+00
   2.3239880e+01   1.2450162e+00
   2.3159880e+01   1.2450162e+00
   2.3079880e+01   1.5809155e+00
   2.2999880e+01   1.7505647e+00
   2.2919880e+01   1.2005039e+00
   2.2839880e+01   1.2005039e+00
   2.2759880e+01   1.2005039e+00
   2.2679880e+01   1.2005039e+00
   2.2599880e+01   1.1769893e+00
   2.2519880e+01   1.2005039e+00
   2.2439880e+01   1.2005039e+00
   2.2359880e+01   1.2005039e+00
   2.2279880e+01   1.2005039e+00
   2.2199880e+01   1.1769893e+00
   2.2119880e+01   1.2005039e+00
   2.2039880e+01   1.7077882e+00
   2.1959880e+01   1.1537494e+00
   2.1879880e+01   1.1537494e+00
   2.1799880e+01   1.1302349e+00
   2.1719880e+01   1.1537494e+00
   2.1639880e+01   1.1537494e+00
   2.1559880e+01   1.1537494e+00
   2.1479880e+01   1.1537494e+00
   2.1399880e+01   1.1302349e+00
   2.1319880e+01   1.1537494e+00
   2.1239880e+01   1.1537494e+00
   2.1159880e+01   1.1537494e+00
   2.1079880e+01   1.4918780e+00
   2.0999880e+01   1.6631091e+00
   2.0919880e+01   1.1046397e+00
   2.0839880e+01   1.1046397e+00
   2.0759880e+01   1.1046397e+00
   2.0679880e+01   1.1046397e+00
   2.0599880e+01   1.0811251e+00
   2.0519880e+01   1.1046397e+00
   2.0439880e+01   1.1046397e+00
   2.0359880e+01   1.1046397e+00
   2.0279880e+01   1.1046397e+00
   2.0199880e+01   1.0811251e+00
   2.0119880e+01   1.1046397e+00
   2.0039880e+01   1.6164551e+00
   1.9959880e+01   1.0530559e+00
   1.9879880e+01   1.0530559e+00
   1.9799880e+01   1.0295413e+00
   1.9719880e+01   1.0530559e+00
   1.9639880e+01   1.0530559e+00
   1.9559880e+01   1.0530559e+00
   1.9479880e+01   1.0530559e+00
   1.9399880e+01   1.0295413e+00
   1.9319880e+01   1.0530559e+00
   1.9239880e+01   1.0530559e+00
   1.9159880e+01   1.0530559e+00
   1.9079880e+01   1.3943575e+00
   1.8999880e+01   1.5677525e+00
   1.8919880e+01   9.9887311e-01
   1.8839880e+01   9.9887311e-01
   1.8759880e+01   9.9887311e-01
   1.8679880e+01   9.9887311e-01
   1.8599880e+01   9.7535858e-01
   1.8519880e+01   9.9887311e-01
   1.8439880e+01   9.9887311e-01
   1.8359880e+01   9.9887311e-01
   1.8279880e+01   9.9887311e-01
   1.8199880e+01   9.7535858e-01
   1.8119880e+01   9.9887311e-01
   1.8039880e+01   1.5169258e+00
   1.7959880e+01   9.4196018e-01
   1.7879880e+01   9.4196018e-01
   1.7799880e+01   9.1844565e-01
   1.7719880e+01   9.4196018e-01
   1.7639880e+01   9.4196018e-01
   1.7559880e+01   9.4196018e-01
   1.7479880e+01   9.4196018e-01
   1.7399880e+01   9.1844565e-01
   1.7319880e+01   9.4196018e-01
   1.7239880e+01   9.4196018e-01
   1.7159880e+01   9.4196018e-01
   1.7079880e+01   1.2876210e+00
   1.6999880e+01   1.4638986e+00
   1.6919880e+01   8.8217919e-01
   1.6839880e+01   8.8217919e-01
   1.6759880e+01   8.8217919e-01
   1.6679880e+01   8.8217919e-01
   1.6599880e+01   8.5866467e-01
   1.6519880e+01   8.8217919e-01
   1.6439880e+01   8.8217919e-01
   1.6359880e+01   8.8217919e-01
   1.6279880e+01   8.8217919e-01
   1.6199880e+01   8.5866467e-01
   1.6119880e+01   8.8217919e-01
   1.6039880e+01   1.4085929e+00
   1.5959880e+01   8.1938528e-01
   1.5879880e+01   8.1938528e-01
   1.5799880e+01   7.9587075e-01
   1.5719880e+01   8.1938528e-01
   1.5639880e+01   8.1938528e-01
   1.5559880e+01   8.1938528e-01
   1.5479880e+01   8.1938528e-01
   1.5399880e+01   7.9587075e-01
   1.5319880e+01   8.1938528e-01
   1.5239880e+01   8.1938528e-01
   1.5159880e+01   8.1938528e-01
   1.5079880e+01   1.1708875e+00
   1.4999880e+01   1.3509298e+00
   1.4919880e+01   7.5342618e-01
   1.4839880e+01   7.5342618e-01
   1.4759880e+01   7.5342618e-01
   1.4679880e+01   7.5342618e-01
   1.4599880e+01   7.2991166e-01
   1.4519880e+01   7.5342618e-01
   1.4439880e+01   7.5342618e-01
   1.4359880e+01   7.5342618e-01
   1.4279880e+01   7.5342618e-01
   1.4199880e+01   7.2991166e-01
   1.4119880e+01   7.5342618e-01
   1.4039880e+01   1.2908295e+00
   1.3959880e+01   6.8414191e-01
   1.3879880e+01   6.8414191e-01
   1.3799880e+01   6.6062738e-01
   1.3719880e+01   6.8414191e-01
   1.3639880e+01   6.8414191e-01
   1.3559880e+01   6.8414191e-01
   1.3479880e+01   6.8414191e-01
   1.3399880e+01   6.6062738e-01
   1.3319880e+01   6.8414191e-01
   1.3239880e+01   6.8414191e-01
   1.3159880e+01   6.8414191e-01
   1.3079880e+01   1.0433278e+00
   1.2999880e+01   1.2282115e+00
   1.2919880e+01   6.1136431e-01
   1.2839880e+01   6.1136431e-01
   1.2759880e+01   6.1136431e-01
   1.2679880e+01   6.1136431e-01
   1.2599880e+01   5.8784978e-01
   1.2519880e+01   6.1136431e-01
   1.2439880e+01   6.1136431e-01
   1.2359880e+01   6.1136431e-01
   1.2279880e+01   6.1136431e-01
   1.2199880e+01   5.8784978e-01
   1.2119880e+01   6.1136431e-01
   1.2039880e+01   1.1629947e+00
   1.1959880e+01   5.3491666e-01
   1.1879880e+01   5.3491666e-01
   1.1799880e+01   5.1140214e-01
   1.1719880e+01   5.3491666e-01
   1.1639880e+01   5.3491666e-01
   1.1559880e+01   5.3491666e-01
   1.1479880e+01   5.3491666e-01
   1.1399880e+01   5.1140214e-01
   1.1319880e+01   5.3491666e-01
   1.1239880e+01   5.3491666e-01
   1.1159880e+01   5.3491666e-01
   1.1079880e+01   9.0406575e-01
   1.0999880e+01   1.0950977e+00
   1.0919880e+01   4.5461322e-01
   1.0839880e+01   4.5461322e-01
   1.0759880e+01   4.5461322e-01
   1.0679880e+01   4.5461322e-01
   1.0599880e+01   4.3109869e-01
   1.0519880e+01   4.5461322e-01
   1.0439880e+01   4.5461322e-01
   1.0359880e+01   4.5461322e-01
   1.0279880e+01   4.5461322e-01
   1.0199880e+01   4.3109869e-01
   1.0119880e+01   4.5461322e-01
   1.0039880e+01   1.0244393e+00
   9.9598800e+00   3.7025874e-01
   9.8798800e+00   3.7025874e-01
   9.7998800e+00   3.4674421e-01
   9.7198800e+00   3.7025874e-01
   9.6398800e+00   3.7025874e-01
   9.5598800e+00   3.7025874e-01
   9.4798800e+00   3.7025874e-01
   9.3998800e+00   3.4674421e-01
   9.3198800e+00   3.7025874e-01
   9.2398800e+00   3.7025874e-01
   9.1598800e+00   3.7025874e-01
   9.0798800e+00   7.5217949e-01
   8.9998800e+00   9.5093810e-01
   8.9198800e+00   2.8164798e-01
   8.8398800e+00   2.8164798e-01
   8.7598800e+00   2.8164798e-01
   8.6798800e+00   2.8164798e-01
   8.5998800e+00   2.5813345e-01
   8.5198800e+00   2.8164798e-01
   8.4398800e+00   2.8164798e-01
   8.3598800e+00   2.8164798e-01
   8.2798800e+00   2.8164798e-01
   8.1998800e+00   2.5813345e-01
   8.1198800e+00   2.8164798e-01
   8.0398800e+00   8.7451363e-01
   7.9598800e+00   1.8856517e-01
   7.8798800e+00   1.8856517e-01
   7.7998800e+00   1.6505065e-01
   7.7198800e+00   1.8856517e-01
   7.6398800e+00   1.8856517e-01
   7.5598800e+00   1.8856517e-01
   7.4798800e+00   1.8856517e-01
   7.3998800e+00   1.6505065e-01
   7.3198800e+00   1.8856517e-01
   7.2398800e+00   1.8856517e-01
   7.1598800e+00   1.8856517e-01
   7.0798800e+00   5.8670450e-01
   6.9998800e+00   7.9508607e-01
   6.9198800e+00   9.0783486e-02
   6.8398800e+00   9.0783486e-02
   6.7598800e+00   9.0783486e-02
   6.6798800e+00   9.0783486e-02
   6.5998800e+00   6.7268963e-02
   6.5198800e+00   9.0783486e-02
   6.4398800e+00   9.0783486e-02
   6.3598800e+00   9.0783486e-02
   6.2798800e+00   9.0783486e-02
   6.1998800e+00   6.7268963e-02
   6.1198800e+00   9.0783486e-02
   6.0398800e+00   7.1257689e-01
   5.9598800e+00  -1.1935608e-02
   5.8798800e+00  -1.1935608e-02
   5.7998800e+00  -3.5450131e-02
   5.7198800e+00  -1.1935608e-02
   5.6398800e+00  -1.1935608e-02
   5.5598800e+00  -1.1935608e-02
   5.4798800e+00  -1.1935608e-02
   5.3998800e+00  -3.5450131e-02
   5.3198800e+00  -1.1935608e-02
   5.2398800e+00  -1.1935608e-02
   5.1598800e+00  -1.1935608e-02
   5.0798800e+00   4.0663768e-01
   4.9998800e+00   6.2690902e-01
   4.9198800e+00  -1.1984292e-01
   4.8398800e+00  -1.1984292e-01
   4.7598800e+00  -1.1984292e-01
   4.6798800e+00  -1.1984292e-01
   4.5998800e+00  -1.4335745e-01
   4.5198800e+00  -1.1984292e-01
   4.4398800e+00  -1.1984292e-01
   4.3598800e+00  -1.1984292e-01
   4.2798800e+00  -1.1984292e-01
   4.1998800e+00  -1.4335745e-01
   4.1198800e+00  -1.1984292e-01
   4.0398800e+00   5.3800736e-01
   3.9598800e+00  -2.3320224e-01
   3.8798800e+00  -2.3320224e-01
   3.7998800e+00  -2.5671676e-01
   3.7198800e+00  -2.3320224e-01
   3.6398800e+00  -2.3320224e-01
   3.5598800e+00  -2.3320224e-01
   3.4798800e+00  -2.3320224e-01
   3.3998800e+00  -2.5671676e-01
   3.3198800e+00  -2.3320224e-01
   3.2398800e+00  -2.3320224e-01
   3.1598800e+00  -2.3320224e-01
   3.0798800e+00   2.1094297e-01
   2.9998800e+00   4.4579921e-01
   2.9198800e+00  -3.5229100e-01
   2.8398800e+00  -3.5229100e-01
   2.7598800e+00  -3.5229100e-01
   2.6798800e+00  -3.5229100e-01
   2.5998800e+00  -3.7580552e-01
   2.5198800e+00  -3.5229100e-01
   2.4398800e+00  -3.5229100e-01
   2.3598800e+00  -3.5229100e-01
   2.2798800e+00  -3.5229100e-01
   2.1998800e+00  -3.7580552e-01
   2.1198800e+00  -3.5229100e-01
   2.0398800e+00   3.5021450e-01
   1.9598800e+00  -4.7740106e-01
   1.8798800e+00  -4.7740106e-01
   1.7998800e+00  -5.0091558e-01
   1.7198800e+00  -4.7740106e-01
   1.6398800e+00  -4.7740106e-01
   1.5598800e+00  -4.7740106e-01
   1.4798800e+00  -4.7740106e-01
   1.3998800e+00  -5.0091558e-01
   1.3198800e+00  -4.7740106e-01
   1.2398800e+00  -4.7740106e-01
   1.1598800e+00  -4.7740106e-01
   1.0798800e+00  -1.4413664e-03
   9.9988000e-01   2.5118642e-01
   9.1988000e-01  -6.0883946e-01
   8.3988000e-01  -6.0883946e-01
   7.5988000e-01  -6.0883946e-01
   6.7988000e-01  -6.0883946e-01
   5.9988000e-01  -6.3235398e-01
   5.1988000e-01  -6.0883946e-01
   4.3988000e-01  -6.0883946e-01
   3.5988000e-01  -6.0883946e-01
   2.7988000e-01  -6.0883946e-01
   1.9988000e-01  -6.3235398e-01
   1.1988000e-01  -6.0883946e-01
   3.9880099e-02   1.4809358e-01


==> Pictures/Krstic_off_4.dat <==
   1.4880263e-02  -1.1042490e+00
   4.4880000e-02  -1.0447759e+00
   7.4880000e-02  -9.8671930e-01
   1.0488000e-01  -9.3003158e-01
   1.3488000e-01  -8.7466737e-01
   1.6488000e-01  -8.2058354e-01
   1.9488000e-01  -5.9298363e-01
   2.2488000e-01  -5.9298363e-01
   2.5488000e-01  -5.9298362e-01
   2.8488000e-01  -5.9298362e-01
   3.1488000e-01  -5.9298362e-01
   3.4488000e-01  -5.9298361e-01
   3.7488000e-01  -5.9298361e-01
   4.0488000e-01  -5.9298360e-01
   4.3488000e-01  -5.9298359e-01
   4.6488000e-01  -5.9298359e-01
   4.9488000e-01  -5.9298358e-01
   5.2488000e-01  -5.9298359e-01
   5.5488000e-01  -5.9298359e-01
   5.8488000e-01  -5.9298360e-01
   6.1488000e-01  -5.9298360e-01
   6.4488000e-01  -5.9298361e-01
   6.7488000e-01  -5.9298361e-01
   7.0488000e-01  -5.9298362e-01
   7.3488000e-01  -5.9298362e-01
   7.6488000e-01  -5.9298363e-01
   7.9488000e-01  -5.9298363e-01
   8.2488000e-01  -5.9298363e-01
   8.5488000e-01  -5.9298363e-01
   8.8488000e-01  -5.9298364e-01
   9.1488000e-01  -5.9298364e-01
   9.4488000e-01  -5.9298364e-01
   9.7488000e-01  -5.9298364e-01
   1.0048800e+00  -6.8319208e-01
   1.0348800e+00  -6.4990382e-01
   1.0648800e+00  -6.0089833e-01
   1.0948800e+00  -5.5297535e-01
   1.1248800e+00  -5.0610276e-01
   1.1548800e+00  -4.6024981e-01
   1.1848800e+00  -3.0250335e-01
   1.2148800e+00  -2.4725877e-01
   1.2448800e+00  -2.4725877e-01
   1.2748800e+00  -2.4725877e-01
   1.3048800e+00  -2.4725876e-01
   1.3348800e+00  -2.4725876e-01
   1.3648800e+00  -2.4725875e-01
   1.3948800e+00  -2.4725875e-01
   1.4248800e+00  -2.4725874e-01
   1.4548800e+00  -2.4725873e-01
   1.4848800e+00  -2.4725873e-01
   1.5148800e+00  -2.4725873e-01
   1.5448800e+00  -2.4725873e-01
   1.5748800e+00  -2.4725874e-01
   1.6048800e+00  -2.4725875e-01
   1.6348800e+00  -2.4725875e-01
   1.6648800e+00  -2.4725876e-01
   1.6948800e+00  -2.4725876e-01
   1.7248800e+00  -2.4725877e-01
   1.7548800e+00  -2.4725877e-01
   1.7848800e+00  -2.4725877e-01
   1.8148800e+00  -2.4725878e-01
   1.8448800e+00  -2.4725878e-01
   1.8748800e+00  -2.4725878e-01
   1.9048800e+00  -2.4725878e-01
   1.9348800e+00  -2.4725878e-01
   1.9648800e+00  -2.4725878e-01
   1.9948800e+00  -3.2719169e-01
   2.0248800e+00  -3.1308247e-01
   2.0548800e+00  -2.7135647e-01
   2.0848800e+00  -2.3051057e-01
   2.1148800e+00  -1.9051577e-01
   2.1448800e+00  -1.5134936e-01
   2.1748800e+00  -1.1298951e-01
   2.2048800e+00   5.2302423e-02
   2.2348800e+00   5.2302426e-02
   2.2648800e+00   5.2302430e-02
   2.2948800e+00   5.2302434e-02
   2.3248800e+00   5.2302438e-02
   2.3548800e+00   5.2302443e-02
   2.3848800e+00   5.2302449e-02
   2.4148800e+00   5.2302454e-02
   2.4448800e+00   5.2302461e-02
   2.4748800e+00   5.2302467e-02
   2.5048800e+00   5.2302472e-02
   2.5348800e+00   5.2302465e-02
   2.5648800e+00   5.2302458e-02
   2.5948800e+00   5.2302452e-02
   2.6248800e+00   5.2302447e-02
   2.6548800e+00   5.2302441e-02
   2.6848800e+00   5.2302437e-02
   2.7148800e+00   5.2302432e-02
   2.7448800e+00   5.2302428e-02
   2.7748800e+00   5.2302425e-02
   2.8048800e+00   5.2302422e-02
   2.8348800e+00   5.2302419e-02
   2.8648800e+00   5.2302417e-02
   2.8948800e+00   5.2302416e-02
   2.9248800e+00   5.2302415e-02
   2.9548800e+00   5.2302414e-02
   2.9848800e+00   5.2302414e-02
   3.0148800e+00  -2.0002206e-02
   3.0448800e+00   1.5685434e-02
   3.0748800e+00   5.0655548e-02
   3.1048800e+00   8.4925968e-02
   3.1348800e+00   1.1851391e-01
   3.1648800e+00   1.5143601e-01
   3.1948800e+00   3.1405867e-01
   3.2248800e+00   3.1405867e-01
   3.2548800e+00   3.1405868e-01
   3.2848800e+00   3.1405868e-01
   3.3148800e+00   3.1405869e-01
   3.3448800e+00   3.1405869e-01
   3.3748800e+00   3.1405870e-01
   3.4048800e+00   3.1405870e-01
   3.4348800e+00   3.1405871e-01
   3.4648800e+00   3.1405871e-01
   3.4948800e+00   3.1405872e-01
   3.5248800e+00   3.1405872e-01
   3.5548800e+00   3.1405871e-01
   3.5848800e+00   3.1405870e-01
   3.6148800e+00   3.1405870e-01
   3.6448800e+00   3.1405869e-01
   3.6748800e+00   3.1405869e-01
   3.7048800e+00   3.1405868e-01
   3.7348800e+00   3.1405868e-01
   3.7648800e+00   3.1405868e-01
   3.7948800e+00   3.1405867e-01
   3.8248800e+00   3.1405867e-01
   3.8548800e+00   3.1405867e-01
   3.8848800e+00   3.1405867e-01
   3.9148800e+00   3.1405866e-01
   3.9448800e+00   3.1405866e-01
   3.9748800e+00   3.1405866e-01
   4.0048800e+00   2.4750024e-01
   4.0348800e+00   2.6782782e-01
   4.0648800e+00   2.9782491e-01
   4.0948800e+00   3.2724108e-01
   4.1248800e+00   3.5608966e-01
   4.1548800e+00   3.8438360e-01
   4.1848800e+00   5.0007692e-01
   4.2148800e+00   5.4664028e-01
   4.2448800e+00   5.4664028e-01
   4.2748800e+00   5.4664028e-01
   4.3048800e+00   5.4664029e-01
   4.3348800e+00   5.4664029e-01
   4.3648800e+00   5.4664030e-01
   4.3948800e+00   5.4664030e-01
   4.4248800e+00   5.4664031e-01
   4.4548800e+00   5.4664032e-01
   4.4848800e+00   5.4664032e-01
   4.5148800e+00   5.4664032e-01
   4.5448800e+00   5.4664032e-01
   4.5748800e+00   5.4664031e-01
   4.6048800e+00   5.4664030e-01
   4.6348800e+00   5.4664030e-01
   4.6648800e+00   5.4664029e-01
   4.6948800e+00   5.4664029e-01
   4.7248800e+00   5.4664028e-01
   4.7548800e+00   5.4664028e-01
   4.7848800e+00   5.4664028e-01
   4.8148800e+00   5.4664027e-01
   4.8448800e+00   5.4664027e-01
   4.8748800e+00   5.4664027e-01
   4.9048800e+00   5.4664027e-01
   4.9348800e+00   5.4664027e-01
   4.9648800e+00   5.4664027e-01
   4.9948800e+00   4.8447728e-01
   5.0248800e+00   4.9314827e-01
   5.0548800e+00   5.1883274e-01
   5.0848800e+00   5.4403280e-01
   5.1148800e+00   5.6875894e-01
   5.1448800e+00   5.9302134e-01
   5.1748800e+00   6.1682992e-01
   5.2048800e+00   7.5005895e-01
   5.2348800e+00   7.5005895e-01
   5.2648800e+00   7.5005895e-01
   5.2948800e+00   7.5005896e-01
   5.3248800e+00   7.5005896e-01
   5.3548800e+00   7.5005897e-01
   5.3848800e+00   7.5005897e-01
   5.4148800e+00   7.5005898e-01
   5.4448800e+00   7.5005898e-01
   5.4748800e+00   7.5005899e-01
   5.5048800e+00   7.5005900e-01
   5.5348800e+00   7.5005899e-01
   5.5648800e+00   7.5005898e-01
   5.5948800e+00   7.5005898e-01
   5.6248800e+00   7.5005897e-01
   5.6548800e+00   7.5005897e-01
   5.6848800e+00   7.5005896e-01
   5.7148800e+00   7.5005896e-01
   5.7448800e+00   7.5005895e-01
   5.7748800e+00   7.5005895e-01
   5.8048800e+00   7.5005895e-01
   5.8348800e+00   7.5005894e-01
   5.8648800e+00   7.5005894e-01
   5.8948800e+00   7.5005894e-01
   5.9248800e+00   7.5005894e-01
   5.9548800e+00   7.5005894e-01
   5.9848800e+00   7.5005894e-01
   6.0148800e+00   6.9119425e-01
   6.0448800e+00   7.1317826e-01
   6.0748800e+00   7.3475625e-01
   6.1048800e+00   7.5593658e-01
   6.1348800e+00   7.7672742e-01
   6.1648800e+00   7.9713669e-01
   6.1948800e+00   9.3080200e-01
   6.2248800e+00   9.3080200e-01
   6.2548800e+00   9.3080201e-01
   6.2848800e+00   9.3080201e-01
   6.3148800e+00   9.3080202e-01
   6.3448800e+00   9.3080202e-01
   6.3748800e+00   9.3080203e-01
   6.4048800e+00   9.3080203e-01
   6.4348800e+00   9.3080204e-01
   6.4648800e+00   9.3080204e-01
   6.4948800e+00   9.3080205e-01
   6.5248800e+00   9.3080205e-01
   6.5548800e+00   9.3080204e-01
   6.5848800e+00   9.3080203e-01
   6.6148800e+00   9.3080203e-01
   6.6448800e+00   9.3080202e-01
   6.6748800e+00   9.3080202e-01
   6.7048800e+00   9.3080201e-01
   6.7348800e+00   9.3080201e-01
   6.7648800e+00   9.3080201e-01
   6.7948800e+00   9.3080200e-01
   6.8248800e+00   9.3080200e-01
   6.8548800e+00   9.3080200e-01
   6.8848800e+00   9.3080200e-01
   6.9148800e+00   9.3080199e-01
   6.9448800e+00   9.3080199e-01
   6.9748800e+00   9.3080199e-01
   7.0048800e+00   8.7444183e-01
   7.0348800e+00   8.8689700e-01
   7.0648800e+00   9.0529677e-01
   7.0948800e+00   9.2336290e-01
   7.1248800e+00   9.4110198e-01
   7.1548800e+00   9.5852042e-01
   7.1848800e+00   1.0525973e+00
   7.2148800e+00   1.0919883e+00
   7.2448800e+00   1.0919883e+00
   7.2748800e+00   1.0919883e+00
   7.3048800e+00   1.0919883e+00
   7.3348800e+00   1.0919883e+00
   7.3648800e+00   1.0919883e+00
   7.3948800e+00   1.0919883e+00
   7.4248800e+00   1.0919883e+00
   7.4548800e+00   1.0919883e+00
   7.4848800e+00   1.0919884e+00
   7.5148800e+00   1.0919884e+00
   7.5448800e+00   1.0919883e+00
   7.5748800e+00   1.0919883e+00
   7.6048800e+00   1.0919883e+00
   7.6348800e+00   1.0919883e+00
   7.6648800e+00   1.0919883e+00
   7.6948800e+00   1.0919883e+00
   7.7248800e+00   1.0919883e+00
   7.7548800e+00   1.0919883e+00
   7.7848800e+00   1.0919883e+00
   7.8148800e+00   1.0919883e+00
   7.8448800e+00   1.0919883e+00
   7.8748800e+00   1.0919883e+00
   7.9048800e+00   1.0919883e+00
   7.9348800e+00   1.0919883e+00
   7.9648800e+00   1.0919883e+00
   7.9948800e+00   1.0375244e+00
   8.0248800e+00   1.0427838e+00
   8.0548800e+00   1.0583734e+00
   8.0848800e+00   1.0736840e+00
   8.1148800e+00   1.0887208e+00
   8.1448800e+00   1.1034892e+00
   8.1748800e+00   1.1179940e+00
   8.2048800e+00   1.2381931e+00
   8.2348800e+00   1.2381931e+00
   8.2648800e+00   1.2381931e+00
   8.2948800e+00   1.2381931e+00
   8.3248800e+00   1.2381931e+00
   8.3548800e+00   1.2381931e+00
   8.3848800e+00   1.2381931e+00
   8.4148800e+00   1.2381931e+00
   8.4448800e+00   1.2381931e+00
   8.4748800e+00   1.2381931e+00
   8.5048800e+00   1.2381931e+00
   8.5348800e+00   1.2381931e+00
   8.5648800e+00   1.2381931e+00
   8.5948800e+00   1.2381931e+00
   8.6248800e+00   1.2381931e+00
   8.6548800e+00   1.2381931e+00
   8.6848800e+00   1.2381931e+00
   8.7148800e+00   1.2381931e+00
   8.7448800e+00   1.2381931e+00
   8.7748800e+00   1.2381931e+00
   8.8048800e+00   1.2381931e+00
   8.8348800e+00   1.2381931e+00
   8.8648800e+00   1.2381931e+00
   8.8948800e+00   1.2381931e+00
   8.9248800e+00   1.2381931e+00
   8.9548800e+00   1.2381931e+00
   8.9848800e+00   1.2381931e+00
   9.0148800e+00   1.1851747e+00
   9.0448800e+00   1.1982276e+00
   9.0748800e+00   1.2110493e+00
   9.1048800e+00   1.2236440e+00
   9.1348800e+00   1.2360160e+00
   9.1648800e+00   1.2481694e+00
   9.1948800e+00   1.3692778e+00
   9.2248800e+00   1.3692778e+00
   9.2548800e+00   1.3692778e+00
   9.2848800e+00   1.3692778e+00
   9.3148800e+00   1.3692778e+00
   9.3448800e+00   1.3692778e+00
   9.3748800e+00   1.3692778e+00
   9.4048800e+00   1.3692778e+00
   9.4348800e+00   1.3692778e+00
   9.4648800e+00   1.3692778e+00
   9.4948800e+00   1.3692778e+00
   9.5248800e+00   1.3692778e+00
   9.5548800e+00   1.3692778e+00
   9.5848800e+00   1.3692778e+00
   9.6148800e+00   1.3692778e+00
   9.6448800e+00   1.3692778e+00
   9.6748800e+00   1.3692778e+00
   9.7048800e+00   1.3692778e+00
   9.7348800e+00   1.3692778e+00
   9.7648800e+00   1.3692778e+00
   9.7948800e+00   1.3692778e+00
   9.8248800e+00   1.3692778e+00
   9.8548800e+00   1.3692778e+00
   9.8848800e+00   1.3692778e+00
   9.9148800e+00   1.3692778e+00
   9.9448800e+00   1.3692778e+00
   9.9748800e+00   1.3692778e+00
   1.0004880e+01   1.3173341e+00
   1.0034880e+01   1.3245024e+00
   1.0064880e+01   1.3350971e+00
   1.0094880e+01   1.3455059e+00
   1.0124880e+01   1.3557320e+00
   1.0154880e+01   1.3657787e+00
   1.0184880e+01   1.4478309e+00
   1.0214880e+01   1.4851071e+00
   1.0244880e+01   1.4851071e+00
   1.0274880e+01   1.4851071e+00
   1.0304880e+01   1.4851072e+00
   1.0334880e+01   1.4851072e+00
   1.0364880e+01   1.4851072e+00
   1.0394880e+01   1.4851072e+00
   1.0424880e+01   1.4851072e+00
   1.0454880e+01   1.4851072e+00
   1.0484880e+01   1.4851072e+00
   1.0514880e+01   1.4851072e+00
   1.0544880e+01   1.4851072e+00
   1.0574880e+01   1.4851072e+00
   1.0604880e+01   1.4851072e+00
   1.0634880e+01   1.4851072e+00
   1.0664880e+01   1.4851072e+00
   1.0694880e+01   1.4851072e+00
   1.0724880e+01   1.4851071e+00
   1.0754880e+01   1.4851071e+00
   1.0784880e+01   1.4851071e+00
   1.0814880e+01   1.4851071e+00
   1.0844880e+01   1.4851071e+00
   1.0874880e+01   1.4851071e+00
   1.0904880e+01   1.4851071e+00
   1.0934880e+01   1.4851071e+00
   1.0964880e+01   1.4851071e+00
   1.0994880e+01   1.4339392e+00
   1.1024880e+01   1.4368490e+00
   1.1054880e+01   1.4454765e+00
   1.1084880e+01   1.4539535e+00
   1.1114880e+01   1.4622825e+00
   1.1144880e+01   1.4704663e+00
   1.1174880e+01   1.4785075e+00
   1.1204880e+01   1.5894000e+00
   1.1234880e+01   1.5894000e+00
   1.1264880e+01   1.5894000e+00
   1.1294880e+01   1.5894000e+00
   1.1324880e+01   1.5894000e+00
   1.1354880e+01   1.5894001e+00
   1.1384880e+01   1.5894001e+00
   1.1414880e+01   1.5894001e+00
   1.1444880e+01   1.5894001e+00
   1.1474880e+01   1.5894001e+00
   1.1504880e+01   1.5894001e+00
   1.1534880e+01   1.5894001e+00
   1.1564880e+01   1.5894001e+00
   1.1594880e+01   1.5894001e+00
   1.1624880e+01   1.5894001e+00
   1.1654880e+01   1.5894000e+00
   1.1684880e+01   1.5894000e+00
   1.1714880e+01   1.5894000e+00
   1.1744880e+01   1.5894000e+00
   1.1774880e+01   1.5894000e+00
   1.1804880e+01   1.5894000e+00
   1.1834880e+01   1.5894000e+00
   1.1864880e+01   1.5894000e+00
   1.1894880e+01   1.5894000e+00
   1.1924880e+01   1.5894000e+00
   1.1954880e+01   1.5894000e+00
   1.1984880e+01   1.5894000e+00
   1.2014880e+01   1.5387913e+00
   1.2044880e+01   1.5456423e+00
   1.2074880e+01   1.5523742e+00
   1.2104880e+01   1.5589892e+00
   1.2134880e+01   1.5654893e+00
   1.2164880e+01   1.5718766e+00
   1.2194880e+01   1.6834489e+00
   1.2224880e+01   1.6834489e+00
   1.2254880e+01   1.6834489e+00
   1.2284880e+01   1.6834489e+00
   1.2314880e+01   1.6834489e+00
   1.2344880e+01   1.6834489e+00
   1.2374880e+01   1.6834489e+00
   1.2404880e+01   1.6834489e+00
   1.2434880e+01   1.6834489e+00
   1.2464880e+01   1.6834490e+00
   1.2494880e+01   1.6834490e+00
   1.2524880e+01   1.6834490e+00
   1.2554880e+01   1.6834489e+00
   1.2584880e+01   1.6834489e+00
   1.2614880e+01   1.6834489e+00
   1.2644880e+01   1.6834489e+00
   1.2674880e+01   1.6834489e+00
   1.2704880e+01   1.6834489e+00
   1.2734880e+01   1.6834489e+00
   1.2764880e+01   1.6834489e+00
   1.2794880e+01   1.6834489e+00
   1.2824880e+01   1.6834489e+00
   1.2854880e+01   1.6834489e+00
   1.2884880e+01   1.6834489e+00
   1.2914880e+01   1.6834489e+00
   1.2944880e+01   1.6834489e+00
   1.2974880e+01   1.6834489e+00
   1.3004880e+01   1.6332255e+00
   1.3034880e+01   1.6367112e+00
   1.3064880e+01   1.6418643e+00
   1.3094880e+01   1.6469281e+00
   1.3124880e+01   1.6519044e+00
   1.3154880e+01   1.6567946e+00
   1.3184880e+01   1.7319094e+00
   1.3214880e+01   1.7683704e+00
   1.3244880e+01   1.7683704e+00
   1.3274880e+01   1.7683704e+00
   1.3304880e+01   1.7683704e+00
   1.3334880e+01   1.7683704e+00
   1.3364880e+01   1.7683704e+00
   1.3394880e+01   1.7683704e+00
   1.3424880e+01   1.7683704e+00
   1.3454880e+01   1.7683704e+00
   1.3484880e+01   1.7683704e+00
   1.3514880e+01   1.7683704e+00
   1.3544880e+01   1.7683704e+00
   1.3574880e+01   1.7683704e+00
   1.3604880e+01   1.7683704e+00
   1.3634880e+01   1.7683704e+00
   1.3664880e+01   1.7683704e+00
   1.3694880e+01   1.7683704e+00
   1.3724880e+01   1.7683704e+00
   1.3754880e+01   1.7683704e+00
   1.3784880e+01   1.7683704e+00
   1.3814880e+01   1.7683704e+00
   1.3844880e+01   1.7683704e+00
   1.3874880e+01   1.7683704e+00
   1.3904880e+01   1.7683704e+00
   1.3934880e+01   1.7683704e+00
   1.3964880e+01   1.7683704e+00
   1.3994880e+01   1.7184041e+00
   1.4024880e+01   1.7196583e+00
   1.4054880e+01   1.7233778e+00
   1.4084880e+01   1.7270331e+00
   1.4114880e+01   1.7306253e+00
   1.4144880e+01   1.7341555e+00
   1.4174880e+01   1.7376248e+00
   1.4204880e+01   1.8451356e+00
   1.4234880e+01   1.8451356e+00
   1.4264880e+01   1.8451356e+00
   1.4294880e+01   1.8451356e+00
   1.4324880e+01   1.8451357e+00
   1.4354880e+01   1.8451357e+00
   1.4384880e+01   1.8451357e+00
   1.4414880e+01   1.8451357e+00
   1.4444880e+01   1.8451357e+00
   1.4474880e+01   1.8451357e+00
   1.4504880e+01   1.8451357e+00
   1.4534880e+01   1.8451357e+00
   1.4564880e+01   1.8451357e+00
   1.4594880e+01   1.8451357e+00
   1.4624880e+01   1.8451357e+00
   1.4654880e+01   1.8451357e+00
   1.4684880e+01   1.8451357e+00
   1.4714880e+01   1.8451356e+00
   1.4744880e+01   1.8451356e+00
   1.4774880e+01   1.8451356e+00
   1.4804880e+01   1.8451356e+00
   1.4834880e+01   1.8451356e+00
   1.4864880e+01   1.8451356e+00
   1.4894880e+01   1.8451356e+00
   1.4924880e+01   1.8451356e+00
   1.4954880e+01   1.8451356e+00
   1.4984880e+01   1.8451356e+00
   1.5014880e+01   1.7953277e+00
   1.5044880e+01   1.7977424e+00
   1.5074880e+01   1.8001155e+00
   1.5104880e+01   1.8024477e+00
   1.5134880e+01   1.8047397e+00
   1.5164880e+01   1.8069923e+00
   1.5194880e+01   1.9145944e+00
   1.5224880e+01   1.9145944e+00
   1.5254880e+01   1.9145944e+00
   1.5284880e+01   1.9145944e+00
   1.5314880e+01   1.9145944e+00
   1.5344880e+01   1.9145944e+00
   1.5374880e+01   1.9145944e+00
   1.5404880e+01   1.9145944e+00
   1.5434880e+01   1.9145944e+00
   1.5464880e+01   1.9145944e+00
   1.5494880e+01   1.9145944e+00
   1.5524880e+01   1.9145944e+00
   1.5554880e+01   1.9145944e+00
   1.5584880e+01   1.9145944e+00
   1.5614880e+01   1.9145944e+00
   1.5644880e+01   1.9145944e+00
   1.5674880e+01   1.9145944e+00
   1.5704880e+01   1.9145944e+00
   1.5734880e+01   1.9145944e+00
   1.5764880e+01   1.9145944e+00
   1.5794880e+01   1.9145944e+00
   1.5824880e+01   1.9145944e+00
   1.5854880e+01   1.9145944e+00
   1.5884880e+01   1.9145944e+00
   1.5914880e+01   1.9145944e+00
   1.5944880e+01   1.9145944e+00
   1.5974880e+01   1.9145944e+00
   1.6004880e+01   1.8648692e+00
   1.6034880e+01   1.8656833e+00
   1.6064880e+01   1.8668869e+00
   1.6094880e+01   1.8680698e+00
   1.6124880e+01   1.8692323e+00
   1.6154880e+01   1.8703749e+00
   1.6184880e+01   1.9412553e+00
   1.6214880e+01   1.9774939e+00
   1.6244880e+01   1.9774939e+00
   1.6274880e+01   1.9774939e+00
   1.6304880e+01   1.9774939e+00
   1.6334880e+01   1.9774939e+00
   1.6364880e+01   1.9774939e+00
   1.6394880e+01   1.9774939e+00
   1.6424880e+01   1.9774939e+00
   1.6454880e+01   1.9774939e+00
   1.6484880e+01   1.9774939e+00
   1.6514880e+01   1.9774939e+00
   1.6544880e+01   1.9774939e+00
   1.6574880e+01   1.9774939e+00
   1.6604880e+01   1.9774939e+00
   1.6634880e+01   1.9774939e+00
   1.6664880e+01   1.9774939e+00
   1.6694880e+01   1.9774939e+00
   1.6724880e+01   1.9774939e+00
   1.6754880e+01   1.9774939e+00
   1.6784880e+01   1.9774939e+00
   1.6814880e+01   1.9774939e+00
   1.6844880e+01   1.9774939e+00
   1.6874880e+01   1.9774939e+00
   1.6904880e+01   1.9774939e+00
   1.6934880e+01   1.9774939e+00
   1.6964880e+01   1.9774939e+00
   1.6994880e+01   1.9277913e+00
   1.7024880e+01   1.9278368e+00
   1.7054880e+01   1.9279719e+00
   1.7084880e+01   1.9281046e+00
   1.7114880e+01   1.9282351e+00
   1.7144880e+01   1.9283633e+00
   1.7174880e+01   1.9284894e+00
   1.7204880e+01   2.0344941e+00
   1.7234880e+01   2.0344941e+00
   1.7264880e+01   2.0344941e+00
   1.7294880e+01   2.0344941e+00
   1.7324880e+01   2.0344941e+00
   1.7354880e+01   2.0344941e+00
   1.7384880e+01   2.0344941e+00
   1.7414880e+01   2.0344941e+00
   1.7444880e+01   2.0344942e+00
   1.7474880e+01   2.0344942e+00
   1.7504880e+01   2.0344942e+00
   1.7534880e+01   2.0344942e+00
   1.7564880e+01   2.0344942e+00
   1.7594880e+01   2.0344941e+00
   1.7624880e+01   2.0344941e+00
   1.7654880e+01   2.0344941e+00
   1.7684880e+01   2.0344941e+00
   1.7714880e+01   2.0344941e+00
   1.7744880e+01   2.0344941e+00
   1.7774880e+01   2.0344941e+00
   1.7804880e+01   2.0344941e+00
   1.7834880e+01   2.0344941e+00
   1.7864880e+01   2.0344941e+00
   1.7894880e+01   2.0344941e+00
   1.7924880e+01   2.0344941e+00
   1.7954880e+01   2.0344941e+00
   1.7984880e+01   2.0344941e+00
   1.8014880e+01   1.9839515e+00
   1.8044880e+01   1.9831223e+00
   1.8074880e+01   1.9823073e+00
   1.8104880e+01   1.9815063e+00
   1.8134880e+01   1.9807191e+00
   1.8164880e+01   1.9802018e+00
   1.8194880e+01   2.0861803e+00
   1.8224880e+01   2.0861803e+00
   1.8254880e+01   2.0861803e+00
   1.8284880e+01   2.0861803e+00
   1.8314880e+01   2.0861803e+00
   1.8344880e+01   2.0861803e+00
   1.8374880e+01   2.0861803e+00
   1.8404880e+01   2.0861803e+00
   1.8434880e+01   2.0861803e+00
   1.8464880e+01   2.0861803e+00
   1.8494880e+01   2.0861803e+00
   1.8524880e+01   2.0861803e+00
   1.8554880e+01   2.0861803e+00
   1.8584880e+01   2.0861803e+00
   1.8614880e+01   2.0861803e+00
   1.8644880e+01   2.0861803e+00
   1.8674880e+01   2.0861803e+00
   1.8704880e+01   2.0861803e+00
   1.8734880e+01   2.0861803e+00
   1.8764880e+01   2.0861803e+00
   1.8794880e+01   2.0861803e+00
   1.8824880e+01   2.0861803e+00
   1.8854880e+01   2.0861803e+00
   1.8884880e+01   2.0861803e+00
   1.8914880e+01   2.0861803e+00
   1.8944880e+01   2.0861803e+00
   1.8974880e+01   2.0861803e+00
   1.9004880e+01   2.0353045e+00
   1.9034880e+01   2.0335934e+00
   1.9064880e+01   2.0319117e+00
   1.9094880e+01   2.0302589e+00
   1.9124880e+01   2.0286344e+00
   1.9154880e+01   2.0270379e+00
   1.9184880e+01   2.0967914e+00
   1.9214880e+01   2.1330730e+00
   1.9244880e+01   2.1330730e+00
   1.9274880e+01   2.1330730e+00
   1.9304880e+01   2.1330731e+00
   1.9334880e+01   2.1330731e+00
   1.9364880e+01   2.1330731e+00
   1.9394880e+01   2.1330731e+00
   1.9424880e+01   2.1330731e+00
   1.9454880e+01   2.1330731e+00
   1.9484880e+01   2.1330731e+00
   1.9514880e+01   2.1330731e+00
   1.9544880e+01   2.1330731e+00
   1.9574880e+01   2.1330731e+00
   1.9604880e+01   2.1330731e+00
   1.9634880e+01   2.1330731e+00
   1.9664880e+01   2.1330731e+00
   1.9694880e+01   2.1330731e+00
   1.9724880e+01   2.1330730e+00
   1.9754880e+01   2.1330730e+00
   1.9784880e+01   2.1330730e+00
   1.9814880e+01   2.1330730e+00
   1.9844880e+01   2.1330730e+00
   1.9874880e+01   2.1330730e+00
   1.9904880e+01   2.1330730e+00
   1.9934880e+01   2.1330730e+00
   1.9964880e+01   2.1330730e+00
   1.9994880e+01   2.0824593e+00
   2.0024880e+01   2.0799386e+00
   2.0054880e+01   2.0774612e+00
   2.0084880e+01   2.0750263e+00
   2.0114880e+01   2.0726332e+00
   2.0144880e+01   2.0702812e+00
   2.0174880e+01   2.0695062e+00
   2.0204880e+01   2.1756369e+00
   2.0234880e+01   2.1756369e+00
   2.0264880e+01   2.1756369e+00
   2.0294880e+01   2.1756369e+00
   2.0324880e+01   2.1756369e+00
   2.0354880e+01   2.1756369e+00
   2.0384880e+01   2.1756369e+00
   2.0414880e+01   2.1756369e+00
   2.0444880e+01   2.1756369e+00
   2.0474880e+01   2.1756369e+00
   2.0504880e+01   2.1756369e+00
   2.0534880e+01   2.1756369e+00
   2.0564880e+01   2.1756369e+00
   2.0594880e+01   2.1756369e+00
   2.0624880e+01   2.1756369e+00
   2.0654880e+01   2.1756369e+00
   2.0684880e+01   2.1756369e+00
   2.0714880e+01   2.1756369e+00
   2.0744880e+01   2.1756369e+00
   2.0774880e+01   2.1756369e+00
   2.0804880e+01   2.1756369e+00
   2.0834880e+01   2.1756369e+00
   2.0864880e+01   2.1756369e+00
   2.0894880e+01   2.1756369e+00
   2.0924880e+01   2.1756369e+00
   2.0954880e+01   2.1756369e+00
   2.0984880e+01   2.1756369e+00
   2.1014880e+01   2.1225445e+00
   2.1044880e+01   2.1193356e+00
   2.1074880e+01   2.1161817e+00
   2.1104880e+01   2.1130821e+00
   2.1134880e+01   2.1100356e+00
   2.1164880e+01   2.1080338e+00
   2.1194880e+01   2.2142873e+00
   2.1224880e+01   2.2142873e+00
   2.1254880e+01   2.2142873e+00
   2.1284880e+01   2.2142873e+00
   2.1314880e+01   2.2142873e+00
   2.1344880e+01   2.2142873e+00
   2.1374880e+01   2.2142873e+00
   2.1404880e+01   2.2142873e+00
   2.1434880e+01   2.2142873e+00
   2.1464880e+01   2.2142873e+00
   2.1494880e+01   2.2142873e+00
   2.1524880e+01   2.2142873e+00
   2.1554880e+01   2.2142873e+00
   2.1584880e+01   2.2142873e+00
   2.1614880e+01   2.2142873e+00
   2.1644880e+01   2.2142873e+00
   2.1674880e+01   2.2142873e+00
   2.1704880e+01   2.2142873e+00
   2.1734880e+01   2.2142873e+00
   2.1764880e+01   2.2142873e+00
   2.1794880e+01   2.2142873e+00
   2.1824880e+01   2.2142873e+00
   2.1854880e+01   2.2142873e+00
   2.1884880e+01   2.2142873e+00
   2.1914880e+01   2.2142873e+00
   2.1944880e+01   2.2142873e+00
   2.1974880e+01   2.2142873e+00
   2.2004880e+01   2.1617576e+00
   2.2034880e+01   2.1578754e+00
   2.2064880e+01   2.1540598e+00
   2.2094880e+01   2.1503097e+00
   2.2124880e+01   2.1466241e+00
   2.2154880e+01   2.1430017e+00
   2.2184880e+01   2.2129668e+00
   2.2214880e+01   2.2493967e+00
   2.2244880e+01   2.2493967e+00
   2.2274880e+01   2.2493967e+00
   2.2304880e+01   2.2493967e+00
   2.2334880e+01   2.2493967e+00
   2.2364880e+01   2.2493967e+00
   2.2394880e+01   2.2493967e+00
   2.2424880e+01   2.2493968e+00
   2.2454880e+01   2.2493968e+00
   2.2484880e+01   2.2493968e+00
   2.2514880e+01   2.2493968e+00
   2.2544880e+01   2.2493968e+00
   2.2574880e+01   2.2493968e+00
   2.2604880e+01   2.2493967e+00
   2.2634880e+01   2.2493967e+00
   2.2664880e+01   2.2493967e+00
   2.2694880e+01   2.2493967e+00
   2.2724880e+01   2.2493967e+00
   2.2754880e+01   2.2493967e+00
   2.2784880e+01   2.2493967e+00
   2.2814880e+01   2.2493967e+00
   2.2844880e+01   2.2493967e+00
   2.2874880e+01   2.2493967e+00
   2.2904880e+01   2.2493967e+00
   2.2934880e+01   2.2493967e+00
   2.2964880e+01   2.2493967e+00
   2.2994880e+01   2.1978896e+00
   2.3024880e+01   2.1933868e+00
   2.3054880e+01   2.1889614e+00
   2.3084880e+01   2.1846119e+00
   2.3114880e+01   2.1803372e+00
   2.3144880e+01   2.1761359e+00
   2.3174880e+01   2.1747516e+00
   2.3204880e+01   2.2812997e+00
   2.3234880e+01   2.2812997e+00
   2.3264880e+01   2.2812997e+00
   2.3294880e+01   2.2812997e+00
   2.3324880e+01   2.2812997e+00
   2.3354880e+01   2.2812997e+00
   2.3384880e+01   2.2812997e+00
   2.3414880e+01   2.2812997e+00
   2.3444880e+01   2.2812997e+00
   2.3474880e+01   2.2812997e+00
   2.3504880e+01   2.2812997e+00
   2.3534880e+01   2.2812997e+00
   2.3564880e+01   2.2812997e+00
   2.3594880e+01   2.2812997e+00
   2.3624880e+01   2.2812997e+00
   2.3654880e+01   2.2812997e+00
   2.3684880e+01   2.2812997e+00
   2.3714880e+01   2.2812997e+00
   2.3744880e+01   2.2812997e+00
   2.3774880e+01   2.2812997e+00
   2.3804880e+01   2.2812997e+00
   2.3834880e+01   2.2812997e+00
   2.3864880e+01   2.2812997e+00
   2.3894880e+01   2.2812997e+00
   2.3924880e+01   2.2812997e+00
   2.3954880e+01   2.2812997e+00
   2.3984880e+01   2.2812997e+00
   2.4014880e+01   2.2261457e+00
   2.4044880e+01   2.2211575e+00
   2.4074880e+01   2.2162550e+00
   2.4104880e+01   2.2114367e+00
   2.4134880e+01   2.2067012e+00
   2.4164880e+01   2.2035895e+00
   2.4194880e+01   2.3102971e+00
   2.4224880e+01   2.3102971e+00
   2.4254880e+01   2.3102971e+00
   2.4284880e+01   2.3102971e+00
   2.4314880e+01   2.3102971e+00
   2.4344880e+01   2.3102972e+00
   2.4374880e+01   2.3102972e+00
   2.4404880e+01   2.3102972e+00
   2.4434880e+01   2.3102972e+00
   2.4464880e+01   2.3102972e+00
   2.4494880e+01   2.3102972e+00
   2.4524880e+01   2.3102972e+00
   2.4554880e+01   2.3102972e+00
   2.4584880e+01   2.3102972e+00
   2.4614880e+01   2.3102972e+00
   2.4644880e+01   2.3102972e+00
   2.4674880e+01   2.3102971e+00
   2.4704880e+01   2.3102971e+00
   2.4734880e+01   2.3102971e+00
   2.4764880e+01   2.3102971e+00
   2.4794880e+01   2.3102971e+00
   2.4824880e+01   2.3102971e+00
   2.4854880e+01   2.3102971e+00
   2.4884880e+01   2.3102971e+00
   2.4914880e+01   2.3102971e+00
   2.4944880e+01   2.3102971e+00
   2.4974880e+01   2.3102971e+00
   2.5004880e+01   2.2564009e+00
   2.5034880e+01   2.2508928e+00
   2.5064880e+01   2.2454794e+00
   2.5094880e+01   2.2401589e+00
   2.5124880e+01   2.2349300e+00
   2.5154880e+01   2.2297908e+00
   2.5184880e+01   2.3000540e+00
   2.5214880e+01   2.3366602e+00
   2.5244880e+01   2.3366602e+00
   2.5274880e+01   2.3366602e+00
   2.5304880e+01   2.3366602e+00
   2.5334880e+01   2.3366602e+00
   2.5364880e+01   2.3366602e+00
   2.5394880e+01   2.3366602e+00
   2.5424880e+01   2.3366602e+00
   2.5454880e+01   2.3366602e+00
   2.5484880e+01   2.3366602e+00
   2.5514880e+01   2.3366602e+00
   2.5544880e+01   2.3366602e+00
   2.5574880e+01   2.3366602e+00
   2.5604880e+01   2.3366602e+00
   2.5634880e+01   2.3366602e+00
   2.5664880e+01   2.3366602e+00
   2.5694880e+01   2.3366602e+00
   2.5724880e+01   2.3366602e+00
   2.5754880e+01   2.3366602e+00
   2.5784880e+01   2.3366602e+00
   2.5814880e+01   2.3366602e+00
   2.5844880e+01   2.3366602e+00
   2.5874880e+01   2.3366602e+00
   2.5904880e+01   2.3366602e+00
   2.5934880e+01   2.3366602e+00
   2.5964880e+01   2.3366602e+00
   2.5994880e+01   2.2843775e+00
   2.6024880e+01   2.2783884e+00
   2.6054880e+01   2.2725023e+00
   2.6084880e+01   2.2667174e+00
   2.6114880e+01   2.2610320e+00
   2.6144880e+01   2.2554442e+00
   2.6174880e+01   2.2536031e+00
   2.6204880e+01   2.3606334e+00
   2.6234880e+01   2.3606334e+00
   2.6264880e+01   2.3606334e+00
   2.6294880e+01   2.3606334e+00
   2.6324880e+01   2.3606334e+00
   2.6354880e+01   2.3606334e+00
   2.6384880e+01   2.3606334e+00
   2.6414880e+01   2.3606334e+00
   2.6444880e+01   2.3606334e+00
   2.6474880e+01   2.3606334e+00
   2.6504880e+01   2.3606334e+00
   2.6534880e+01   2.3606334e+00
   2.6564880e+01   2.3606334e+00
   2.6594880e+01   2.3606334e+00
   2.6624880e+01   2.3606334e+00
   2.6654880e+01   2.3606334e+00
   2.6684880e+01   2.3606334e+00
   2.6714880e+01   2.3606334e+00
   2.6744880e+01   2.3606334e+00
   2.6774880e+01   2.3606334e+00
   2.6804880e+01   2.3606334e+00
   2.6834880e+01   2.3606333e+00
   2.6864880e+01   2.3606333e+00
   2.6894880e+01   2.3606333e+00
   2.6924880e+01   2.3606333e+00
   2.6954880e+01   2.3606333e+00
   2.6984880e+01   2.3606333e+00
   2.7014880e+01   2.3038446e+00
   2.7044880e+01   2.2975207e+00
   2.7074880e+01   2.2913056e+00
   2.7104880e+01   2.2851974e+00
   2.7134880e+01   2.2791942e+00
   2.7164880e+01   2.2752495e+00
   2.7194880e+01   2.3824376e+00
   2.7224880e+01   2.3824376e+00
   2.7254880e+01   2.3824376e+00
   2.7284880e+01   2.3824376e+00
   2.7314880e+01   2.3824376e+00
   2.7344880e+01   2.3824376e+00
   2.7374880e+01   2.3824376e+00
   2.7404880e+01   2.3824376e+00
   2.7434880e+01   2.3824376e+00
   2.7464880e+01   2.3824376e+00
   2.7494880e+01   2.3824376e+00
   2.7524880e+01   2.3824376e+00
   2.7554880e+01   2.3824376e+00
   2.7584880e+01   2.3824376e+00
   2.7614880e+01   2.3824376e+00
   2.7644880e+01   2.3824376e+00
   2.7674880e+01   2.3824376e+00
   2.7704880e+01   2.3824376e+00
   2.7734880e+01   2.3824376e+00
   2.7764880e+01   2.3824376e+00
   2.7794880e+01   2.3824376e+00
   2.7824880e+01   2.3824376e+00
   2.7854880e+01   2.3824376e+00
   2.7884880e+01   2.3824376e+00
   2.7914880e+01   2.3824376e+00
   2.7944880e+01   2.3824376e+00
   2.7974880e+01   2.3824376e+00
   2.8004880e+01   2.3274426e+00
   2.8034880e+01   2.3207127e+00
   2.8064880e+01   2.3140987e+00
   2.8094880e+01   2.3075984e+00
   2.8124880e+01   2.3012100e+00
   2.8154880e+01   2.2949314e+00
   2.8184880e+01   2.3654970e+00
   2.8214880e+01   2.4022725e+00
   2.8244880e+01   2.4022725e+00
   2.8274880e+01   2.4022725e+00
   2.8304880e+01   2.4022725e+00
   2.8334880e+01   2.4022725e+00
   2.8364880e+01   2.4022725e+00
   2.8394880e+01   2.4022725e+00
   2.8424880e+01   2.4022725e+00
   2.8454880e+01   2.4022725e+00
   2.8484880e+01   2.4022725e+00
   2.8514880e+01   2.4022725e+00
   2.8544880e+01   2.4022725e+00
   2.8574880e+01   2.4022725e+00
   2.8604880e+01   2.4022725e+00
   2.8634880e+01   2.4022725e+00
   2.8664880e+01   2.4022725e+00
   2.8694880e+01   2.4022725e+00
   2.8724880e+01   2.4022725e+00
   2.8754880e+01   2.4022725e+00
   2.8784880e+01   2.4022725e+00
   2.8814880e+01   2.4022725e+00
   2.8844880e+01   2.4022725e+00
   2.8874880e+01   2.4022725e+00
   2.8904880e+01   2.4022725e+00
   2.8934880e+01   2.4022725e+00
   2.8964880e+01   2.4022724e+00
   2.8994880e+01   2.3493472e+00
   2.9024880e+01   2.3422403e+00
   2.9054880e+01   2.3352558e+00
   2.9084880e+01   2.3283915e+00
   2.9114880e+01   2.3216453e+00
   2.9144880e+01   2.3150152e+00
   2.9174880e+01   2.3128306e+00
   2.9204880e+01   2.4203187e+00
   2.9234880e+01   2.4203187e+00
   2.9264880e+01   2.4203187e+00
   2.9294880e+01   2.4203187e+00
   2.9324880e+01   2.4203187e+00
   2.9354880e+01   2.4203187e+00
   2.9384880e+01   2.4203187e+00
   2.9414880e+01   2.4203187e+00
   2.9444880e+01   2.4203187e+00
   2.9474880e+01   2.4203187e+00
   2.9504880e+01   2.4203187e+00
   2.9534880e+01   2.4203187e+00
   2.9564880e+01   2.4203187e+00
   2.9594880e+01   2.4203187e+00
   2.9624880e+01   2.4203187e+00
   2.9654880e+01   2.4203187e+00
   2.9684880e+01   2.4203187e+00
   2.9714880e+01   2.4203187e+00
   2.9744880e+01   2.4203187e+00
   2.9774880e+01   2.4203187e+00
   2.9804880e+01   2.4203187e+00
   2.9834880e+01   2.4203187e+00
   2.9864880e+01   2.4203187e+00
   2.9894880e+01   2.4203187e+00
   2.9924880e+01   2.4203187e+00
   2.9954880e+01   2.4203187e+00
   2.9984880e+01   2.4203187e+00
   3.0014880e+01   2.3622505e+00
   3.0044880e+01   2.3549214e+00
   3.0074880e+01   2.3477186e+00
   3.0104880e+01   2.3406397e+00
   3.0134880e+01   2.3336827e+00
   3.0164880e+01   2.3291114e+00
   3.0194880e+01   2.4367397e+00
   3.0224880e+01   2.4367397e+00
   3.0254880e+01   2.4367397e+00
   3.0284880e+01   2.4367397e+00
   3.0314880e+01   2.4367397e+00
   3.0344880e+01   2.4367397e+00
   3.0374880e+01   2.4367397e+00
   3.0404880e+01   2.4367398e+00
   3.0434880e+01   2.4367398e+00
   3.0464880e+01   2.4367398e+00
   3.0494880e+01   2.4367398e+00
   3.0524880e+01   2.4367398e+00
   3.0554880e+01   2.4367398e+00
   3.0584880e+01   2.4367398e+00
   3.0614880e+01   2.4367398e+00
   3.0644880e+01   2.4367397e+00
   3.0674880e+01   2.4367397e+00
   3.0704880e+01   2.4367397e+00
   3.0734880e+01   2.4367397e+00
   3.0764880e+01   2.4367397e+00
   3.0794880e+01   2.4367397e+00
   3.0824880e+01   2.4367397e+00
   3.0854880e+01   2.4367397e+00
   3.0884880e+01   2.4367397e+00
   3.0914880e+01   2.4367397e+00
   3.0944880e+01   2.4367397e+00
   3.0974880e+01   2.4367397e+00
   3.1004880e+01   2.3808768e+00
   3.1034880e+01   2.3732269e+00
   3.1064880e+01   2.3657088e+00
   3.1094880e+01   2.3583202e+00
   3.1124880e+01   2.3510588e+00
   3.1154880e+01   2.3439225e+00
   3.1184880e+01   2.4147601e+00
   3.1214880e+01   2.4516838e+00
   3.1244880e+01   2.4516838e+00
   3.1274880e+01   2.4516838e+00
   3.1304880e+01   2.4516838e+00
   3.1334880e+01   2.4516838e+00
   3.1364880e+01   2.4516838e+00
   3.1394880e+01   2.4516839e+00
   3.1424880e+01   2.4516839e+00
   3.1454880e+01   2.4516839e+00
   3.1484880e+01   2.4516839e+00
   3.1514880e+01   2.4516839e+00
   3.1544880e+01   2.4516839e+00
   3.1574880e+01   2.4516839e+00
   3.1604880e+01   2.4516839e+00
   3.1634880e+01   2.4516838e+00
   3.1664880e+01   2.4516838e+00
   3.1694880e+01   2.4516838e+00
   3.1724880e+01   2.4516838e+00
   3.1754880e+01   2.4516838e+00
   3.1784880e+01   2.4516838e+00
   3.1814880e+01   2.4516838e+00
   3.1844880e+01   2.4516838e+00
   3.1874880e+01   2.4516838e+00
   3.1904880e+01   2.4516838e+00
   3.1934880e+01   2.4516838e+00
   3.1964880e+01   2.4516838e+00
   3.1994880e+01   2.3982409e+00
   3.2024880e+01   2.3902918e+00
   3.2054880e+01   2.3824797e+00
   3.2084880e+01   2.3748022e+00
   3.2114880e+01   2.3672570e+00
   3.2144880e+01   2.3598417e+00
   3.2174880e+01   2.3573985e+00
   3.2204880e+01   2.4652853e+00
   3.2234880e+01   2.4652853e+00
   3.2264880e+01   2.4652853e+00
   3.2294880e+01   2.4652853e+00
   3.2324880e+01   2.4652853e+00
   3.2354880e+01   2.4652853e+00
   3.2384880e+01   2.4652853e+00
   3.2414880e+01   2.4652853e+00
   3.2444880e+01   2.4652853e+00
   3.2474880e+01   2.4652853e+00
   3.2504880e+01   2.4652853e+00
   3.2534880e+01   2.4652853e+00
   3.2564880e+01   2.4652853e+00
   3.2594880e+01   2.4652853e+00
   3.2624880e+01   2.4652853e+00
   3.2654880e+01   2.4652853e+00
   3.2684880e+01   2.4652853e+00
   3.2714880e+01   2.4652853e+00
   3.2744880e+01   2.4652853e+00
   3.2774880e+01   2.4652853e+00
   3.2804880e+01   2.4652853e+00
   3.2834880e+01   2.4652853e+00
   3.2864880e+01   2.4652853e+00
   3.2894880e+01   2.4652853e+00
   3.2924880e+01   2.4652853e+00
   3.2954880e+01   2.4652853e+00
   3.2984880e+01   2.4652853e+00
   3.3014880e+01   2.4062250e+00
   3.3044880e+01   2.3981383e+00
   3.3074880e+01   2.3901910e+00
   3.3104880e+01   2.3823806e+00
   3.3134880e+01   2.3747048e+00
   3.3164880e+01   2.3696612e+00
   3.3194880e+01   2.4776660e+00
   3.3224880e+01   2.4776660e+00
   3.3254880e+01   2.4776660e+00
   3.3284880e+01   2.4776660e+00
   3.3314880e+01   2.4776660e+00
   3.3344880e+01   2.4776660e+00
   3.3374880e+01   2.4776660e+00
   3.3404880e+01   2.4776660e+00
   3.3434880e+01   2.4776660e+00
   3.3464880e+01   2.4776660e+00
   3.3494880e+01   2.4776660e+00
   3.3524880e+01   2.4776660e+00
   3.3554880e+01   2.4776660e+00
   3.3584880e+01   2.4776660e+00
   3.3614880e+01   2.4776660e+00
   3.3644880e+01   2.4776660e+00
   3.3674880e+01   2.4776660e+00
   3.3704880e+01   2.4776660e+00
   3.3734880e+01   2.4776660e+00
   3.3764880e+01   2.4776660e+00
   3.3794880e+01   2.4776660e+00
   3.3824880e+01   2.4776659e+00
   3.3854880e+01   2.4776659e+00
   3.3884880e+01   2.4776659e+00
   3.3914880e+01   2.4776659e+00
   3.3944880e+01   2.4776659e+00
   3.3974880e+01   2.4776659e+00
   3.4004880e+01   2.4211255e+00
   3.4034880e+01   2.4127819e+00
   3.4064880e+01   2.4045822e+00
   3.4094880e+01   2.3965238e+00
   3.4124880e+01   2.3886043e+00
   3.4154880e+01   2.3808213e+00
   3.4184880e+01   2.4518891e+00
   3.4214880e+01   2.4889364e+00
   3.4244880e+01   2.4889364e+00
   3.4274880e+01   2.4889364e+00
   3.4304880e+01   2.4889364e+00
   3.4334880e+01   2.4889364e+00
   3.4364880e+01   2.4889364e+00
   3.4394880e+01   2.4889364e+00
   3.4424880e+01   2.4889364e+00
   3.4454880e+01   2.4889364e+00
   3.4484880e+01   2.4889364e+00
   3.4514880e+01   2.4889364e+00
   3.4544880e+01   2.4889364e+00
   3.4574880e+01   2.4889364e+00
   3.4604880e+01   2.4889364e+00
   3.4634880e+01   2.4889364e+00
   3.4664880e+01   2.4889364e+00
   3.4694880e+01   2.4889364e+00
   3.4724880e+01   2.4889364e+00
   3.4754880e+01   2.4889364e+00
   3.4784880e+01   2.4889364e+00
   3.4814880e+01   2.4889364e+00
   3.4844880e+01   2.4889364e+00
   3.4874880e+01   2.4889364e+00
   3.4904880e+01   2.4889364e+00
   3.4934880e+01   2.4889364e+00
   3.4964880e+01   2.4889364e+00
   3.4994880e+01   2.4350839e+00
   3.5024880e+01   2.4264996e+00
   3.5054880e+01   2.4180633e+00
   3.5084880e+01   2.4097725e+00
   3.5114880e+01   2.4016246e+00
   3.5144880e+01   2.3936172e+00
   3.5174880e+01   2.3909789e+00
   3.5204880e+01   2.4991970e+00
   3.5234880e+01   2.4991970e+00
   3.5264880e+01   2.4991970e+00
   3.5294880e+01   2.4991970e+00
   3.5324880e+01   2.4991970e+00
   3.5354880e+01   2.4991970e+00
   3.5384880e+01   2.4991970e+00
   3.5414880e+01   2.4991970e+00
   3.5444880e+01   2.4991970e+00
   3.5474880e+01   2.4991970e+00
   3.5504880e+01   2.4991970e+00
   3.5534880e+01   2.4991970e+00
   3.5564880e+01   2.4991970e+00
   3.5594880e+01   2.4991970e+00
   3.5624880e+01   2.4991970e+00
   3.5654880e+01   2.4991970e+00
   3.5684880e+01   2.4991970e+00
   3.5714880e+01   2.4991970e+00
   3.5744880e+01   2.4991970e+00
   3.5774880e+01   2.4991970e+00
   3.5804880e+01   2.4991970e+00
   3.5834880e+01   2.4991970e+00
   3.5864880e+01   2.4991969e+00
   3.5894880e+01   2.4991969e+00
   3.5924880e+01   2.4991969e+00
   3.5954880e+01   2.4991969e+00
   3.5984880e+01   2.4991969e+00
   3.6014880e+01   2.4393723e+00
   3.6044880e+01   2.4307139e+00
   3.6074880e+01   2.4222050e+00
   3.6104880e+01   2.4138427e+00
   3.6134880e+01   2.4056247e+00
   3.6164880e+01   2.4002249e+00
   3.6194880e+01   2.5085388e+00
   3.6224880e+01   2.5085388e+00
   3.6254880e+01   2.5085388e+00
   3.6284880e+01   2.5085388e+00
   3.6314880e+01   2.5085388e+00
   3.6344880e+01   2.5085388e+00
   3.6374880e+01   2.5085388e+00
   3.6404880e+01   2.5085388e+00
   3.6434880e+01   2.5085388e+00
   3.6464880e+01   2.5085389e+00
   3.6494880e+01   2.5085389e+00
   3.6524880e+01   2.5085389e+00
   3.6554880e+01   2.5085388e+00
   3.6584880e+01   2.5085388e+00
   3.6614880e+01   2.5085388e+00
   3.6644880e+01   2.5085388e+00
   3.6674880e+01   2.5085388e+00
   3.6704880e+01   2.5085388e+00
   3.6734880e+01   2.5085388e+00
   3.6764880e+01   2.5085388e+00
   3.6794880e+01   2.5085388e+00
   3.6824880e+01   2.5085388e+00
   3.6854880e+01   2.5085388e+00
   3.6884880e+01   2.5085388e+00
   3.6914880e+01   2.5085388e+00
   3.6944880e+01   2.5085388e+00
   3.6974880e+01   2.5085388e+00
   3.7004880e+01   2.4514740e+00
   3.7034880e+01   2.4426068e+00
   3.7064880e+01   2.4338927e+00
   3.7094880e+01   2.4253289e+00
   3.7124880e+01   2.4169128e+00
   3.7154880e+01   2.4086418e+00
   3.7184880e+01   2.4798976e+00
   3.7214880e+01   2.5170448e+00
   3.7244880e+01   2.5170448e+00
   3.7274880e+01   2.5170448e+00
   3.7304880e+01   2.5170448e+00
   3.7334880e+01   2.5170448e+00
   3.7364880e+01   2.5170448e+00
   3.7394880e+01   2.5170448e+00
   3.7424880e+01   2.5170448e+00
   3.7454880e+01   2.5170448e+00
   3.7484880e+01   2.5170448e+00
   3.7514880e+01   2.5170448e+00
   3.7544880e+01   2.5170448e+00
   3.7574880e+01   2.5170448e+00
   3.7604880e+01   2.5170448e+00
   3.7634880e+01   2.5170448e+00
   3.7664880e+01   2.5170448e+00
   3.7694880e+01   2.5170448e+00
   3.7724880e+01   2.5170448e+00
   3.7754880e+01   2.5170448e+00
   3.7784880e+01   2.5170448e+00
   3.7814880e+01   2.5170448e+00
   3.7844880e+01   2.5170447e+00
   3.7874880e+01   2.5170447e+00
   3.7904880e+01   2.5170447e+00
   3.7934880e+01   2.5170447e+00
   3.7964880e+01   2.5170447e+00
   3.7994880e+01   2.4628724e+00
   3.8024880e+01   2.4538084e+00
   3.8054880e+01   2.4449010e+00
   3.8084880e+01   2.4361472e+00
   3.8114880e+01   2.4275445e+00
   3.8144880e+01   2.4190902e+00
   3.8174880e+01   2.4163046e+00
   3.8204880e+01   2.5247900e+00
   3.8234880e+01   2.5247900e+00
   3.8264880e+01   2.5247900e+00
   3.8294880e+01   2.5247900e+00
   3.8324880e+01   2.5247900e+00
   3.8354880e+01   2.5247900e+00
   3.8384880e+01   2.5247901e+00
   3.8414880e+01   2.5247901e+00
   3.8444880e+01   2.5247901e+00
   3.8474880e+01   2.5247901e+00
   3.8504880e+01   2.5247901e+00
   3.8534880e+01   2.5247901e+00
   3.8564880e+01   2.5247901e+00
   3.8594880e+01   2.5247901e+00
   3.8624880e+01   2.5247901e+00
   3.8654880e+01   2.5247900e+00
   3.8684880e+01   2.5247900e+00
   3.8714880e+01   2.5247900e+00
   3.8744880e+01   2.5247900e+00
   3.8774880e+01   2.5247900e+00
   3.8804880e+01   2.5247900e+00
   3.8834880e+01   2.5247900e+00
   3.8864880e+01   2.5247900e+00
   3.8894880e+01   2.5247900e+00
   3.8924880e+01   2.5247900e+00
   3.8954880e+01   2.5247900e+00
   3.8984880e+01   2.5247900e+00
   3.9014880e+01   2.4643793e+00
   3.9044880e+01   2.4552893e+00
   3.9074880e+01   2.4463563e+00
   3.9104880e+01   2.4375774e+00
   3.9134880e+01   2.4289501e+00
   3.9164880e+01   2.4232813e+00
   3.9194880e+01   2.5318430e+00
   3.9224880e+01   2.5318430e+00
   3.9254880e+01   2.5318430e+00
   3.9284880e+01   2.5318430e+00
   3.9314880e+01   2.5318430e+00
   3.9344880e+01   2.5318430e+00
   3.9374880e+01   2.5318430e+00
   3.9404880e+01   2.5318431e+00
   3.9434880e+01   2.5318431e+00
   3.9464880e+01   2.5318431e+00
   3.9494880e+01   2.5318431e+00
   3.9524880e+01   2.5318431e+00
   3.9554880e+01   2.5318431e+00
   3.9584880e+01   2.5318431e+00
   3.9614880e+01   2.5318431e+00
   3.9644880e+01   2.5318430e+00
   3.9674880e+01   2.5318430e+00
   3.9704880e+01   2.5318430e+00
   3.9734880e+01   2.5318430e+00
   3.9764880e+01   2.5318430e+00
   3.9794880e+01   2.5318430e+00
   3.9824880e+01   2.5318430e+00
   3.9854880e+01   2.5318430e+00
   3.9884880e+01   2.5318430e+00
   3.9914880e+01   2.5318430e+00
   3.9944880e+01   2.5318430e+00
   3.9974880e+01   2.5318430e+00
   4.0004880e+01   2.4743749e+00
   4.0034880e+01   2.4651123e+00
   4.0064880e+01   2.4560097e+00
   4.0094880e+01   2.4470642e+00
   4.0124880e+01   2.4382731e+00
   4.0154880e+01   2.4296337e+00
   4.0184880e+01   2.5010395e+00
   4.0214880e+01   2.5382659e+00
   4.0244880e+01   2.5382659e+00
   4.0274880e+01   2.5382659e+00
   4.0304880e+01   2.5382659e+00
   4.0334880e+01   2.5382659e+00
   4.0364880e+01   2.5382659e+00
   4.0394880e+01   2.5382659e+00
   4.0424880e+01   2.5382660e+00
   4.0454880e+01   2.5382660e+00
   4.0484880e+01   2.5382660e+00
   4.0514880e+01   2.5382660e+00
   4.0544880e+01   2.5382660e+00
   4.0574880e+01   2.5382660e+00
   4.0604880e+01   2.5382659e+00
   4.0634880e+01   2.5382659e+00
   4.0664880e+01   2.5382659e+00
   4.0694880e+01   2.5382659e+00
   4.0724880e+01   2.5382659e+00
   4.0754880e+01   2.5382659e+00
   4.0784880e+01   2.5382659e+00
   4.0814880e+01   2.5382659e+00
   4.0844880e+01   2.5382659e+00
   4.0874880e+01   2.5382659e+00
   4.0904880e+01   2.5382659e+00
   4.0934880e+01   2.5382659e+00
   4.0964880e+01   2.5382659e+00
   4.0994880e+01   2.4838458e+00
   4.1024880e+01   2.4744196e+00
   4.1054880e+01   2.4651562e+00
   4.1084880e+01   2.4560529e+00
   4.1114880e+01   2.4471067e+00
   4.1144880e+01   2.4383148e+00
   4.1174880e+01   2.4354181e+00
   4.1204880e+01   2.5441153e+00
   4.1234880e+01   2.5441153e+00
   4.1264880e+01   2.5441153e+00
   4.1294880e+01   2.5441153e+00
   4.1324880e+01   2.5441153e+00
   4.1354880e+01   2.5441153e+00
   4.1384880e+01   2.5441153e+00
   4.1414880e+01   2.5441153e+00
   4.1444880e+01   2.5441153e+00
   4.1474880e+01   2.5441153e+00
   4.1504880e+01   2.5441153e+00
   4.1534880e+01   2.5441153e+00
   4.1564880e+01   2.5441153e+00
   4.1594880e+01   2.5441153e+00
   4.1624880e+01   2.5441153e+00
   4.1654880e+01   2.5441153e+00
   4.1684880e+01   2.5441153e+00
   4.1714880e+01   2.5441153e+00
   4.1744880e+01   2.5441153e+00
   4.1774880e+01   2.5441153e+00
   4.1804880e+01   2.5441153e+00
   4.1834880e+01   2.5441153e+00
   4.1864880e+01   2.5441153e+00
   4.1894880e+01   2.5441153e+00
   4.1924880e+01   2.5441152e+00
   4.1954880e+01   2.5441152e+00
   4.1984880e+01   2.5441152e+00
   4.2014880e+01   2.4832567e+00
   4.2044880e+01   2.4738407e+00
   4.2074880e+01   2.4645874e+00
   4.2104880e+01   2.4554938e+00
   4.2134880e+01   2.4465573e+00
   4.2164880e+01   2.4406854e+00
   4.2194880e+01   2.5494425e+00
   4.2224880e+01   2.5494425e+00
   4.2254880e+01   2.5494425e+00
   4.2284880e+01   2.5494425e+00
   4.2314880e+01   2.5494425e+00
   4.2344880e+01   2.5494425e+00
   4.2374880e+01   2.5494425e+00
   4.2404880e+01   2.5494425e+00
   4.2434880e+01   2.5494425e+00
   4.2464880e+01   2.5494425e+00
   4.2494880e+01   2.5494425e+00
   4.2524880e+01   2.5494425e+00
   4.2554880e+01   2.5494425e+00
   4.2584880e+01   2.5494425e+00
   4.2614880e+01   2.5494425e+00
   4.2644880e+01   2.5494425e+00
   4.2674880e+01   2.5494425e+00
   4.2704880e+01   2.5494425e+00
   4.2734880e+01   2.5494425e+00
   4.2764880e+01   2.5494425e+00
   4.2794880e+01   2.5494425e+00
   4.2824880e+01   2.5494425e+00
   4.2854880e+01   2.5494425e+00
   4.2884880e+01   2.5494424e+00
   4.2914880e+01   2.5494424e+00
   4.2944880e+01   2.5494424e+00
   4.2974880e+01   2.5494424e+00
   4.3004880e+01   2.4916653e+00
   4.3034880e+01   2.4821040e+00
   4.3064880e+01   2.4727080e+00
   4.3094880e+01   2.4634742e+00
   4.3124880e+01   2.4543998e+00
   4.3154880e+01   2.4454822e+00
   4.3184880e+01   2.5170058e+00
   4.3214880e+01   2.5542943e+00
   4.3244880e+01   2.5542943e+00
   4.3274880e+01   2.5542943e+00
   4.3304880e+01   2.5542943e+00
   4.3334880e+01   2.5542943e+00
   4.3364880e+01   2.5542943e+00
   4.3394880e+01   2.5542943e+00
   4.3424880e+01   2.5542943e+00
   4.3454880e+01   2.5542943e+00
   4.3484880e+01   2.5542943e+00
   4.3514880e+01   2.5542943e+00
   4.3544880e+01   2.5542943e+00
   4.3574880e+01   2.5542943e+00
   4.3604880e+01   2.5542943e+00
   4.3634880e+01   2.5542943e+00
   4.3664880e+01   2.5542943e+00
   4.3694880e+01   2.5542943e+00
   4.3724880e+01   2.5542943e+00
   4.3754880e+01   2.5542943e+00
   4.3784880e+01   2.5542943e+00
   4.3814880e+01   2.5542943e+00
   4.3844880e+01   2.5542943e+00
   4.3874880e+01   2.5542943e+00
   4.3904880e+01   2.5542943e+00
   4.3934880e+01   2.5542943e+00
   4.3964880e+01   2.5542943e+00
   4.3994880e+01   2.4996834e+00
   4.4024880e+01   2.4899836e+00
   4.4054880e+01   2.4804513e+00
   4.4084880e+01   2.4710838e+00
   4.4114880e+01   2.4618781e+00
   4.4144880e+01   2.4528313e+00
   4.4174880e+01   2.4498505e+00
   4.4204880e+01   2.5587133e+00
   4.4234880e+01   2.5587133e+00
   4.4264880e+01   2.5587133e+00
   4.4294880e+01   2.5587133e+00
   4.4324880e+01   2.5587133e+00
   4.4354880e+01   2.5587133e+00
   4.4384880e+01   2.5587133e+00
   4.4414880e+01   2.5587133e+00
   4.4444880e+01   2.5587134e+00
   4.4474880e+01   2.5587134e+00
   4.4504880e+01   2.5587134e+00
   4.4534880e+01   2.5587134e+00
   4.4564880e+01   2.5587134e+00
   4.4594880e+01   2.5587133e+00
   4.4624880e+01   2.5587133e+00
   4.4654880e+01   2.5587133e+00
   4.4684880e+01   2.5587133e+00
   4.4714880e+01   2.5587133e+00
   4.4744880e+01   2.5587133e+00
   4.4774880e+01   2.5587133e+00
   4.4804880e+01   2.5587133e+00
   4.4834880e+01   2.5587133e+00
   4.4864880e+01   2.5587133e+00
   4.4894880e+01   2.5587133e+00
   4.4924880e+01   2.5587133e+00
   4.4954880e+01   2.5587133e+00
   4.4984880e+01   2.5587133e+00
   4.5014880e+01   2.4975135e+00
   4.5044880e+01   2.4878512e+00
   4.5074880e+01   2.4783558e+00
   4.5104880e+01   2.4690245e+00
   4.5134880e+01   2.4598543e+00
   4.5164880e+01   2.4538290e+00
   4.5194880e+01   2.5627383e+00
   4.5224880e+01   2.5627383e+00
   4.5254880e+01   2.5627383e+00
   4.5284880e+01   2.5627383e+00
   4.5314880e+01   2.5627383e+00
   4.5344880e+01   2.5627383e+00
   4.5374880e+01   2.5627383e+00
   4.5404880e+01   2.5627383e+00
   4.5434880e+01   2.5627383e+00
   4.5464880e+01   2.5627383e+00
   4.5494880e+01   2.5627383e+00
   4.5524880e+01   2.5627383e+00
   4.5554880e+01   2.5627383e+00
   4.5584880e+01   2.5627383e+00
   4.5614880e+01   2.5627383e+00
   4.5644880e+01   2.5627383e+00
   4.5674880e+01   2.5627383e+00
   4.5704880e+01   2.5627383e+00
   4.5734880e+01   2.5627383e+00
   4.5764880e+01   2.5627383e+00
   4.5794880e+01   2.5627383e+00
   4.5824880e+01   2.5627383e+00
   4.5854880e+01   2.5627383e+00
   4.5884880e+01   2.5627383e+00
   4.5914880e+01   2.5627383e+00
   4.5944880e+01   2.5627383e+00
   4.5974880e+01   2.5627383e+00
   4.6004880e+01   2.5047252e+00
   4.6034880e+01   2.4949382e+00
   4.6064880e+01   2.4853204e+00
   4.6094880e+01   2.4758687e+00
   4.6124880e+01   2.4665804e+00
   4.6154880e+01   2.4574524e+00
   4.6184880e+01   2.5290677e+00
   4.6214880e+01   2.5664044e+00
   4.6244880e+01   2.5664044e+00
   4.6274880e+01   2.5664044e+00
   4.6304880e+01   2.5664044e+00
   4.6334880e+01   2.5664044e+00
   4.6364880e+01   2.5664044e+00
   4.6394880e+01   2.5664044e+00
   4.6424880e+01   2.5664044e+00
   4.6454880e+01   2.5664044e+00
   4.6484880e+01   2.5664044e+00
   4.6514880e+01   2.5664044e+00
   4.6544880e+01   2.5664044e+00
   4.6574880e+01   2.5664044e+00
   4.6604880e+01   2.5664044e+00
   4.6634880e+01   2.5664044e+00
   4.6664880e+01   2.5664044e+00
   4.6694880e+01   2.5664044e+00
   4.6724880e+01   2.5664044e+00
   4.6754880e+01   2.5664044e+00
   4.6784880e+01   2.5664044e+00
   4.6814880e+01   2.5664044e+00
   4.6844880e+01   2.5664044e+00
   4.6874880e+01   2.5664044e+00
   4.6904880e+01   2.5664044e+00
   4.6934880e+01   2.5664044e+00
   4.6964880e+01   2.5664044e+00
   4.6994880e+01   2.5116474e+00
   4.7024880e+01   2.5017407e+00
   4.7054880e+01   2.4920053e+00
   4.7084880e+01   2.4824381e+00
   4.7114880e+01   2.4730362e+00
   4.7144880e+01   2.4637968e+00
   4.7174880e+01   2.4607526e+00
   4.7204880e+01   2.5697437e+00
   4.7234880e+01   2.5697437e+00
   4.7264880e+01   2.5697437e+00
   4.7294880e+01   2.5697437e+00
   4.7324880e+01   2.5697437e+00
   4.7354880e+01   2.5697437e+00
   4.7384880e+01   2.5697437e+00
   4.7414880e+01   2.5697437e+00
   4.7444880e+01   2.5697437e+00
   4.7474880e+01   2.5697437e+00
   4.7504880e+01   2.5697437e+00
   4.7534880e+01   2.5697437e+00
   4.7564880e+01   2.5697437e+00
   4.7594880e+01   2.5697437e+00
   4.7624880e+01   2.5697437e+00
   4.7654880e+01   2.5697437e+00
   4.7684880e+01   2.5697437e+00
   4.7714880e+01   2.5697437e+00
   4.7744880e+01   2.5697437e+00
   4.7774880e+01   2.5697437e+00
   4.7804880e+01   2.5697437e+00
   4.7834880e+01   2.5697437e+00
   4.7864880e+01   2.5697437e+00
   4.7894880e+01   2.5697437e+00
   4.7924880e+01   2.5697437e+00
   4.7954880e+01   2.5697437e+00
   4.7984880e+01   2.5697437e+00
   4.8014880e+01   2.5082843e+00
   4.8044880e+01   2.4984358e+00
   4.8074880e+01   2.4887575e+00
   4.8104880e+01   2.4792464e+00
   4.8134880e+01   2.4698997e+00
   4.8164880e+01   2.4637584e+00
   4.8194880e+01   2.5727854e+00
   4.8224880e+01   2.5727854e+00
   4.8254880e+01   2.5727854e+00
   4.8284880e+01   2.5727854e+00
   4.8314880e+01   2.5727854e+00
   4.8344880e+01   2.5727854e+00
   4.8374880e+01   2.5727854e+00
   4.8404880e+01   2.5727855e+00
   4.8434880e+01   2.5727855e+00
   4.8464880e+01   2.5727855e+00
   4.8494880e+01   2.5727855e+00
   4.8524880e+01   2.5727855e+00
   4.8554880e+01   2.5727855e+00
   4.8584880e+01   2.5727855e+00
   4.8614880e+01   2.5727854e+00
   4.8644880e+01   2.5727854e+00
   4.8674880e+01   2.5727854e+00
   4.8704880e+01   2.5727854e+00
   4.8734880e+01   2.5727854e+00
   4.8764880e+01   2.5727854e+00
   4.8794880e+01   2.5727854e+00
   4.8824880e+01   2.5727854e+00
   4.8854880e+01   2.5727854e+00
   4.8884880e+01   2.5727854e+00
   4.8914880e+01   2.5727854e+00
   4.8944880e+01   2.5727854e+00
   4.8974880e+01   2.5727854e+00
   4.9004880e+01   2.5145927e+00
   4.9034880e+01   2.5046351e+00
   4.9064880e+01   2.4948496e+00
   4.9094880e+01   2.4852333e+00
   4.9124880e+01   2.4757832e+00
   4.9154880e+01   2.4664963e+00
   4.9184880e+01   2.5381824e+00
   4.9214880e+01   2.5755562e+00
   4.9244880e+01   2.5755562e+00
   4.9274880e+01   2.5755562e+00
   4.9304880e+01   2.5755562e+00
   4.9334880e+01   2.5755562e+00
   4.9364880e+01   2.5755562e+00
   4.9394880e+01   2.5755562e+00
   4.9424880e+01   2.5755562e+00
   4.9454880e+01   2.5755562e+00
   4.9484880e+01   2.5755562e+00
   4.9514880e+01   2.5755562e+00
   4.9544880e+01   2.5755562e+00
   4.9574880e+01   2.5755562e+00
   4.9604880e+01   2.5755562e+00
   4.9634880e+01   2.5755562e+00
   4.9664880e+01   2.5755562e+00
   4.9694880e+01   2.5755562e+00
   4.9724880e+01   2.5755562e+00
   4.9754880e+01   2.5755562e+00
   4.9784880e+01   2.5755562e+00
   4.9814880e+01   2.5755561e+00
   4.9844880e+01   2.5755561e+00
   4.9874880e+01   2.5755561e+00
   4.9904880e+01   2.5755561e+00
   4.9934880e+01   2.5755561e+00
   4.9964880e+01   2.5755561e+00
   4.9994880e+01   2.5206876e+00
   5.0024880e+01   2.5106245e+00
   5.0054880e+01   2.5007355e+00
   5.0084880e+01   2.4910175e+00
   5.0114880e+01   2.4814674e+00
   5.0144880e+01   2.4720823e+00
   5.0174880e+01   2.4689901e+00
   5.0204880e+01   2.5780801e+00
   5.0234880e+01   2.5780801e+00
   5.0264880e+01   2.5780801e+00
   5.0294880e+01   2.5780801e+00
   5.0324880e+01   2.5780801e+00
   5.0354880e+01   2.5780801e+00
   5.0384880e+01   2.5780801e+00
   5.0414880e+01   2.5780801e+00
   5.0444880e+01   2.5780801e+00
   5.0474880e+01   2.5780801e+00
   5.0504880e+01   2.5780801e+00
   5.0534880e+01   2.5780801e+00
   5.0564880e+01   2.5780801e+00
   5.0594880e+01   2.5780801e+00
   5.0624880e+01   2.5780801e+00
   5.0654880e+01   2.5780801e+00
   5.0684880e+01   2.5780801e+00
   5.0714880e+01   2.5780801e+00
   5.0744880e+01   2.5780801e+00
   5.0774880e+01   2.5780801e+00
   5.0804880e+01   2.5780801e+00
   5.0834880e+01   2.5780801e+00
   5.0864880e+01   2.5780801e+00
   5.0894880e+01   2.5780801e+00
   5.0924880e+01   2.5780800e+00
   5.0954880e+01   2.5780800e+00
   5.0984880e+01   2.5780800e+00
   5.1014880e+01   2.5164235e+00
   5.1044880e+01   2.5064342e+00
   5.1074880e+01   2.4966177e+00
   5.1104880e+01   2.4869708e+00
   5.1134880e+01   2.4774906e+00
   5.1164880e+01   2.4712617e+00
   5.1194880e+01   2.5803792e+00
   5.1224880e+01   2.5803792e+00
   5.1254880e+01   2.5803792e+00
   5.1284880e+01   2.5803792e+00
   5.1314880e+01   2.5803792e+00
   5.1344880e+01   2.5803792e+00
   5.1374880e+01   2.5803792e+00
   5.1404880e+01   2.5803792e+00
   5.1434880e+01   2.5803792e+00
   5.1464880e+01   2.5803792e+00
   5.1494880e+01   2.5803792e+00
   5.1524880e+01   2.5803792e+00
   5.1554880e+01   2.5803792e+00
   5.1584880e+01   2.5803792e+00
   5.1614880e+01   2.5803792e+00
   5.1644880e+01   2.5803792e+00
   5.1674880e+01   2.5803792e+00
   5.1704880e+01   2.5803792e+00
   5.1734880e+01   2.5803792e+00
   5.1764880e+01   2.5803792e+00
   5.1794880e+01   2.5803792e+00
   5.1824880e+01   2.5803792e+00
   5.1854880e+01   2.5803792e+00
   5.1884880e+01   2.5803792e+00
   5.1914880e+01   2.5803792e+00
   5.1944880e+01   2.5803792e+00
   5.1974880e+01   2.5803792e+00
   5.2004880e+01   2.5220499e+00
   5.2034880e+01   2.5119633e+00
   5.2064880e+01   2.5020511e+00
   5.2094880e+01   2.4923103e+00
   5.2124880e+01   2.4827379e+00
   5.2154880e+01   2.4733308e+00
   5.2184880e+01   2.5450714e+00
   5.2214880e+01   2.5824735e+00
   5.2244880e+01   2.5824735e+00
   5.2274880e+01   2.5824735e+00
   5.2304880e+01   2.5824735e+00
   5.2334880e+01   2.5824735e+00
   5.2364880e+01   2.5824736e+00
   5.2394880e+01   2.5824736e+00
   5.2424880e+01   2.5824736e+00
   5.2454880e+01   2.5824736e+00
   5.2484880e+01   2.5824736e+00
   5.2514880e+01   2.5824736e+00
   5.2544880e+01   2.5824736e+00
   5.2574880e+01   2.5824736e+00
   5.2604880e+01   2.5824736e+00
   5.2634880e+01   2.5824736e+00
   5.2664880e+01   2.5824735e+00
   5.2694880e+01   2.5824735e+00
   5.2724880e+01   2.5824735e+00
   5.2754880e+01   2.5824735e+00
   5.2784880e+01   2.5824735e+00
   5.2814880e+01   2.5824735e+00
   5.2844880e+01   2.5824735e+00
   5.2874880e+01   2.5824735e+00
   5.2904880e+01   2.5824735e+00
   5.2934880e+01   2.5824735e+00
   5.2964880e+01   2.5824735e+00
   5.2994880e+01   2.5275200e+00
   5.3024880e+01   2.5173387e+00
   5.3054880e+01   2.5073336e+00
   5.3084880e+01   2.4975015e+00
   5.3114880e+01   2.4878393e+00
   5.3144880e+01   2.4783441e+00
   5.3174880e+01   2.4752157e+00
   5.3204880e+01   2.5843814e+00
   5.3234880e+01   2.5843814e+00
   5.3264880e+01   2.5843814e+00
   5.3294880e+01   2.5843814e+00
   5.3324880e+01   2.5843814e+00
   5.3354880e+01   2.5843814e+00
   5.3384880e+01   2.5843814e+00
   5.3414880e+01   2.5843814e+00
   5.3444880e+01   2.5843814e+00
   5.3474880e+01   2.5843815e+00
   5.3504880e+01   2.5843815e+00
   5.3534880e+01   2.5843814e+00
   5.3564880e+01   2.5843814e+00
   5.3594880e+01   2.5843814e+00
   5.3624880e+01   2.5843814e+00
   5.3654880e+01   2.5843814e+00
   5.3684880e+01   2.5843814e+00
   5.3714880e+01   2.5843814e+00
   5.3744880e+01   2.5843814e+00
   5.3774880e+01   2.5843814e+00
   5.3804880e+01   2.5843814e+00
   5.3834880e+01   2.5843814e+00
   5.3864880e+01   2.5843814e+00
   5.3894880e+01   2.5843814e+00
   5.3924880e+01   2.5843814e+00
   5.3954880e+01   2.5843814e+00
   5.3984880e+01   2.5843814e+00
   5.4014880e+01   2.5225753e+00
   5.4044880e+01   2.5124796e+00
   5.4074880e+01   2.5025585e+00
   5.4104880e+01   2.4928089e+00
   5.4134880e+01   2.4832279e+00
   5.4164880e+01   2.4769326e+00
   5.4194880e+01   2.5861194e+00
   5.4224880e+01   2.5861194e+00
   5.4254880e+01   2.5861194e+00
   5.4284880e+01   2.5861194e+00
   5.4314880e+01   2.5861194e+00
   5.4344880e+01   2.5861194e+00
   5.4374880e+01   2.5861194e+00
   5.4404880e+01   2.5861194e+00
   5.4434880e+01   2.5861195e+00
   5.4464880e+01   2.5861195e+00
   5.4494880e+01   2.5861195e+00
   5.4524880e+01   2.5861195e+00
   5.4554880e+01   2.5861195e+00
   5.4584880e+01   2.5861195e+00
   5.4614880e+01   2.5861194e+00
   5.4644880e+01   2.5861194e+00
   5.4674880e+01   2.5861194e+00
   5.4704880e+01   2.5861194e+00
   5.4734880e+01   2.5861194e+00
   5.4764880e+01   2.5861194e+00
   5.4794880e+01   2.5861194e+00
   5.4824880e+01   2.5861194e+00
   5.4854880e+01   2.5861194e+00
   5.4884880e+01   2.5861194e+00
   5.4914880e+01   2.5861194e+00
   5.4944880e+01   2.5861194e+00
   5.4974880e+01   2.5861194e+00
   5.5004880e+01   2.5276864e+00
   5.5034880e+01   2.5175023e+00
   5.5064880e+01   2.5074943e+00
   5.5094880e+01   2.4976594e+00
   5.5124880e+01   2.4879946e+00
   5.5154880e+01   2.4784967e+00
   5.5184880e+01   2.5502788e+00
   5.5214880e+01   2.5877027e+00
   5.5244880e+01   2.5877027e+00
   5.5274880e+01   2.5877027e+00
   5.5304880e+01   2.5877027e+00
   5.5334880e+01   2.5877027e+00
   5.5364880e+01   2.5877027e+00
   5.5394880e+01   2.5877027e+00
   5.5424880e+01   2.5877027e+00
   5.5454880e+01   2.5877028e+00
   5.5484880e+01   2.5877028e+00
   5.5514880e+01   2.5877028e+00
   5.5544880e+01   2.5877028e+00
   5.5574880e+01   2.5877027e+00
   5.5604880e+01   2.5877027e+00
   5.5634880e+01   2.5877027e+00
   5.5664880e+01   2.5877027e+00
   5.5694880e+01   2.5877027e+00
   5.5724880e+01   2.5877027e+00
   5.5754880e+01   2.5877027e+00
   5.5784880e+01   2.5877027e+00
   5.5814880e+01   2.5877027e+00
   5.5844880e+01   2.5877027e+00
   5.5874880e+01   2.5877027e+00
   5.5904880e+01   2.5877027e+00
   5.5934880e+01   2.5877027e+00
   5.5964880e+01   2.5877027e+00
   5.5994880e+01   2.5326845e+00
   5.6024880e+01   2.5224139e+00
   5.6054880e+01   2.5123210e+00
   5.6084880e+01   2.5024026e+00
   5.6114880e+01   2.4926558e+00
   5.6144880e+01   2.4830774e+00
   5.6174880e+01   2.4799215e+00
   5.6204880e+01   2.5891451e+00
   5.6234880e+01   2.5891451e+00
   5.6264880e+01   2.5891451e+00
   5.6294880e+01   2.5891451e+00
   5.6324880e+01   2.5891451e+00
   5.6354880e+01   2.5891451e+00
   5.6384880e+01   2.5891451e+00
   5.6414880e+01   2.5891451e+00
   5.6444880e+01   2.5891451e+00
   5.6474880e+01   2.5891451e+00
   5.6504880e+01   2.5891451e+00
   5.6534880e+01   2.5891451e+00
   5.6564880e+01   2.5891451e+00
   5.6594880e+01   2.5891451e+00
   5.6624880e+01   2.5891451e+00
   5.6654880e+01   2.5891451e+00
   5.6684880e+01   2.5891451e+00
   5.6714880e+01   2.5891451e+00
   5.6744880e+01   2.5891451e+00
   5.6774880e+01   2.5891451e+00
   5.6804880e+01   2.5891451e+00
   5.6834880e+01   2.5891451e+00
   5.6864880e+01   2.5891451e+00
   5.6894880e+01   2.5891451e+00
   5.6924880e+01   2.5891451e+00
   5.6954880e+01   2.5891451e+00
   5.6984880e+01   2.5891451e+00
   5.7014880e+01   2.5272255e+00
   5.7044880e+01   2.5170494e+00
   5.7074880e+01   2.5070492e+00
   5.7104880e+01   2.4972220e+00
   5.7134880e+01   2.4875647e+00
   5.7164880e+01   2.4812194e+00
   5.7194880e+01   2.5904591e+00
   5.7224880e+01   2.5904591e+00
   5.7254880e+01   2.5904591e+00
   5.7284880e+01   2.5904591e+00
   5.7314880e+01   2.5904591e+00
   5.7344880e+01   2.5904591e+00
   5.7374880e+01   2.5904591e+00
   5.7404880e+01   2.5904591e+00
   5.7434880e+01   2.5904591e+00
   5.7464880e+01   2.5904591e+00
   5.7494880e+01   2.5904591e+00
   5.7524880e+01   2.5904591e+00
   5.7554880e+01   2.5904591e+00
   5.7584880e+01   2.5904591e+00
   5.7614880e+01   2.5904591e+00
   5.7644880e+01   2.5904591e+00
   5.7674880e+01   2.5904591e+00
   5.7704880e+01   2.5904591e+00
   5.7734880e+01   2.5904591e+00
   5.7764880e+01   2.5904591e+00
   5.7794880e+01   2.5904591e+00
   5.7824880e+01   2.5904591e+00
   5.7854880e+01   2.5904590e+00
   5.7884880e+01   2.5904590e+00
   5.7914880e+01   2.5904590e+00
   5.7944880e+01   2.5904590e+00
   5.7974880e+01   2.5904590e+00
   5.8004880e+01   2.5319474e+00
   5.8034880e+01   2.5216895e+00
   5.8064880e+01   2.5116091e+00
   5.8094880e+01   2.5017031e+00
   5.8124880e+01   2.4919683e+00
   5.8154880e+01   2.4824018e+00
   5.8184880e+01   2.5542157e+00
   5.8214880e+01   2.5916561e+00
   5.8244880e+01   2.5916561e+00
   5.8274880e+01   2.5916561e+00
   5.8304880e+01   2.5916561e+00
   5.8334880e+01   2.5916561e+00
   5.8364880e+01   2.5916561e+00
   5.8394880e+01   2.5916561e+00
   5.8424880e+01   2.5916561e+00
   5.8454880e+01   2.5916561e+00
   5.8484880e+01   2.5916561e+00
   5.8514880e+01   2.5916561e+00
   5.8544880e+01   2.5916561e+00
   5.8574880e+01   2.5916561e+00
   5.8604880e+01   2.5916561e+00
   5.8634880e+01   2.5916561e+00
   5.8664880e+01   2.5916561e+00
   5.8694880e+01   2.5916561e+00
   5.8724880e+01   2.5916561e+00
   5.8754880e+01   2.5916561e+00
   5.8784880e+01   2.5916561e+00
   5.8814880e+01   2.5916561e+00
   5.8844880e+01   2.5916561e+00
   5.8874880e+01   2.5916561e+00
   5.8904880e+01   2.5916561e+00
   5.8934880e+01   2.5916561e+00
   5.8964880e+01   2.5916561e+00
   5.8994880e+01   2.5365888e+00
   5.9024880e+01   2.5262506e+00
   5.9054880e+01   2.5160913e+00
   5.9084880e+01   2.5061078e+00
   5.9114880e+01   2.4962969e+00
   5.9144880e+01   2.4866555e+00
   5.9174880e+01   2.4834789e+00
   5.9204880e+01   2.5927466e+00
   5.9234880e+01   2.5927466e+00
   5.9264880e+01   2.5927466e+00
   5.9294880e+01   2.5927466e+00
   5.9324880e+01   2.5927466e+00
   5.9354880e+01   2.5927466e+00
   5.9384880e+01   2.5927466e+00
   5.9414880e+01   2.5927466e+00
   5.9444880e+01   2.5927466e+00
   5.9474880e+01   2.5927467e+00
   5.9504880e+01   2.5927467e+00
   5.9534880e+01   2.5927467e+00
   5.9564880e+01   2.5927466e+00
   5.9594880e+01   2.5927466e+00
   5.9624880e+01   2.5927466e+00
   5.9654880e+01   2.5927466e+00
   5.9684880e+01   2.5927466e+00
   5.9714880e+01   2.5927466e+00
   5.9744880e+01   2.5927466e+00
   5.9774880e+01   2.5927466e+00
   5.9804880e+01   2.5927466e+00
   5.9834880e+01   2.5927466e+00
   5.9864880e+01   2.5927466e+00
   5.9894880e+01   2.5927466e+00
   5.9924880e+01   2.5927466e+00
   5.9954880e+01   2.5927466e+00
   5.9984880e+01   2.5927466e+00
   5.9999940e+01   2.5927528e+00
   5.9999940e+01   2.5964474e+00
   5.9984880e+01   2.6179694e+00
   5.9954880e+01   2.6179694e+00
   5.9924880e+01   2.6179694e+00
   5.9894880e+01   2.6179694e+00
   5.9864880e+01   2.6179694e+00
   5.9834880e+01   2.6179695e+00
   5.9804880e+01   2.6179695e+00
   5.9774880e+01   2.6179695e+00
   5.9744880e+01   2.6179695e+00
   5.9714880e+01   2.6179695e+00
   5.9684880e+01   2.6179695e+00
   5.9654880e+01   2.6179695e+00
   5.9624880e+01   2.6179695e+00
   5.9594880e+01   2.6179695e+00
   5.9564880e+01   2.6179695e+00
   5.9534880e+01   2.6179695e+00
   5.9504880e+01   2.6179695e+00
   5.9474880e+01   2.6179695e+00
   5.9444880e+01   2.6179695e+00
   5.9414880e+01   2.6179695e+00
   5.9384880e+01   2.6179695e+00
   5.9354880e+01   2.6179695e+00
   5.9324880e+01   2.6179695e+00
   5.9294880e+01   2.6179695e+00
   5.9264880e+01   2.6179695e+00
   5.9234880e+01   2.6179695e+00
   5.9204880e+01   2.6179695e+00
   5.9174880e+01   2.6188536e+00
   5.9144880e+01   2.6286246e+00
   5.9114880e+01   2.6385698e+00
   5.9084880e+01   2.6486934e+00
   5.9054880e+01   2.6589987e+00
   5.9024880e+01   2.6694881e+00
   5.8994880e+01   2.6730261e+00
   5.8964880e+01   2.6168789e+00
   5.8934880e+01   2.6168789e+00
   5.8904880e+01   2.6168789e+00
   5.8874880e+01   2.6168789e+00
   5.8844880e+01   2.6168789e+00
   5.8814880e+01   2.6168789e+00
   5.8784880e+01   2.6168789e+00
   5.8754880e+01   2.6168789e+00
   5.8724880e+01   2.6168789e+00
   5.8694880e+01   2.6168790e+00
   5.8664880e+01   2.6168790e+00
   5.8634880e+01   2.6168790e+00
   5.8604880e+01   2.6168790e+00
   5.8574880e+01   2.6168790e+00
   5.8544880e+01   2.6168790e+00
   5.8514880e+01   2.6168790e+00
   5.8484880e+01   2.6168790e+00
   5.8454880e+01   2.6168790e+00
   5.8424880e+01   2.6168790e+00
   5.8394880e+01   2.6168790e+00
   5.8364880e+01   2.6168790e+00
   5.8334880e+01   2.6168790e+00
   5.8304880e+01   2.6168790e+00
   5.8274880e+01   2.6168789e+00
   5.8244880e+01   2.6168789e+00
   5.8214880e+01   2.6168789e+00
   5.8184880e+01   2.6168789e+00
   5.8154880e+01   2.6242374e+00
   5.8124880e+01   2.6341044e+00
   5.8094880e+01   2.6441476e+00
   5.8064880e+01   2.6543717e+00
   5.8034880e+01   2.6647785e+00
   5.8004880e+01   2.6718194e+00
   5.7974880e+01   2.6156819e+00
   5.7944880e+01   2.6156819e+00
   5.7914880e+01   2.6156819e+00
   5.7884880e+01   2.6156819e+00
   5.7854880e+01   2.6156819e+00
   5.7824880e+01   2.6156819e+00
   5.7794880e+01   2.6156819e+00
   5.7764880e+01   2.6156819e+00
   5.7734880e+01   2.6156819e+00
   5.7704880e+01   2.6156819e+00
   5.7674880e+01   2.6156819e+00
   5.7644880e+01   2.6156819e+00
   5.7614880e+01   2.6156819e+00
   5.7584880e+01   2.6156819e+00
   5.7554880e+01   2.6156819e+00
   5.7524880e+01   2.6156819e+00
   5.7494880e+01   2.6156819e+00
   5.7464880e+01   2.6156819e+00
   5.7434880e+01   2.6156819e+00
   5.7404880e+01   2.6156819e+00
   5.7374880e+01   2.6156819e+00
   5.7344880e+01   2.6156819e+00
   5.7314880e+01   2.6156819e+00
   5.7284880e+01   2.6156819e+00
   5.7254880e+01   2.6156819e+00
   5.7224880e+01   2.6156819e+00
   5.7194880e+01   2.6156819e+00
   5.7164880e+01   2.6197747e+00
   5.7134880e+01   2.6295621e+00
   5.7104880e+01   2.6395241e+00
   5.7074880e+01   2.6496651e+00
   5.7044880e+01   2.6599878e+00
   5.7014880e+01   2.6704949e+00
   5.6984880e+01   2.6143679e+00
   5.6954880e+01   2.6143679e+00
   5.6924880e+01   2.6143679e+00
   5.6894880e+01   2.6143679e+00
   5.6864880e+01   2.6143679e+00
   5.6834880e+01   2.6143679e+00
   5.6804880e+01   2.6143679e+00
   5.6774880e+01   2.6143679e+00
   5.6744880e+01   2.6143679e+00
   5.6714880e+01   2.6143679e+00
   5.6684880e+01   2.6143679e+00
   5.6654880e+01   2.6143679e+00
   5.6624880e+01   2.6143679e+00
   5.6594880e+01   2.6143679e+00
   5.6564880e+01   2.6143679e+00
   5.6534880e+01   2.6143679e+00
   5.6504880e+01   2.6143679e+00
   5.6474880e+01   2.6143679e+00
   5.6444880e+01   2.6143679e+00
   5.6414880e+01   2.6143679e+00
   5.6384880e+01   2.6143679e+00
   5.6354880e+01   2.6143679e+00
   5.6324880e+01   2.6143679e+00
   5.6294880e+01   2.6143679e+00
   5.6264880e+01   2.6143679e+00
   5.6234880e+01   2.6143679e+00
   5.6204880e+01   2.6143679e+00
   5.6174880e+01   2.6152276e+00
   5.6144880e+01   2.6249340e+00
   5.6114880e+01   2.6348134e+00
   5.6084880e+01   2.6448695e+00
   5.6054880e+01   2.6551065e+00
   5.6024880e+01   2.6655264e+00
   5.5994880e+01   2.6690409e+00
   5.5964880e+01   2.6129255e+00
   5.5934880e+01   2.6129255e+00
   5.5904880e+01   2.6129255e+00
   5.5874880e+01   2.6129255e+00
   5.5844880e+01   2.6129256e+00
   5.5814880e+01   2.6129256e+00
   5.5784880e+01   2.6129256e+00
   5.5754880e+01   2.6129256e+00
   5.5724880e+01   2.6129256e+00
   5.5694880e+01   2.6129256e+00
   5.5664880e+01   2.6129256e+00
   5.5634880e+01   2.6129256e+00
   5.5604880e+01   2.6129256e+00
   5.5574880e+01   2.6129256e+00
   5.5544880e+01   2.6129256e+00
   5.5514880e+01   2.6129256e+00
   5.5484880e+01   2.6129256e+00
   5.5454880e+01   2.6129256e+00
   5.5424880e+01   2.6129256e+00
   5.5394880e+01   2.6129256e+00
   5.5364880e+01   2.6129256e+00
   5.5334880e+01   2.6129256e+00
   5.5304880e+01   2.6129256e+00
   5.5274880e+01   2.6129256e+00
   5.5244880e+01   2.6129256e+00
   5.5214880e+01   2.6129256e+00
   5.5184880e+01   2.6129256e+00
   5.5154880e+01   2.6202101e+00
   5.5124880e+01   2.6300053e+00
   5.5094880e+01   2.6399752e+00
   5.5064880e+01   2.6501245e+00
   5.5034880e+01   2.6604554e+00
   5.5004880e+01   2.6674449e+00
   5.4974880e+01   2.6113422e+00
   5.4944880e+01   2.6113422e+00
   5.4914880e+01   2.6113422e+00
   5.4884880e+01   2.6113423e+00
   5.4854880e+01   2.6113423e+00
   5.4824880e+01   2.6113423e+00
   5.4794880e+01   2.6113423e+00
   5.4764880e+01   2.6113423e+00
   5.4734880e+01   2.6113423e+00
   5.4704880e+01   2.6113423e+00
   5.4674880e+01   2.6113423e+00
   5.4644880e+01   2.6113423e+00
   5.4614880e+01   2.6113423e+00
   5.4584880e+01   2.6113423e+00
   5.4554880e+01   2.6113423e+00
   5.4524880e+01   2.6113423e+00
   5.4494880e+01   2.6113423e+00
   5.4464880e+01   2.6113423e+00
   5.4434880e+01   2.6113423e+00
   5.4404880e+01   2.6113423e+00
   5.4374880e+01   2.6113423e+00
   5.4344880e+01   2.6113423e+00
   5.4314880e+01   2.6113423e+00
   5.4284880e+01   2.6113423e+00
   5.4254880e+01   2.6113423e+00
   5.4224880e+01   2.6113423e+00
   5.4194880e+01   2.6113423e+00
   5.4164880e+01   2.6153799e+00
   5.4134880e+01   2.6250889e+00
   5.4104880e+01   2.6349711e+00
   5.4074880e+01   2.6450304e+00
   5.4044880e+01   2.6552703e+00
   5.4014880e+01   2.6656931e+00
   5.3984880e+01   2.6096042e+00
   5.3954880e+01   2.6096042e+00
   5.3924880e+01   2.6096042e+00
   5.3894880e+01   2.6096042e+00
   5.3864880e+01   2.6096042e+00
   5.3834880e+01   2.6096042e+00
   5.3804880e+01   2.6096043e+00
   5.3774880e+01   2.6096043e+00
   5.3744880e+01   2.6096043e+00
   5.3714880e+01   2.6096043e+00
   5.3684880e+01   2.6096043e+00
   5.3654880e+01   2.6096043e+00
   5.3624880e+01   2.6096043e+00
   5.3594880e+01   2.6096043e+00
   5.3564880e+01   2.6096043e+00
   5.3534880e+01   2.6096043e+00
   5.3504880e+01   2.6096043e+00
   5.3474880e+01   2.6096043e+00
   5.3444880e+01   2.6096043e+00
   5.3414880e+01   2.6096043e+00
   5.3384880e+01   2.6096043e+00
   5.3354880e+01   2.6096043e+00
   5.3324880e+01   2.6096043e+00
   5.3294880e+01   2.6096043e+00
   5.3264880e+01   2.6096043e+00
   5.3234880e+01   2.6096043e+00
   5.3204880e+01   2.6096043e+00
   5.3174880e+01   2.6104317e+00
   5.3144880e+01   2.6200525e+00
   5.3114880e+01   2.6298449e+00
   5.3084880e+01   2.6398120e+00
   5.3054880e+01   2.6499586e+00
   5.3024880e+01   2.6602865e+00
   5.2994880e+01   2.6637700e+00
   5.2964880e+01   2.6076963e+00
   5.2934880e+01   2.6076964e+00
   5.2904880e+01   2.6076964e+00
   5.2874880e+01   2.6076964e+00
   5.2844880e+01   2.6076964e+00
   5.2814880e+01   2.6076964e+00
   5.2784880e+01   2.6076964e+00
   5.2754880e+01   2.6076964e+00
   5.2724880e+01   2.6076964e+00
   5.2694880e+01   2.6076964e+00
   5.2664880e+01   2.6076964e+00
   5.2634880e+01   2.6076964e+00
   5.2604880e+01   2.6076964e+00
   5.2574880e+01   2.6076964e+00
   5.2544880e+01   2.6076964e+00
   5.2514880e+01   2.6076964e+00
   5.2484880e+01   2.6076964e+00
   5.2454880e+01   2.6076964e+00
   5.2424880e+01   2.6076964e+00
   5.2394880e+01   2.6076964e+00
   5.2364880e+01   2.6076964e+00
   5.2334880e+01   2.6076964e+00
   5.2304880e+01   2.6076964e+00
   5.2274880e+01   2.6076964e+00
   5.2244880e+01   2.6076964e+00
   5.2214880e+01   2.6076964e+00
   5.2184880e+01   2.6076964e+00
   5.2154880e+01   2.6148831e+00
   5.2124880e+01   2.6245834e+00
   5.2094880e+01   2.6344565e+00
   5.2064880e+01   2.6445068e+00
   5.2034880e+01   2.6547373e+00
   5.2004880e+01   2.6616590e+00
   5.1974880e+01   2.6056020e+00
   5.1944880e+01   2.6056020e+00
   5.1914880e+01   2.6056020e+00
   5.1884880e+01   2.6056020e+00
   5.1854880e+01   2.6056020e+00
   5.1824880e+01   2.6056020e+00
   5.1794880e+01   2.6056020e+00
   5.1764880e+01   2.6056020e+00
   5.1734880e+01   2.6056020e+00
   5.1704880e+01   2.6056020e+00
   5.1674880e+01   2.6056020e+00
   5.1644880e+01   2.6056020e+00
   5.1614880e+01   2.6056020e+00
   5.1584880e+01   2.6056020e+00
   5.1554880e+01   2.6056020e+00
   5.1524880e+01   2.6056020e+00
   5.1494880e+01   2.6056020e+00
   5.1464880e+01   2.6056020e+00
   5.1434880e+01   2.6056020e+00
   5.1404880e+01   2.6056020e+00
   5.1374880e+01   2.6056020e+00
   5.1344880e+01   2.6056020e+00
   5.1314880e+01   2.6056020e+00
   5.1284880e+01   2.6056020e+00
   5.1254880e+01   2.6056020e+00
   5.1224880e+01   2.6056020e+00
   5.1194880e+01   2.6056020e+00
   5.1164880e+01   2.6095666e+00
   5.1134880e+01   2.6191721e+00
   5.1104880e+01   2.6289488e+00
   5.1074880e+01   2.6389000e+00
   5.1044880e+01   2.6490304e+00
   5.1014880e+01   2.6593417e+00
   5.0984880e+01   2.6033029e+00
   5.0954880e+01   2.6033029e+00
   5.0924880e+01   2.6033029e+00
   5.0894880e+01   2.6033029e+00
   5.0864880e+01   2.6033029e+00
   5.0834880e+01   2.6033029e+00
   5.0804880e+01   2.6033029e+00
   5.0774880e+01   2.6033029e+00
   5.0744880e+01   2.6033029e+00
   5.0714880e+01   2.6033029e+00
   5.0684880e+01   2.6033029e+00
   5.0654880e+01   2.6033029e+00
   5.0624880e+01   2.6033029e+00
   5.0594880e+01   2.6033029e+00
   5.0564880e+01   2.6033029e+00
   5.0534880e+01   2.6033029e+00
   5.0504880e+01   2.6033029e+00
   5.0474880e+01   2.6033029e+00
   5.0444880e+01   2.6033029e+00
   5.0414880e+01   2.6033029e+00
   5.0384880e+01   2.6033029e+00
   5.0354880e+01   2.6033029e+00
   5.0324880e+01   2.6033029e+00
   5.0294880e+01   2.6033029e+00
   5.0264880e+01   2.6033029e+00
   5.0234880e+01   2.6033029e+00
   5.0204880e+01   2.6033029e+00
   5.0174880e+01   2.6040877e+00
   5.0144880e+01   2.6135955e+00
   5.0114880e+01   2.6232728e+00
   5.0084880e+01   2.6331226e+00
   5.0054880e+01   2.6431492e+00
   5.0024880e+01   2.6533555e+00
   4.9994880e+01   2.6567979e+00
   4.9964880e+01   2.6007790e+00
   4.9934880e+01   2.6007790e+00
   4.9904880e+01   2.6007790e+00
   4.9874880e+01   2.6007790e+00
   4.9844880e+01   2.6007790e+00
   4.9814880e+01   2.6007790e+00
   4.9784880e+01   2.6007790e+00
   4.9754880e+01   2.6007790e+00
   4.9724880e+01   2.6007790e+00
   4.9694880e+01   2.6007790e+00
   4.9664880e+01   2.6007790e+00
   4.9634880e+01   2.6007790e+00
   4.9604880e+01   2.6007790e+00
   4.9574880e+01   2.6007790e+00
   4.9544880e+01   2.6007790e+00
   4.9514880e+01   2.6007790e+00
   4.9484880e+01   2.6007790e+00
   4.9454880e+01   2.6007790e+00
   4.9424880e+01   2.6007790e+00
   4.9394880e+01   2.6007790e+00
   4.9364880e+01   2.6007790e+00
   4.9334880e+01   2.6007790e+00
   4.9304880e+01   2.6007790e+00
   4.9274880e+01   2.6007790e+00
   4.9244880e+01   2.6007790e+00
   4.9214880e+01   2.6007790e+00
   4.9184880e+01   2.6007790e+00
   4.9154880e+01   2.6078365e+00
   4.9124880e+01   2.6174112e+00
   4.9094880e+01   2.6271565e+00
   4.9064880e+01   2.6370758e+00
   4.9034880e+01   2.6471736e+00
   4.9004880e+01   2.6540055e+00
   4.8974880e+01   2.5980082e+00
   4.8944880e+01   2.5980082e+00
   4.8914880e+01   2.5980082e+00
   4.8884880e+01   2.5980083e+00
   4.8854880e+01   2.5980083e+00
   4.8824880e+01   2.5980083e+00
   4.8794880e+01   2.5980083e+00
   4.8764880e+01   2.5980083e+00
   4.8734880e+01   2.5980083e+00
   4.8704880e+01   2.5980083e+00
   4.8674880e+01   2.5980083e+00
   4.8644880e+01   2.5980083e+00
   4.8614880e+01   2.5980083e+00
   4.8584880e+01   2.5980083e+00
   4.8554880e+01   2.5980083e+00
   4.8524880e+01   2.5980083e+00
   4.8494880e+01   2.5980083e+00
   4.8464880e+01   2.5980083e+00
   4.8434880e+01   2.5980083e+00
   4.8404880e+01   2.5980083e+00
   4.8374880e+01   2.5980083e+00
   4.8344880e+01   2.5980083e+00
   4.8314880e+01   2.5980083e+00
   4.8284880e+01   2.5980083e+00
   4.8254880e+01   2.5980083e+00
   4.8224880e+01   2.5980083e+00
   4.8194880e+01   2.5980083e+00
   4.8164880e+01   2.6018765e+00
   4.8134880e+01   2.6113449e+00
   4.8104880e+01   2.6209821e+00
   4.8074880e+01   2.6307910e+00
   4.8044880e+01   2.6407761e+00
   4.8014880e+01   2.6509400e+00
   4.7984880e+01   2.5949665e+00
   4.7954880e+01   2.5949665e+00
   4.7924880e+01   2.5949665e+00
   4.7894880e+01   2.5949665e+00
   4.7864880e+01   2.5949665e+00
   4.7834880e+01   2.5949665e+00
   4.7804880e+01   2.5949665e+00
   4.7774880e+01   2.5949665e+00
   4.7744880e+01   2.5949665e+00
   4.7714880e+01   2.5949665e+00
   4.7684880e+01   2.5949665e+00
   4.7654880e+01   2.5949665e+00
   4.7624880e+01   2.5949665e+00
   4.7594880e+01   2.5949665e+00
   4.7564880e+01   2.5949665e+00
   4.7534880e+01   2.5949666e+00
   4.7504880e+01   2.5949666e+00
   4.7474880e+01   2.5949666e+00
   4.7444880e+01   2.5949666e+00
   4.7414880e+01   2.5949665e+00
   4.7384880e+01   2.5949665e+00
   4.7354880e+01   2.5949665e+00
   4.7324880e+01   2.5949665e+00
   4.7294880e+01   2.5949665e+00
   4.7264880e+01   2.5949665e+00
   4.7234880e+01   2.5949665e+00
   4.7204880e+01   2.5949665e+00
   4.7174880e+01   2.5956950e+00
   4.7144880e+01   2.6050534e+00
   4.7114880e+01   2.6145784e+00
   4.7084880e+01   2.6242732e+00
   4.7054880e+01   2.6341411e+00
   4.7024880e+01   2.6441866e+00
   4.6994880e+01   2.6475747e+00
   4.6964880e+01   2.5916272e+00
   4.6934880e+01   2.5916272e+00
   4.6904880e+01   2.5916272e+00
   4.6874880e+01   2.5916272e+00
   4.6844880e+01   2.5916272e+00
   4.6814880e+01   2.5916272e+00
   4.6784880e+01   2.5916272e+00
   4.6754880e+01   2.5916272e+00
   4.6724880e+01   2.5916272e+00
   4.6694880e+01   2.5916272e+00
   4.6664880e+01   2.5916272e+00
   4.6634880e+01   2.5916272e+00
   4.6604880e+01   2.5916272e+00
   4.6574880e+01   2.5916272e+00
   4.6544880e+01   2.5916272e+00
   4.6514880e+01   2.5916272e+00
   4.6484880e+01   2.5916272e+00
   4.6454880e+01   2.5916272e+00
   4.6424880e+01   2.5916272e+00
   4.6394880e+01   2.5916272e+00
   4.6364880e+01   2.5916272e+00
   4.6334880e+01   2.5916272e+00
   4.6304880e+01   2.5916272e+00
   4.6274880e+01   2.5916272e+00
   4.6244880e+01   2.5916272e+00
   4.6214880e+01   2.5916272e+00
   4.6184880e+01   2.5916272e+00
   4.6154880e+01   2.5985139e+00
   4.6124880e+01   2.6079225e+00
   4.6094880e+01   2.6174987e+00
   4.6064880e+01   2.6272455e+00
   4.6034880e+01   2.6371672e+00
   4.6004880e+01   2.6438803e+00
   4.5974880e+01   2.5879611e+00
   4.5944880e+01   2.5879611e+00
   4.5914880e+01   2.5879611e+00
   4.5884880e+01   2.5879611e+00
   4.5854880e+01   2.5879611e+00
   4.5824880e+01   2.5879611e+00
   4.5794880e+01   2.5879611e+00
   4.5764880e+01   2.5879611e+00
   4.5734880e+01   2.5879611e+00
   4.5704880e+01   2.5879611e+00
   4.5674880e+01   2.5879611e+00
   4.5644880e+01   2.5879611e+00
   4.5614880e+01   2.5879611e+00
   4.5584880e+01   2.5879611e+00
   4.5554880e+01   2.5879611e+00
   4.5524880e+01   2.5879611e+00
   4.5494880e+01   2.5879611e+00
   4.5464880e+01   2.5879611e+00
   4.5434880e+01   2.5879611e+00
   4.5404880e+01   2.5879611e+00
   4.5374880e+01   2.5879611e+00
   4.5344880e+01   2.5879611e+00
   4.5314880e+01   2.5879611e+00
   4.5284880e+01   2.5879611e+00
   4.5254880e+01   2.5879611e+00
   4.5224880e+01   2.5879611e+00
   4.5194880e+01   2.5879611e+00
   4.5164880e+01   2.5917019e+00
   4.5134880e+01   2.6009892e+00
   4.5104880e+01   2.6104418e+00
   4.5074880e+01   2.6200629e+00
   4.5044880e+01   2.6298556e+00
   4.5014880e+01   2.6398245e+00
   4.4984880e+01   2.5839361e+00
   4.4954880e+01   2.5839361e+00
   4.4924880e+01   2.5839361e+00
   4.4894880e+01   2.5839361e+00
   4.4864880e+01   2.5839362e+00
   4.4834880e+01   2.5839362e+00
   4.4804880e+01   2.5839362e+00
   4.4774880e+01   2.5839362e+00
   4.4744880e+01   2.5839362e+00
   4.4714880e+01   2.5839362e+00
   4.4684880e+01   2.5839362e+00
   4.4654880e+01   2.5839362e+00
   4.4624880e+01   2.5839362e+00
   4.4594880e+01   2.5839362e+00
   4.4564880e+01   2.5839362e+00
   4.4534880e+01   2.5839362e+00
   4.4504880e+01   2.5839362e+00
   4.4474880e+01   2.5839362e+00
   4.4444880e+01   2.5839362e+00
   4.4414880e+01   2.5839362e+00
   4.4384880e+01   2.5839362e+00
   4.4354880e+01   2.5839362e+00
   4.4324880e+01   2.5839362e+00
   4.4294880e+01   2.5839362e+00
   4.4264880e+01   2.5839362e+00
   4.4234880e+01   2.5839362e+00
   4.4204880e+01   2.5839362e+00
   4.4174880e+01   2.5845904e+00
   4.4144880e+01   2.5937511e+00
   4.4114880e+01   2.6030748e+00
   4.4084880e+01   2.6125646e+00
   4.4054880e+01   2.6222235e+00
   4.4024880e+01   2.6320554e+00
   4.3994880e+01   2.6353719e+00
   4.3964880e+01   2.5795171e+00
   4.3934880e+01   2.5795171e+00
   4.3904880e+01   2.5795171e+00
   4.3874880e+01   2.5795171e+00
   4.3844880e+01   2.5795171e+00
   4.3814880e+01   2.5795171e+00
   4.3784880e+01   2.5795171e+00
   4.3754880e+01   2.5795171e+00
   4.3724880e+01   2.5795171e+00
   4.3694880e+01   2.5795171e+00
   4.3664880e+01   2.5795172e+00
   4.3634880e+01   2.5795172e+00
   4.3604880e+01   2.5795172e+00
   4.3574880e+01   2.5795172e+00
   4.3544880e+01   2.5795172e+00
   4.3514880e+01   2.5795172e+00
   4.3484880e+01   2.5795172e+00
   4.3454880e+01   2.5795172e+00
   4.3424880e+01   2.5795172e+00
   4.3394880e+01   2.5795172e+00
   4.3364880e+01   2.5795172e+00
   4.3334880e+01   2.5795172e+00
   4.3304880e+01   2.5795171e+00
   4.3274880e+01   2.5795171e+00
   4.3244880e+01   2.5795171e+00
   4.3214880e+01   2.5795171e+00
   4.3184880e+01   2.5795171e+00
   4.3154880e+01   2.5861782e+00
   4.3124880e+01   2.5953671e+00
   4.3094880e+01   2.6047197e+00
   4.3064880e+01   2.6142388e+00
   4.3034880e+01   2.6239275e+00
   4.3004880e+01   2.6304834e+00
   4.2974880e+01   2.5746653e+00
   4.2944880e+01   2.5746653e+00
   4.2914880e+01   2.5746653e+00
   4.2884880e+01   2.5746653e+00
   4.2854880e+01   2.5746653e+00
   4.2824880e+01   2.5746653e+00
   4.2794880e+01   2.5746653e+00
   4.2764880e+01   2.5746653e+00
   4.2734880e+01   2.5746653e+00
   4.2704880e+01   2.5746653e+00
   4.2674880e+01   2.5746653e+00
   4.2644880e+01   2.5746653e+00
   4.2614880e+01   2.5746653e+00
   4.2584880e+01   2.5746653e+00
   4.2554880e+01   2.5746653e+00
   4.2524880e+01   2.5746653e+00
   4.2494880e+01   2.5746653e+00
   4.2464880e+01   2.5746653e+00
   4.2434880e+01   2.5746653e+00
   4.2404880e+01   2.5746653e+00
   4.2374880e+01   2.5746653e+00
   4.2344880e+01   2.5746653e+00
   4.2314880e+01   2.5746653e+00
   4.2284880e+01   2.5746653e+00
   4.2254880e+01   2.5746653e+00
   4.2224880e+01   2.5746653e+00
   4.2194880e+01   2.5746653e+00
   4.2164880e+01   2.5782379e+00
   4.2134880e+01   2.5872855e+00
   4.2104880e+01   2.5964942e+00
   4.2074880e+01   2.6058668e+00
   4.2044880e+01   2.6154063e+00
   4.2014880e+01   2.6251163e+00
   4.1984880e+01   2.5693381e+00
   4.1954880e+01   2.5693381e+00
   4.1924880e+01   2.5693381e+00
   4.1894880e+01   2.5693381e+00
   4.1864880e+01   2.5693381e+00
   4.1834880e+01   2.5693381e+00
   4.1804880e+01   2.5693381e+00
   4.1774880e+01   2.5693381e+00
   4.1744880e+01   2.5693381e+00
   4.1714880e+01   2.5693381e+00
   4.1684880e+01   2.5693381e+00
   4.1654880e+01   2.5693381e+00
   4.1624880e+01   2.5693381e+00
   4.1594880e+01   2.5693381e+00
   4.1564880e+01   2.5693381e+00
   4.1534880e+01   2.5693381e+00
   4.1504880e+01   2.5693381e+00
   4.1474880e+01   2.5693381e+00
   4.1444880e+01   2.5693381e+00
   4.1414880e+01   2.5693381e+00
   4.1384880e+01   2.5693381e+00
   4.1354880e+01   2.5693381e+00
   4.1324880e+01   2.5693381e+00
   4.1294880e+01   2.5693381e+00
   4.1264880e+01   2.5693381e+00
   4.1234880e+01   2.5693381e+00
   4.1204880e+01   2.5693381e+00
   4.1174880e+01   2.5698943e+00
   4.1144880e+01   2.5787936e+00
   4.1114880e+01   2.5878512e+00
   4.1084880e+01   2.5970699e+00
   4.1054880e+01   2.6064527e+00
   4.1024880e+01   2.6160027e+00
   4.0994880e+01   2.6192237e+00
   4.0964880e+01   2.5634887e+00
   4.0934880e+01   2.5634887e+00
   4.0904880e+01   2.5634888e+00
   4.0874880e+01   2.5634888e+00
   4.0844880e+01   2.5634888e+00
   4.0814880e+01   2.5634888e+00
   4.0784880e+01   2.5634888e+00
   4.0754880e+01   2.5634888e+00
   4.0724880e+01   2.5634888e+00
   4.0694880e+01   2.5634888e+00
   4.0664880e+01   2.5634888e+00
   4.0634880e+01   2.5634888e+00
   4.0604880e+01   2.5634888e+00
   4.0574880e+01   2.5634888e+00
   4.0544880e+01   2.5634888e+00
   4.0514880e+01   2.5634888e+00
   4.0484880e+01   2.5634888e+00
   4.0454880e+01   2.5634888e+00
   4.0424880e+01   2.5634888e+00
   4.0394880e+01   2.5634888e+00
   4.0364880e+01   2.5634888e+00
   4.0334880e+01   2.5634888e+00
   4.0304880e+01   2.5634888e+00
   4.0274880e+01   2.5634888e+00
   4.0244880e+01   2.5634888e+00
   4.0214880e+01   2.5634888e+00
   4.0184880e+01   2.5634888e+00
   4.0154880e+01   2.5698517e+00
   4.0124880e+01   2.5787502e+00
   4.0094880e+01   2.5878070e+00
   4.0064880e+01   2.5970249e+00
   4.0034880e+01   2.6064070e+00
   4.0004880e+01   2.6127543e+00
   3.9974880e+01   2.5570658e+00
   3.9944880e+01   2.5570658e+00
   3.9914880e+01   2.5570659e+00
   3.9884880e+01   2.5570659e+00
   3.9854880e+01   2.5570659e+00
   3.9824880e+01   2.5570659e+00
   3.9794880e+01   2.5570659e+00
   3.9764880e+01   2.5570659e+00
   3.9734880e+01   2.5570659e+00
   3.9704880e+01   2.5570659e+00
   3.9674880e+01   2.5570659e+00
   3.9644880e+01   2.5570659e+00
   3.9614880e+01   2.5570659e+00
   3.9584880e+01   2.5570659e+00
   3.9554880e+01   2.5570659e+00
   3.9524880e+01   2.5570659e+00
   3.9494880e+01   2.5570659e+00
   3.9464880e+01   2.5570659e+00
   3.9434880e+01   2.5570659e+00
   3.9404880e+01   2.5570659e+00
   3.9374880e+01   2.5570659e+00
   3.9344880e+01   2.5570659e+00
   3.9314880e+01   2.5570659e+00
   3.9284880e+01   2.5570659e+00
   3.9254880e+01   2.5570659e+00
   3.9224880e+01   2.5570659e+00
   3.9194880e+01   2.5570659e+00
   3.9164880e+01   2.5604163e+00
   3.9134880e+01   2.5691471e+00
   3.9104880e+01   2.5780331e+00
   3.9074880e+01   2.5870771e+00
   3.9044880e+01   2.5962820e+00
   3.9014880e+01   2.6056509e+00
   3.8984880e+01   2.5500128e+00
   3.8954880e+01   2.5500128e+00
   3.8924880e+01   2.5500129e+00
   3.8894880e+01   2.5500129e+00
   3.8864880e+01   2.5500129e+00
   3.8834880e+01   2.5500129e+00
   3.8804880e+01   2.5500129e+00
   3.8774880e+01   2.5500129e+00
   3.8744880e+01   2.5500129e+00
   3.8714880e+01   2.5500129e+00
   3.8684880e+01   2.5500129e+00
   3.8654880e+01   2.5500129e+00
   3.8624880e+01   2.5500129e+00
   3.8594880e+01   2.5500129e+00
   3.8564880e+01   2.5500129e+00
   3.8534880e+01   2.5500129e+00
   3.8504880e+01   2.5500129e+00
   3.8474880e+01   2.5500129e+00
   3.8444880e+01   2.5500129e+00
   3.8414880e+01   2.5500129e+00
   3.8384880e+01   2.5500129e+00
   3.8354880e+01   2.5500129e+00
   3.8324880e+01   2.5500129e+00
   3.8294880e+01   2.5500129e+00
   3.8264880e+01   2.5500129e+00
   3.8234880e+01   2.5500129e+00
   3.8204880e+01   2.5500129e+00
   3.8174880e+01   2.5504400e+00
   3.8144880e+01   2.5589935e+00
   3.8114880e+01   2.5676990e+00
   3.8084880e+01   2.5765593e+00
   3.8054880e+01   2.5855771e+00
   3.8024880e+01   2.5947553e+00
   3.7994880e+01   2.5978509e+00
   3.7964880e+01   2.5422676e+00
   3.7934880e+01   2.5422676e+00
   3.7904880e+01   2.5422676e+00
   3.7874880e+01   2.5422676e+00
   3.7844880e+01   2.5422676e+00
   3.7814880e+01   2.5422676e+00
   3.7784880e+01   2.5422676e+00
   3.7754880e+01   2.5422676e+00
   3.7724880e+01   2.5422676e+00
   3.7694880e+01   2.5422676e+00
   3.7664880e+01   2.5422676e+00
   3.7634880e+01   2.5422676e+00
   3.7604880e+01   2.5422676e+00
   3.7574880e+01   2.5422676e+00
   3.7544880e+01   2.5422676e+00
   3.7514880e+01   2.5422676e+00
   3.7484880e+01   2.5422676e+00
   3.7454880e+01   2.5422676e+00
   3.7424880e+01   2.5422676e+00
   3.7394880e+01   2.5422676e+00
   3.7364880e+01   2.5422676e+00
   3.7334880e+01   2.5422676e+00
   3.7304880e+01   2.5422676e+00
   3.7274880e+01   2.5422676e+00
   3.7244880e+01   2.5422676e+00
   3.7214880e+01   2.5422676e+00
   3.7184880e+01   2.5422676e+00
   3.7154880e+01   2.5482367e+00
   3.7124880e+01   2.5567511e+00
   3.7094880e+01   2.5654168e+00
   3.7064880e+01   2.5742364e+00
   3.7034880e+01   2.5832129e+00
   3.7004880e+01   2.5892858e+00
   3.6974880e+01   2.5337616e+00
   3.6944880e+01   2.5337616e+00
   3.6914880e+01   2.5337616e+00
   3.6884880e+01   2.5337616e+00
   3.6854880e+01   2.5337616e+00
   3.6824880e+01   2.5337617e+00
   3.6794880e+01   2.5337617e+00
   3.6764880e+01   2.5337617e+00
   3.6734880e+01   2.5337617e+00
   3.6704880e+01   2.5337617e+00
   3.6674880e+01   2.5337617e+00
   3.6644880e+01   2.5337617e+00
   3.6614880e+01   2.5337617e+00
   3.6584880e+01   2.5337617e+00
   3.6554880e+01   2.5337617e+00
   3.6524880e+01   2.5337617e+00
   3.6494880e+01   2.5337617e+00
   3.6464880e+01   2.5337617e+00
   3.6434880e+01   2.5337617e+00
   3.6404880e+01   2.5337617e+00
   3.6374880e+01   2.5337617e+00
   3.6344880e+01   2.5337617e+00
   3.6314880e+01   2.5337617e+00
   3.6284880e+01   2.5337617e+00
   3.6254880e+01   2.5337617e+00
   3.6224880e+01   2.5337617e+00
   3.6194880e+01   2.5337617e+00
   3.6164880e+01   2.5368189e+00
   3.6134880e+01   2.5451306e+00
   3.6104880e+01   2.5535898e+00
   3.6074880e+01   2.5621993e+00
   3.6044880e+01   2.5709618e+00
   3.6014880e+01   2.5798800e+00
   3.5984880e+01   2.5244198e+00
   3.5954880e+01   2.5244198e+00
   3.5924880e+01   2.5244198e+00
   3.5894880e+01   2.5244198e+00
   3.5864880e+01   2.5244198e+00
   3.5834880e+01   2.5244198e+00
   3.5804880e+01   2.5244198e+00
   3.5774880e+01   2.5244198e+00
   3.5744880e+01   2.5244198e+00
   3.5714880e+01   2.5244198e+00
   3.5684880e+01   2.5244198e+00
   3.5654880e+01   2.5244198e+00
   3.5624880e+01   2.5244198e+00
   3.5594880e+01   2.5244198e+00
   3.5564880e+01   2.5244198e+00
   3.5534880e+01   2.5244198e+00
   3.5504880e+01   2.5244198e+00
   3.5474880e+01   2.5244198e+00
   3.5444880e+01   2.5244198e+00
   3.5414880e+01   2.5244198e+00
   3.5384880e+01   2.5244198e+00
   3.5354880e+01   2.5244198e+00
   3.5324880e+01   2.5244198e+00
   3.5294880e+01   2.5244198e+00
   3.5264880e+01   2.5244198e+00
   3.5234880e+01   2.5244198e+00
   3.5204880e+01   2.5244198e+00
   3.5174880e+01   2.5246769e+00
   3.5144880e+01   2.5327731e+00
   3.5114880e+01   2.5410130e+00
   3.5084880e+01   2.5493991e+00
   3.5054880e+01   2.5579341e+00
   3.5024880e+01   2.5666208e+00
   3.4994880e+01   2.5695505e+00
   3.4964880e+01   2.5141592e+00
   3.4934880e+01   2.5141592e+00
   3.4904880e+01   2.5141592e+00
   3.4874880e+01   2.5141592e+00
   3.4844880e+01   2.5141592e+00
   3.4814880e+01   2.5141592e+00
   3.4784880e+01   2.5141592e+00
   3.4754880e+01   2.5141592e+00
   3.4724880e+01   2.5141592e+00
   3.4694880e+01   2.5141592e+00
   3.4664880e+01   2.5141592e+00
   3.4634880e+01   2.5141592e+00
   3.4604880e+01   2.5141592e+00
   3.4574880e+01   2.5141593e+00
   3.4544880e+01   2.5141593e+00
   3.4514880e+01   2.5141593e+00
   3.4484880e+01   2.5141593e+00
   3.4454880e+01   2.5141593e+00
   3.4424880e+01   2.5141593e+00
   3.4394880e+01   2.5141592e+00
   3.4364880e+01   2.5141592e+00
   3.4334880e+01   2.5141592e+00
   3.4304880e+01   2.5141592e+00
   3.4274880e+01   2.5141592e+00
   3.4244880e+01   2.5141592e+00
   3.4214880e+01   2.5141592e+00
   3.4184880e+01   2.5141592e+00
   3.4154880e+01   2.5196084e+00
   3.4124880e+01   2.5276147e+00
   3.4094880e+01   2.5357630e+00
   3.4064880e+01   2.5440559e+00
   3.4034880e+01   2.5524961e+00
   3.4004880e+01   2.5582060e+00
   3.3974880e+01   2.5028888e+00
   3.3944880e+01   2.5028888e+00
   3.3914880e+01   2.5028888e+00
   3.3884880e+01   2.5028888e+00
   3.3854880e+01   2.5028888e+00
   3.3824880e+01   2.5028888e+00
   3.3794880e+01   2.5028888e+00
   3.3764880e+01   2.5028888e+00
   3.3734880e+01   2.5028888e+00
   3.3704880e+01   2.5028888e+00
   3.3674880e+01   2.5028888e+00
   3.3644880e+01   2.5028888e+00
   3.3614880e+01   2.5028888e+00
   3.3584880e+01   2.5028888e+00
   3.3554880e+01   2.5028888e+00
   3.3524880e+01   2.5028888e+00
   3.3494880e+01   2.5028888e+00
   3.3464880e+01   2.5028888e+00
   3.3434880e+01   2.5028888e+00
   3.3404880e+01   2.5028888e+00
   3.3374880e+01   2.5028888e+00
   3.3344880e+01   2.5028888e+00
   3.3314880e+01   2.5028888e+00
   3.3284880e+01   2.5028888e+00
   3.3254880e+01   2.5028888e+00
   3.3224880e+01   2.5028888e+00
   3.3194880e+01   2.5028888e+00
   3.3164880e+01   2.5055594e+00
   3.3134880e+01   2.5133166e+00
   3.3104880e+01   2.5212114e+00
   3.3074880e+01   2.5292461e+00
   3.3044880e+01   2.5374233e+00
   3.3014880e+01   2.5457457e+00
   3.2984880e+01   2.4905081e+00
   3.2954880e+01   2.4905081e+00
   3.2924880e+01   2.4905081e+00
   3.2894880e+01   2.4905081e+00
   3.2864880e+01   2.4905081e+00
   3.2834880e+01   2.4905081e+00
   3.2804880e+01   2.4905081e+00
   3.2774880e+01   2.4905081e+00
   3.2744880e+01   2.4905081e+00
   3.2714880e+01   2.4905081e+00
   3.2684880e+01   2.4905081e+00
   3.2654880e+01   2.4905081e+00
   3.2624880e+01   2.4905081e+00
   3.2594880e+01   2.4905081e+00
   3.2564880e+01   2.4905082e+00
   3.2534880e+01   2.4905082e+00
   3.2504880e+01   2.4905082e+00
   3.2474880e+01   2.4905082e+00
   3.2444880e+01   2.4905082e+00
   3.2414880e+01   2.4905082e+00
   3.2384880e+01   2.4905081e+00
   3.2354880e+01   2.4905081e+00
   3.2324880e+01   2.4905081e+00
   3.2294880e+01   2.4905081e+00
   3.2264880e+01   2.4905081e+00
   3.2234880e+01   2.4905081e+00
   3.2204880e+01   2.4905081e+00
   3.2174880e+01   2.4905418e+00
   3.2144880e+01   2.4980329e+00
   3.2114880e+01   2.5056568e+00
   3.2084880e+01   2.5134157e+00
   3.2054880e+01   2.5213122e+00
   3.2024880e+01   2.5293487e+00
   3.1994880e+01   2.5320591e+00
   3.1964880e+01   2.4769066e+00
   3.1934880e+01   2.4769066e+00
   3.1904880e+01   2.4769067e+00
   3.1874880e+01   2.4769067e+00
   3.1844880e+01   2.4769067e+00
   3.1814880e+01   2.4769067e+00
   3.1784880e+01   2.4769067e+00
   3.1754880e+01   2.4769067e+00
   3.1724880e+01   2.4769067e+00
   3.1694880e+01   2.4769067e+00
   3.1664880e+01   2.4769067e+00
   3.1634880e+01   2.4769067e+00
   3.1604880e+01   2.4769067e+00
   3.1574880e+01   2.4769067e+00
   3.1544880e+01   2.4769067e+00
   3.1514880e+01   2.4769067e+00
   3.1484880e+01   2.4769067e+00
   3.1454880e+01   2.4769067e+00
   3.1424880e+01   2.4769067e+00
   3.1394880e+01   2.4769067e+00
   3.1364880e+01   2.4769067e+00
   3.1334880e+01   2.4769067e+00
   3.1304880e+01   2.4769067e+00
   3.1274880e+01   2.4769067e+00
   3.1244880e+01   2.4769067e+00
   3.1214880e+01   2.4769067e+00
   3.1184880e+01   2.4769067e+00
   3.1154880e+01   2.4816696e+00
   3.1124880e+01   2.4890037e+00
   3.1094880e+01   2.4964676e+00
   3.1064880e+01   2.5040637e+00
   3.1034880e+01   2.5117944e+00
   3.1004880e+01   2.5170242e+00
   3.0974880e+01   2.4619625e+00
   3.0944880e+01   2.4619625e+00
   3.0914880e+01   2.4619626e+00
   3.0884880e+01   2.4619626e+00
   3.0854880e+01   2.4619626e+00
   3.0824880e+01   2.4619626e+00
   3.0794880e+01   2.4619626e+00
   3.0764880e+01   2.4619626e+00
   3.0734880e+01   2.4619626e+00
   3.0704880e+01   2.4619626e+00
   3.0674880e+01   2.4619626e+00
   3.0644880e+01   2.4619626e+00
   3.0614880e+01   2.4619626e+00
   3.0584880e+01   2.4619626e+00
   3.0554880e+01   2.4619626e+00
   3.0524880e+01   2.4619626e+00
   3.0494880e+01   2.4619626e+00
   3.0464880e+01   2.4619626e+00
   3.0434880e+01   2.4619626e+00
   3.0404880e+01   2.4619626e+00
   3.0374880e+01   2.4619626e+00
   3.0344880e+01   2.4619626e+00
   3.0314880e+01   2.4619626e+00
   3.0284880e+01   2.4619626e+00
   3.0254880e+01   2.4619626e+00
   3.0224880e+01   2.4619626e+00
   3.0194880e+01   2.4619626e+00
   3.0164880e+01   2.4641236e+00
   3.0134880e+01   2.4711472e+00
   3.0104880e+01   2.4782950e+00
   3.0074880e+01   2.4855693e+00
   3.0044880e+01   2.4929725e+00
   3.0014880e+01   2.5005067e+00
   2.9984880e+01   2.4455415e+00
   2.9954880e+01   2.4455415e+00
   2.9924880e+01   2.4455415e+00
   2.9894880e+01   2.4455415e+00
   2.9864880e+01   2.4455415e+00
   2.9834880e+01   2.4455415e+00
   2.9804880e+01   2.4455415e+00
   2.9774880e+01   2.4455415e+00
   2.9744880e+01   2.4455415e+00
   2.9714880e+01   2.4455415e+00
   2.9684880e+01   2.4455415e+00
   2.9654880e+01   2.4455415e+00
   2.9624880e+01   2.4455415e+00
   2.9594880e+01   2.4455415e+00
   2.9564880e+01   2.4455415e+00
   2.9534880e+01   2.4455415e+00
   2.9504880e+01   2.4455415e+00
   2.9474880e+01   2.4455415e+00
   2.9444880e+01   2.4455415e+00
   2.9414880e+01   2.4455415e+00
   2.9384880e+01   2.4455415e+00
   2.9354880e+01   2.4455415e+00
   2.9324880e+01   2.4455415e+00
   2.9294880e+01   2.4455415e+00
   2.9264880e+01   2.4455415e+00
   2.9234880e+01   2.4455415e+00
   2.9204880e+01   2.4455415e+00
   2.9174880e+01   2.4455415e+00
   2.9144880e+01   2.4519723e+00
   2.9114880e+01   2.4587810e+00
   2.9084880e+01   2.4657101e+00
   2.9054880e+01   2.4727618e+00
   2.9024880e+01   2.4799382e+00
   2.8994880e+01   2.4823584e+00
   2.8964880e+01   2.4274953e+00
   2.8934880e+01   2.4274953e+00
   2.8904880e+01   2.4274953e+00
   2.8874880e+01   2.4274953e+00
   2.8844880e+01   2.4274953e+00
   2.8814880e+01   2.4274953e+00
   2.8784880e+01   2.4274953e+00
   2.8754880e+01   2.4274953e+00
   2.8724880e+01   2.4274953e+00
   2.8694880e+01   2.4274953e+00
   2.8664880e+01   2.4274953e+00
   2.8634880e+01   2.4274953e+00
   2.8604880e+01   2.4274953e+00
   2.8574880e+01   2.4274953e+00
   2.8544880e+01   2.4274953e+00
   2.8514880e+01   2.4274953e+00
   2.8484880e+01   2.4274953e+00
   2.8454880e+01   2.4274953e+00
   2.8424880e+01   2.4274953e+00
   2.8394880e+01   2.4274953e+00
   2.8364880e+01   2.4274953e+00
   2.8334880e+01   2.4274953e+00
   2.8304880e+01   2.4274953e+00
   2.8274880e+01   2.4274953e+00
   2.8244880e+01   2.4274953e+00
   2.8214880e+01   2.4274953e+00
   2.8184880e+01   2.4274953e+00
   2.8154880e+01   2.4313530e+00
   2.8124880e+01   2.4377973e+00
   2.8094880e+01   2.4443554e+00
   2.8064880e+01   2.4510295e+00
   2.8034880e+01   2.4578215e+00
   2.8004880e+01   2.4624161e+00
   2.7974880e+01   2.4076604e+00
   2.7944880e+01   2.4076604e+00
   2.7914880e+01   2.4076604e+00
   2.7884880e+01   2.4076604e+00
   2.7854880e+01   2.4076604e+00
   2.7824880e+01   2.4076604e+00
   2.7794880e+01   2.4076604e+00
   2.7764880e+01   2.4076604e+00
   2.7734880e+01   2.4076604e+00
   2.7704880e+01   2.4076604e+00
   2.7674880e+01   2.4076604e+00
   2.7644880e+01   2.4076604e+00
   2.7614880e+01   2.4076604e+00
   2.7584880e+01   2.4076604e+00
   2.7554880e+01   2.4076604e+00
   2.7524880e+01   2.4076604e+00
   2.7494880e+01   2.4076604e+00
   2.7464880e+01   2.4076604e+00
   2.7434880e+01   2.4076604e+00
   2.7404880e+01   2.4076604e+00
   2.7374880e+01   2.4076604e+00
   2.7344880e+01   2.4076604e+00
   2.7314880e+01   2.4076604e+00
   2.7284880e+01   2.4076604e+00
   2.7254880e+01   2.4076604e+00
   2.7224880e+01   2.4076604e+00
   2.7194880e+01   2.4076604e+00
   2.7164880e+01   2.4091505e+00
   2.7134880e+01   2.4152028e+00
   2.7104880e+01   2.4213620e+00
   2.7074880e+01   2.4276299e+00
   2.7044880e+01   2.4340085e+00
   2.7014880e+01   2.4404997e+00
   2.6984880e+01   2.3858562e+00
   2.6954880e+01   2.3858562e+00
   2.6924880e+01   2.3858562e+00
   2.6894880e+01   2.3858562e+00
   2.6864880e+01   2.3858562e+00
   2.6834880e+01   2.3858562e+00
   2.6804880e+01   2.3858562e+00
   2.6774880e+01   2.3858562e+00
   2.6744880e+01   2.3858562e+00
   2.6714880e+01   2.3858562e+00
   2.6684880e+01   2.3858562e+00
   2.6654880e+01   2.3858562e+00
   2.6624880e+01   2.3858562e+00
   2.6594880e+01   2.3858562e+00
   2.6564880e+01   2.3858562e+00
   2.6534880e+01   2.3858562e+00
   2.6504880e+01   2.3858562e+00
   2.6474880e+01   2.3858562e+00
   2.6444880e+01   2.3858562e+00
   2.6414880e+01   2.3858562e+00
   2.6384880e+01   2.3858562e+00
   2.6354880e+01   2.3858562e+00
   2.6324880e+01   2.3858562e+00
   2.6294880e+01   2.3858562e+00
   2.6264880e+01   2.3858562e+00
   2.6234880e+01   2.3858562e+00
   2.6204880e+01   2.3858562e+00
   2.6174880e+01   2.3858562e+00
   2.6144880e+01   2.3908428e+00
   2.6114880e+01   2.3965722e+00
   2.6084880e+01   2.4024026e+00
   2.6054880e+01   2.4083359e+00
   2.6024880e+01   2.4143739e+00
   2.5994880e+01   2.4164102e+00
   2.5964880e+01   2.3618830e+00
   2.5934880e+01   2.3618830e+00
   2.5904880e+01   2.3618830e+00
   2.5874880e+01   2.3618830e+00
   2.5844880e+01   2.3618830e+00
   2.5814880e+01   2.3618830e+00
   2.5784880e+01   2.3618830e+00
   2.5754880e+01   2.3618830e+00
   2.5724880e+01   2.3618830e+00
   2.5694880e+01   2.3618830e+00
   2.5664880e+01   2.3618830e+00
   2.5634880e+01   2.3618830e+00
   2.5604880e+01   2.3618830e+00
   2.5574880e+01   2.3618830e+00
   2.5544880e+01   2.3618830e+00
   2.5514880e+01   2.3618830e+00
   2.5484880e+01   2.3618830e+00
   2.5454880e+01   2.3618830e+00
   2.5424880e+01   2.3618830e+00
   2.5394880e+01   2.3618830e+00
   2.5364880e+01   2.3618830e+00
   2.5334880e+01   2.3618830e+00
   2.5304880e+01   2.3618830e+00
   2.5274880e+01   2.3618830e+00
   2.5244880e+01   2.3618830e+00
   2.5214880e+01   2.3618830e+00
   2.5184880e+01   2.3618830e+00
   2.5154880e+01   2.3645469e+00
   2.5124880e+01   2.3698128e+00
   2.5094880e+01   2.3751715e+00
   2.5064880e+01   2.3806246e+00
   2.5034880e+01   2.3861739e+00
   2.5004880e+01   2.3899276e+00
   2.4974880e+01   2.3355199e+00
   2.4944880e+01   2.3355200e+00
   2.4914880e+01   2.3355200e+00
   2.4884880e+01   2.3355200e+00
   2.4854880e+01   2.3355200e+00
   2.4824880e+01   2.3355200e+00
   2.4794880e+01   2.3355200e+00
   2.4764880e+01   2.3355200e+00
   2.4734880e+01   2.3355200e+00
   2.4704880e+01   2.3355200e+00
   2.4674880e+01   2.3355200e+00
   2.4644880e+01   2.3355200e+00
   2.4614880e+01   2.3355200e+00
   2.4584880e+01   2.3355200e+00
   2.4554880e+01   2.3355200e+00
   2.4524880e+01   2.3355200e+00
   2.4494880e+01   2.3355200e+00
   2.4464880e+01   2.3355200e+00
   2.4434880e+01   2.3355200e+00
   2.4404880e+01   2.3355200e+00
   2.4374880e+01   2.3355200e+00
   2.4344880e+01   2.3355200e+00
   2.4314880e+01   2.3355200e+00
   2.4284880e+01   2.3355200e+00
   2.4254880e+01   2.3355200e+00
   2.4224880e+01   2.3355200e+00
   2.4194880e+01   2.3355200e+00
   2.4164880e+01   2.3361275e+00
   2.4134880e+01   2.3408930e+00
   2.4104880e+01   2.3457425e+00
   2.4074880e+01   2.3506773e+00
   2.4044880e+01   2.3556989e+00
   2.4014880e+01   2.3608090e+00
   2.3984880e+01   2.3065225e+00
   2.3954880e+01   2.3065225e+00
   2.3924880e+01   2.3065225e+00
   2.3894880e+01   2.3065225e+00
   2.3864880e+01   2.3065225e+00
   2.3834880e+01   2.3065225e+00
   2.3804880e+01   2.3065225e+00
   2.3774880e+01   2.3065225e+00
   2.3744880e+01   2.3065225e+00
   2.3714880e+01   2.3065225e+00
   2.3684880e+01   2.3065225e+00
   2.3654880e+01   2.3065226e+00
   2.3624880e+01   2.3065226e+00
   2.3594880e+01   2.3065226e+00
   2.3564880e+01   2.3065226e+00
   2.3534880e+01   2.3065226e+00
   2.3504880e+01   2.3065226e+00
   2.3474880e+01   2.3065226e+00
   2.3444880e+01   2.3065226e+00
   2.3414880e+01   2.3065226e+00
   2.3384880e+01   2.3065226e+00
   2.3354880e+01   2.3065226e+00
   2.3324880e+01   2.3065226e+00
   2.3294880e+01   2.3065225e+00
   2.3264880e+01   2.3065225e+00
   2.3234880e+01   2.3065225e+00
   2.3204880e+01   2.3065225e+00
   2.3174880e+01   2.3065225e+00
   2.3144880e+01   2.3096027e+00
   2.3114880e+01   2.3139017e+00
   2.3084880e+01   2.3182763e+00
   2.3054880e+01   2.3227278e+00
   2.3024880e+01   2.3272576e+00
   2.2994880e+01   2.3287852e+00
   2.2964880e+01   2.2746195e+00
   2.2934880e+01   2.2746195e+00
   2.2904880e+01   2.2746195e+00
   2.2874880e+01   2.2746196e+00
   2.2844880e+01   2.2746196e+00
   2.2814880e+01   2.2746196e+00
   2.2784880e+01   2.2746196e+00
   2.2754880e+01   2.2746196e+00
   2.2724880e+01   2.2746196e+00
   2.2694880e+01   2.2746196e+00
   2.2664880e+01   2.2746196e+00
   2.2634880e+01   2.2746196e+00
   2.2604880e+01   2.2746196e+00
   2.2574880e+01   2.2746196e+00
   2.2544880e+01   2.2746196e+00
   2.2514880e+01   2.2746196e+00
   2.2484880e+01   2.2746196e+00
   2.2454880e+01   2.2746196e+00
   2.2424880e+01   2.2746196e+00
   2.2394880e+01   2.2746196e+00
   2.2364880e+01   2.2746196e+00
   2.2334880e+01   2.2746196e+00
   2.2304880e+01   2.2746196e+00
   2.2274880e+01   2.2746196e+00
   2.2244880e+01   2.2746196e+00
   2.2214880e+01   2.2746196e+00
   2.2184880e+01   2.2746196e+00
   2.2154880e+01   2.2757098e+00
   2.2124880e+01   2.2794132e+00
   2.2094880e+01   2.2831817e+00
   2.2064880e+01   2.2870163e+00
   2.2034880e+01   2.2909183e+00
   2.2004880e+01   2.2935577e+00
   2.1974880e+01   2.2395101e+00
   2.1944880e+01   2.2395101e+00
   2.1914880e+01   2.2395101e+00
   2.1884880e+01   2.2395101e+00
   2.1854880e+01   2.2395101e+00
   2.1824880e+01   2.2395101e+00
   2.1794880e+01   2.2395101e+00
   2.1764880e+01   2.2395101e+00
   2.1734880e+01   2.2395101e+00
   2.1704880e+01   2.2395101e+00
   2.1674880e+01   2.2395101e+00
   2.1644880e+01   2.2395101e+00
   2.1614880e+01   2.2395101e+00
   2.1584880e+01   2.2395101e+00
   2.1554880e+01   2.2395101e+00
   2.1524880e+01   2.2395102e+00
   2.1494880e+01   2.2395102e+00
   2.1464880e+01   2.2395102e+00
   2.1434880e+01   2.2395101e+00
   2.1404880e+01   2.2395101e+00
   2.1374880e+01   2.2395101e+00
   2.1344880e+01   2.2395101e+00
   2.1314880e+01   2.2395101e+00
   2.1284880e+01   2.2395101e+00
   2.1254880e+01   2.2395101e+00
   2.1224880e+01   2.2395101e+00
   2.1194880e+01   2.2395101e+00
   2.1164880e+01   2.2395101e+00
   2.1134880e+01   2.2420164e+00
   2.1104880e+01   2.2451283e+00
   2.1074880e+01   2.2482948e+00
   2.1044880e+01   2.2515169e+00
   2.1014880e+01   2.2547955e+00
   2.0984880e+01   2.2008597e+00
   2.0954880e+01   2.2008597e+00
   2.0924880e+01   2.2008597e+00
   2.0894880e+01   2.2008597e+00
   2.0864880e+01   2.2008597e+00
   2.0834880e+01   2.2008597e+00
   2.0804880e+01   2.2008597e+00
   2.0774880e+01   2.2008597e+00
   2.0744880e+01   2.2008597e+00
   2.0714880e+01   2.2008597e+00
   2.0684880e+01   2.2008597e+00
   2.0654880e+01   2.2008597e+00
   2.0624880e+01   2.2008597e+00
   2.0594880e+01   2.2008597e+00
   2.0564880e+01   2.2008597e+00
   2.0534880e+01   2.2008597e+00
   2.0504880e+01   2.2008597e+00
   2.0474880e+01   2.2008597e+00
   2.0444880e+01   2.2008597e+00
   2.0414880e+01   2.2008597e+00
   2.0384880e+01   2.2008597e+00
   2.0354880e+01   2.2008597e+00
   2.0324880e+01   2.2008597e+00
   2.0294880e+01   2.2008597e+00
   2.0264880e+01   2.2008597e+00
   2.0234880e+01   2.2008597e+00
   2.0204880e+01   2.2008597e+00
   2.0174880e+01   2.2008597e+00
   2.0144880e+01   2.2014226e+00
   2.0114880e+01   2.2038226e+00
   2.0084880e+01   2.2062647e+00
   2.0054880e+01   2.2087495e+00
   2.0024880e+01   2.2112780e+00
   1.9994880e+01   2.2121306e+00
   1.9964880e+01   2.1582959e+00
   1.9934880e+01   2.1582959e+00
   1.9904880e+01   2.1582959e+00
   1.9874880e+01   2.1582959e+00
   1.9844880e+01   2.1582959e+00
   1.9814880e+01   2.1582959e+00
   1.9784880e+01   2.1582959e+00
   1.9754880e+01   2.1582959e+00
   1.9724880e+01   2.1582959e+00
   1.9694880e+01   2.1582959e+00
   1.9664880e+01   2.1582959e+00
   1.9634880e+01   2.1582959e+00
   1.9604880e+01   2.1582959e+00
   1.9574880e+01   2.1582959e+00
   1.9544880e+01   2.1582959e+00
   1.9514880e+01   2.1582959e+00
   1.9484880e+01   2.1582959e+00
   1.9454880e+01   2.1582959e+00
   1.9424880e+01   2.1582959e+00
   1.9394880e+01   2.1582959e+00
   1.9364880e+01   2.1582959e+00
   1.9334880e+01   2.1582959e+00
   1.9304880e+01   2.1582959e+00
   1.9274880e+01   2.1582959e+00
   1.9244880e+01   2.1582959e+00
   1.9214880e+01   2.1582959e+00
   1.9184880e+01   2.1582959e+00
   1.9154880e+01   2.1573120e+00
   1.9124880e+01   2.1589392e+00
   1.9094880e+01   2.1605949e+00
   1.9064880e+01   2.1622796e+00
   1.9034880e+01   2.1639938e+00
   1.9004880e+01   2.1651533e+00
   1.8974880e+01   2.1114031e+00
   1.8944880e+01   2.1114031e+00
   1.8914880e+01   2.1114031e+00
   1.8884880e+01   2.1114031e+00
   1.8854880e+01   2.1114031e+00
   1.8824880e+01   2.1114031e+00
   1.8794880e+01   2.1114031e+00
   1.8764880e+01   2.1114031e+00
   1.8734880e+01   2.1114031e+00
   1.8704880e+01   2.1114031e+00
   1.8674880e+01   2.1114031e+00
   1.8644880e+01   2.1114032e+00
   1.8614880e+01   2.1114032e+00
   1.8584880e+01   2.1114032e+00
   1.8554880e+01   2.1114032e+00
   1.8524880e+01   2.1114032e+00
   1.8494880e+01   2.1114032e+00
   1.8464880e+01   2.1114032e+00
   1.8434880e+01   2.1114032e+00
   1.8404880e+01   2.1114032e+00
   1.8374880e+01   2.1114032e+00
   1.8344880e+01   2.1114032e+00
   1.8314880e+01   2.1114031e+00
   1.8284880e+01   2.1114031e+00
   1.8254880e+01   2.1114031e+00
   1.8224880e+01   2.1114031e+00
   1.8194880e+01   2.1114031e+00
   1.8164880e+01   2.1114031e+00
   1.8134880e+01   2.1101167e+00
   1.8104880e+01   2.1109178e+00
   1.8074880e+01   2.1117329e+00
   1.8044880e+01   2.1125623e+00
   1.8014880e+01   2.1134062e+00
   1.7984880e+01   2.0597169e+00
   1.7954880e+01   2.0597169e+00
   1.7924880e+01   2.0597169e+00
   1.7894880e+01   2.0597169e+00
   1.7864880e+01   2.0597170e+00
   1.7834880e+01   2.0597170e+00
   1.7804880e+01   2.0597170e+00
   1.7774880e+01   2.0597170e+00
   1.7744880e+01   2.0597170e+00
   1.7714880e+01   2.0597170e+00
   1.7684880e+01   2.0597170e+00
   1.7654880e+01   2.0597170e+00
   1.7624880e+01   2.0597170e+00
   1.7594880e+01   2.0597170e+00
   1.7564880e+01   2.0597170e+00
   1.7534880e+01   2.0597170e+00
   1.7504880e+01   2.0597170e+00
   1.7474880e+01   2.0597170e+00
   1.7444880e+01   2.0597170e+00
   1.7414880e+01   2.0597170e+00
   1.7384880e+01   2.0597170e+00
   1.7354880e+01   2.0597170e+00
   1.7324880e+01   2.0597170e+00
   1.7294880e+01   2.0597170e+00
   1.7264880e+01   2.0597170e+00
   1.7234880e+01   2.0597170e+00
   1.7204880e+01   2.0597170e+00
   1.7174880e+01   2.0597170e+00
   1.7144880e+01   2.0570844e+00
   1.7114880e+01   2.0569579e+00
   1.7084880e+01   2.0568292e+00
   1.7054880e+01   2.0566982e+00
   1.7024880e+01   2.0565650e+00
   1.6994880e+01   2.0564295e+00
   1.6964880e+01   2.0027167e+00
   1.6934880e+01   2.0027167e+00
   1.6904880e+01   2.0027167e+00
   1.6874880e+01   2.0027167e+00
   1.6844880e+01   2.0027167e+00
   1.6814880e+01   2.0027167e+00
   1.6784880e+01   2.0027167e+00
   1.6754880e+01   2.0027167e+00
   1.6724880e+01   2.0027167e+00
   1.6694880e+01   2.0027167e+00
   1.6664880e+01   2.0027168e+00
   1.6634880e+01   2.0027168e+00
   1.6604880e+01   2.0027168e+00
   1.6574880e+01   2.0027168e+00
   1.6544880e+01   2.0027168e+00
   1.6514880e+01   2.0027168e+00
   1.6484880e+01   2.0027168e+00
   1.6454880e+01   2.0027168e+00
   1.6424880e+01   2.0027168e+00
   1.6394880e+01   2.0027168e+00
   1.6364880e+01   2.0027168e+00
   1.6334880e+01   2.0027168e+00
   1.6304880e+01   2.0027167e+00
   1.6274880e+01   2.0027167e+00
   1.6244880e+01   2.0027167e+00
   1.6214880e+01   2.0027167e+00
   1.6184880e+01   2.0027167e+00
   1.6154880e+01   2.0000901e+00
   1.6124880e+01   1.9989675e+00
   1.6094880e+01   1.9978253e+00
   1.6064880e+01   1.9966631e+00
   1.6034880e+01   1.9954806e+00
   1.6004880e+01   1.9942775e+00
   1.5974880e+01   1.9398172e+00
   1.5944880e+01   1.9398172e+00
   1.5914880e+01   1.9398172e+00
   1.5884880e+01   1.9398172e+00
   1.5854880e+01   1.9398172e+00
   1.5824880e+01   1.9398172e+00
   1.5794880e+01   1.9398172e+00
   1.5764880e+01   1.9398173e+00
   1.5734880e+01   1.9398173e+00
   1.5704880e+01   1.9398173e+00
   1.5674880e+01   1.9398173e+00
   1.5644880e+01   1.9398173e+00
   1.5614880e+01   1.9398173e+00
   1.5584880e+01   1.9398173e+00
   1.5554880e+01   1.9398173e+00
   1.5524880e+01   1.9398173e+00
   1.5494880e+01   1.9398173e+00
   1.5464880e+01   1.9398173e+00
   1.5434880e+01   1.9398173e+00
   1.5404880e+01   1.9398173e+00
   1.5374880e+01   1.9398173e+00
   1.5344880e+01   1.9398173e+00
   1.5314880e+01   1.9398173e+00
   1.5284880e+01   1.9398173e+00
   1.5254880e+01   1.9398173e+00
   1.5224880e+01   1.9398172e+00
   1.5194880e+01   1.9398172e+00
   1.5164880e+01   1.9398172e+00
   1.5134880e+01   1.9356813e+00
   1.5104880e+01   1.9334334e+00
   1.5074880e+01   1.9311463e+00
   1.5044880e+01   1.9288192e+00
   1.5014880e+01   1.9264515e+00
   1.4984880e+01   1.8703584e+00
   1.4954880e+01   1.8703585e+00
   1.4924880e+01   1.8703585e+00
   1.4894880e+01   1.8703585e+00
   1.4864880e+01   1.8703585e+00
   1.4834880e+01   1.8703585e+00
   1.4804880e+01   1.8703585e+00
   1.4774880e+01   1.8703585e+00
   1.4744880e+01   1.8703585e+00
   1.4714880e+01   1.8703585e+00
   1.4684880e+01   1.8703585e+00
   1.4654880e+01   1.8703585e+00
   1.4624880e+01   1.8703585e+00
   1.4594880e+01   1.8703585e+00
   1.4564880e+01   1.8703585e+00
   1.4534880e+01   1.8703585e+00
   1.4504880e+01   1.8703585e+00
   1.4474880e+01   1.8703585e+00
   1.4444880e+01   1.8703585e+00
   1.4414880e+01   1.8703585e+00
   1.4384880e+01   1.8703585e+00
   1.4354880e+01   1.8703585e+00
   1.4324880e+01   1.8703585e+00
   1.4294880e+01   1.8703585e+00
   1.4264880e+01   1.8703585e+00
   1.4234880e+01   1.8703585e+00
   1.4204880e+01   1.8703585e+00
   1.4174880e+01   1.8703585e+00
   1.4144880e+01   1.8665321e+00
   1.4114880e+01   1.8630763e+00
   1.4084880e+01   1.8595601e+00
   1.4054880e+01   1.8559825e+00
   1.4024880e+01   1.8523423e+00
   1.3994880e+01   1.8486386e+00
   1.3964880e+01   1.7935932e+00
   1.3934880e+01   1.7935932e+00
   1.3904880e+01   1.7935932e+00
   1.3874880e+01   1.7935932e+00
   1.3844880e+01   1.7935932e+00
   1.3814880e+01   1.7935932e+00
   1.3784880e+01   1.7935932e+00
   1.3754880e+01   1.7935932e+00
   1.3724880e+01   1.7935932e+00
   1.3694880e+01   1.7935932e+00
   1.3664880e+01   1.7935932e+00
   1.3634880e+01   1.7935932e+00
   1.3604880e+01   1.7935932e+00
   1.3574880e+01   1.7935932e+00
   1.3544880e+01   1.7935932e+00
   1.3514880e+01   1.7935932e+00
   1.3484880e+01   1.7935932e+00
   1.3454880e+01   1.7935932e+00
   1.3424880e+01   1.7935932e+00
   1.3394880e+01   1.7935932e+00
   1.3364880e+01   1.7935932e+00
   1.3334880e+01   1.7935932e+00
   1.3304880e+01   1.7935932e+00
   1.3274880e+01   1.7935932e+00
   1.3244880e+01   1.7935932e+00
   1.3214880e+01   1.7935932e+00
   1.3184880e+01   1.7935932e+00
   1.3154880e+01   1.7908819e+00
   1.3124880e+01   1.7861042e+00
   1.3094880e+01   1.7812429e+00
   1.3064880e+01   1.7762967e+00
   1.3034880e+01   1.7712639e+00
   1.3004880e+01   1.7661432e+00
   1.2974880e+01   1.7086717e+00
   1.2944880e+01   1.7086717e+00
   1.2914880e+01   1.7086717e+00
   1.2884880e+01   1.7086717e+00
   1.2854880e+01   1.7086717e+00
   1.2824880e+01   1.7086718e+00
   1.2794880e+01   1.7086718e+00
   1.2764880e+01   1.7086718e+00
   1.2734880e+01   1.7086718e+00
   1.2704880e+01   1.7086718e+00
   1.2674880e+01   1.7086718e+00
   1.2644880e+01   1.7086718e+00
   1.2614880e+01   1.7086718e+00
   1.2584880e+01   1.7086718e+00
   1.2554880e+01   1.7086718e+00
   1.2524880e+01   1.7086718e+00
   1.2494880e+01   1.7086718e+00
   1.2464880e+01   1.7086718e+00
   1.2434880e+01   1.7086718e+00
   1.2404880e+01   1.7086718e+00
   1.2374880e+01   1.7086718e+00
   1.2344880e+01   1.7086718e+00
   1.2314880e+01   1.7086718e+00
   1.2284880e+01   1.7086718e+00
   1.2254880e+01   1.7086718e+00
   1.2224880e+01   1.7086718e+00
   1.2194880e+01   1.7086718e+00
   1.2164880e+01   1.7086718e+00
   1.2134880e+01   1.7017809e+00
   1.2104880e+01   1.6954448e+00
   1.2074880e+01   1.6889978e+00
   1.2044880e+01   1.6824379e+00
   1.2014880e+01   1.6757632e+00
   1.1984880e+01   1.6146228e+00
   1.1954880e+01   1.6146228e+00
   1.1924880e+01   1.6146229e+00
   1.1894880e+01   1.6146229e+00
   1.1864880e+01   1.6146229e+00
   1.1834880e+01   1.6146229e+00
   1.1804880e+01   1.6146229e+00
   1.1774880e+01   1.6146229e+00
   1.1744880e+01   1.6146229e+00
   1.1714880e+01   1.6146229e+00
   1.1684880e+01   1.6146229e+00
   1.1654880e+01   1.6146229e+00
   1.1624880e+01   1.6146229e+00
   1.1594880e+01   1.6146229e+00
   1.1564880e+01   1.6146229e+00
   1.1534880e+01   1.6146229e+00
   1.1504880e+01   1.6146229e+00
   1.1474880e+01   1.6146229e+00
   1.1444880e+01   1.6146229e+00
   1.1414880e+01   1.6146229e+00
   1.1384880e+01   1.6146229e+00
   1.1354880e+01   1.6146229e+00
   1.1324880e+01   1.6146229e+00
   1.1294880e+01   1.6146229e+00
   1.1264880e+01   1.6146229e+00
   1.1234880e+01   1.6146229e+00
   1.1204880e+01   1.6146229e+00
   1.1174880e+01   1.6146229e+00
   1.1144880e+01   1.6092682e+00
   1.1114880e+01   1.6013114e+00
   1.1084880e+01   1.5932151e+00
   1.1054880e+01   1.5849767e+00
   1.1024880e+01   1.5765937e+00
   1.0994880e+01   1.5680637e+00
   1.0964880e+01   1.5103300e+00
   1.0934880e+01   1.5103300e+00
   1.0904880e+01   1.5103300e+00
   1.0874880e+01   1.5103300e+00
   1.0844880e+01   1.5103300e+00
   1.0814880e+01   1.5103300e+00
   1.0784880e+01   1.5103300e+00
   1.0754880e+01   1.5103300e+00
   1.0724880e+01   1.5103300e+00
   1.0694880e+01   1.5103300e+00
   1.0664880e+01   1.5103300e+00
   1.0634880e+01   1.5103300e+00
   1.0604880e+01   1.5103300e+00
   1.0574880e+01   1.5103300e+00
   1.0544880e+01   1.5103300e+00
   1.0514880e+01   1.5103300e+00
   1.0484880e+01   1.5103300e+00
   1.0454880e+01   1.5103300e+00
   1.0424880e+01   1.5103300e+00
   1.0394880e+01   1.5103300e+00
   1.0364880e+01   1.5103300e+00
   1.0334880e+01   1.5103300e+00
   1.0304880e+01   1.5103300e+00
   1.0274880e+01   1.5103300e+00
   1.0244880e+01   1.5103300e+00
   1.0214880e+01   1.5103300e+00
   1.0184880e+01   1.5103300e+00
   1.0154880e+01   1.5076059e+00
   1.0124880e+01   1.4978636e+00
   1.0094880e+01   1.4879500e+00
   1.0064880e+01   1.4778618e+00
   1.0034880e+01   1.4675960e+00
   1.0004880e+01   1.4571495e+00
   9.9748800e+00   1.3945006e+00
   9.9448800e+00   1.3945006e+00
   9.9148800e+00   1.3945006e+00
   9.8848800e+00   1.3945006e+00
   9.8548800e+00   1.3945006e+00
   9.8248800e+00   1.3945006e+00
   9.7948800e+00   1.3945006e+00
   9.7648800e+00   1.3945006e+00
   9.7348800e+00   1.3945006e+00
   9.7048800e+00   1.3945006e+00
   9.6748800e+00   1.3945006e+00
   9.6448800e+00   1.3945006e+00
   9.6148800e+00   1.3945006e+00
   9.5848800e+00   1.3945006e+00
   9.5548800e+00   1.3945006e+00
   9.5248800e+00   1.3945006e+00
   9.4948800e+00   1.3945006e+00
   9.4648800e+00   1.3945006e+00
   9.4348800e+00   1.3945006e+00
   9.4048800e+00   1.3945006e+00
   9.3748800e+00   1.3945006e+00
   9.3448800e+00   1.3945006e+00
   9.3148800e+00   1.3945006e+00
   9.2848800e+00   1.3945006e+00
   9.2548800e+00   1.3945006e+00
   9.2248800e+00   1.3945006e+00
   9.1948800e+00   1.3945006e+00
   9.1648800e+00   1.3945006e+00
   9.1348800e+00   1.3819640e+00
   9.1048800e+00   1.3700064e+00
   9.0748800e+00   1.3578373e+00
   9.0448800e+00   1.3454529e+00
   9.0148800e+00   1.3328493e+00
   8.9848800e+00   1.2634159e+00
   8.9548800e+00   1.2634159e+00
   8.9248800e+00   1.2634159e+00
   8.8948800e+00   1.2634159e+00
   8.8648800e+00   1.2634159e+00
   8.8348800e+00   1.2634159e+00
   8.8048800e+00   1.2634159e+00
   8.7748800e+00   1.2634159e+00
   8.7448800e+00   1.2634159e+00
   8.7148800e+00   1.2634159e+00
   8.6848800e+00   1.2634159e+00
   8.6548800e+00   1.2634159e+00
   8.6248800e+00   1.2634159e+00
   8.5948800e+00   1.2634159e+00
   8.5648800e+00   1.2634159e+00
   8.5348800e+00   1.2634159e+00
   8.5048800e+00   1.2634159e+00
   8.4748800e+00   1.2634159e+00
   8.4448800e+00   1.2634159e+00
   8.4148800e+00   1.2634159e+00
   8.3848800e+00   1.2634159e+00
   8.3548800e+00   1.2634159e+00
   8.3248800e+00   1.2634159e+00
   8.2948800e+00   1.2634159e+00
   8.2648800e+00   1.2634159e+00
   8.2348800e+00   1.2634159e+00
   8.2048800e+00   1.2634159e+00
   8.1748800e+00   1.2634159e+00
   8.1448800e+00   1.2540702e+00
   8.1148800e+00   1.2398447e+00
   8.0848800e+00   1.2253660e+00
   8.0548800e+00   1.2106294e+00
   8.0248800e+00   1.1956300e+00
   7.9948800e+00   1.1803631e+00
   7.9648800e+00   1.1172111e+00
   7.9348800e+00   1.1172111e+00
   7.9048800e+00   1.1172111e+00
   7.8748800e+00   1.1172111e+00
   7.8448800e+00   1.1172111e+00
   7.8148800e+00   1.1172111e+00
   7.7848800e+00   1.1172112e+00
   7.7548800e+00   1.1172112e+00
   7.7248800e+00   1.1172112e+00
   7.6948800e+00   1.1172112e+00
   7.6648800e+00   1.1172112e+00
   7.6348800e+00   1.1172112e+00
   7.6048800e+00   1.1172112e+00
   7.5748800e+00   1.1172112e+00
   7.5448800e+00   1.1172112e+00
   7.5148800e+00   1.1172112e+00
   7.4848800e+00   1.1172112e+00
   7.4548800e+00   1.1172112e+00
   7.4248800e+00   1.1172112e+00
   7.3948800e+00   1.1172112e+00
   7.3648800e+00   1.1172112e+00
   7.3348800e+00   1.1172112e+00
   7.3048800e+00   1.1172112e+00
   7.2748800e+00   1.1172112e+00
   7.2448800e+00   1.1172112e+00
   7.2148800e+00   1.1172112e+00
   7.1848800e+00   1.1172111e+00
   7.1548800e+00   1.1146616e+00
   7.1248800e+00   1.0979465e+00
   7.0948800e+00   1.0809336e+00
   7.0648800e+00   1.0636149e+00
   7.0348800e+00   1.0459846e+00
   7.0048800e+00   1.0280367e+00
   6.9748800e+00   9.5602482e-01
   6.9448800e+00   9.5602482e-01
   6.9148800e+00   9.5602483e-01
   6.8848800e+00   9.5602483e-01
   6.8548800e+00   9.5602484e-01
   6.8248800e+00   9.5602484e-01
   6.7948800e+00   9.5602485e-01
   6.7648800e+00   9.5602485e-01
   6.7348800e+00   9.5602486e-01
   6.7048800e+00   9.5602486e-01
   6.6748800e+00   9.5602486e-01
   6.6448800e+00   9.5602486e-01
   6.6148800e+00   9.5602487e-01
   6.5848800e+00   9.5602487e-01
   6.5548800e+00   9.5602487e-01
   6.5248800e+00   9.5602487e-01
   6.4948800e+00   9.5602487e-01
   6.4648800e+00   9.5602487e-01
   6.4348800e+00   9.5602487e-01
   6.4048800e+00   9.5602487e-01
   6.3748800e+00   9.5602487e-01
   6.3448800e+00   9.5602486e-01
   6.3148800e+00   9.5602486e-01
   6.2848800e+00   9.5602486e-01
   6.2548800e+00   9.5602486e-01
   6.2248800e+00   9.5602485e-01
   6.1948800e+00   9.5602485e-01
   6.1648800e+00   9.5602484e-01
   6.1348800e+00   9.4059167e-01
   6.1048800e+00   9.2073672e-01
   6.0748800e+00   9.0052073e-01
   6.0448800e+00   8.7993653e-01
   6.0148800e+00   8.5897679e-01
   5.9848800e+00   7.7528176e-01
   5.9548800e+00   7.7528176e-01
   5.9248800e+00   7.7528177e-01
   5.8948800e+00   7.7528178e-01
   5.8648800e+00   7.7528178e-01
   5.8348800e+00   7.7528179e-01
   5.8048800e+00   7.7528179e-01
   5.7748800e+00   7.7528180e-01
   5.7448800e+00   7.7528180e-01
   5.7148800e+00   7.7528180e-01
   5.6848800e+00   7.7528181e-01
   5.6548800e+00   7.7528181e-01
   5.6248800e+00   7.7528181e-01
   5.5948800e+00   7.7528181e-01
   5.5648800e+00   7.7528181e-01
   5.5348800e+00   7.7528181e-01
   5.5048800e+00   7.7528181e-01
   5.4748800e+00   7.7528181e-01
   5.4448800e+00   7.7528181e-01
   5.4148800e+00   7.7528181e-01
   5.3848800e+00   7.7528181e-01
   5.3548800e+00   7.7528181e-01
   5.3248800e+00   7.7528181e-01
   5.2948800e+00   7.7528180e-01
   5.2648800e+00   7.7528180e-01
   5.2348800e+00   7.7528180e-01
   5.2048800e+00   7.7528179e-01
   5.1748800e+00   7.7528179e-01
   5.1448800e+00   7.6552030e-01
   5.1148800e+00   7.4246100e-01
   5.0848800e+00   7.1897590e-01
   5.0548800e+00   6.9505616e-01
   5.0248800e+00   6.7069274e-01
   4.9948800e+00   6.4587633e-01
   4.9648800e+00   5.7186309e-01
   4.9348800e+00   5.7186310e-01
   4.9048800e+00   5.7186310e-01
   4.8748800e+00   5.7186311e-01
   4.8448800e+00   5.7186311e-01
   4.8148800e+00   5.7186312e-01
   4.7848800e+00   5.7186312e-01
   4.7548800e+00   5.7186313e-01
   4.7248800e+00   5.7186313e-01
   4.6948800e+00   5.7186313e-01
   4.6648800e+00   5.7186314e-01
   4.6348800e+00   5.7186314e-01
   4.6048800e+00   5.7186314e-01
   4.5748800e+00   5.7186314e-01
   4.5448800e+00   5.7186314e-01
   4.5148800e+00   5.7186314e-01
   4.4848800e+00   5.7186314e-01
   4.4548800e+00   5.7186314e-01
   4.4248800e+00   5.7186314e-01
   4.3948800e+00   5.7186314e-01
   4.3648800e+00   5.7186314e-01
   4.3348800e+00   5.7186314e-01
   4.3048800e+00   5.7186313e-01
   4.2748800e+00   5.7186313e-01
   4.2448800e+00   5.7186313e-01
   4.2148800e+00   5.7186312e-01
   4.1848800e+00   5.7186312e-01
   4.1548800e+00   5.6770169e-01
   4.1248800e+00   5.4095811e-01
   4.0948800e+00   5.1371063e-01
   4.0648800e+00   4.8594825e-01
   4.0348800e+00   4.5765963e-01
   4.0048800e+00   4.2883311e-01
   3.9748800e+00   3.3928148e-01
   3.9448800e+00   3.3928149e-01
   3.9148800e+00   3.3928150e-01
   3.8848800e+00   3.3928150e-01
   3.8548800e+00   3.3928151e-01
   3.8248800e+00   3.3928151e-01
   3.7948800e+00   3.3928152e-01
   3.7648800e+00   3.3928152e-01
   3.7348800e+00   3.3928153e-01
   3.7048800e+00   3.3928153e-01
   3.6748800e+00   3.3928153e-01
   3.6448800e+00   3.3928153e-01
   3.6148800e+00   3.3928154e-01
   3.5848800e+00   3.3928154e-01
   3.5548800e+00   3.3928154e-01
   3.5248800e+00   3.3928154e-01
   3.4948800e+00   3.3928154e-01
   3.4648800e+00   3.3928154e-01
   3.4348800e+00   3.3928154e-01
   3.4048800e+00   3.3928154e-01
   3.3748800e+00   3.3928154e-01
   3.3448800e+00   3.3928153e-01
   3.3148800e+00   3.3928153e-01
   3.2848800e+00   3.3928153e-01
   3.2548800e+00   3.3928153e-01
   3.2248800e+00   3.3928152e-01
   3.1948800e+00   3.3928152e-01
   3.1648800e+00   3.3928151e-01
   3.1348800e+00   3.1718257e-01
   3.1048800e+00   2.8565851e-01
   3.0748800e+00   2.5352271e-01
   3.0448800e+00   2.2076080e-01
   3.0148800e+00   1.8735792e-01
   2.9848800e+00   7.7525233e-02
   2.9548800e+00   7.7525240e-02
   2.9248800e+00   7.7525247e-02
   2.8948800e+00   7.7525253e-02
   2.8648800e+00   7.7525258e-02
   2.8348800e+00   7.7525263e-02
   2.8048800e+00   7.7525268e-02
   2.7748800e+00   7.7525272e-02
   2.7448800e+00   7.7525276e-02
   2.7148800e+00   7.7525279e-02
   2.6848800e+00   7.7525282e-02
   2.6548800e+00   7.7525284e-02
   2.6248800e+00   7.7525286e-02
   2.5948800e+00   7.7525288e-02
   2.5648800e+00   7.7525289e-02
   2.5348800e+00   7.7525289e-02
   2.5048800e+00   7.7525290e-02
   2.4748800e+00   7.7525290e-02
   2.4448800e+00   7.7525289e-02
   2.4148800e+00   7.7525288e-02
   2.3848800e+00   7.7525287e-02
   2.3548800e+00   7.7525285e-02
   2.3248800e+00   7.7525283e-02
   2.2948800e+00   7.7525280e-02
   2.2648800e+00   7.7525277e-02
   2.2348800e+00   7.7525273e-02
   2.2048800e+00   7.7525269e-02
   2.1748800e+00   7.7525265e-02
   2.1448800e+00   6.4696103e-02
   2.1148800e+00   2.8201615e-02
   2.0848800e+00  -9.0254555e-03
   2.0548800e+00  -4.7003722e-02
   2.0248800e+00  -8.5752493e-02
   1.9948800e+00  -1.2529181e-01
   1.9648800e+00  -2.2203596e-01
   1.9348800e+00  -2.2203595e-01
   1.9048800e+00  -2.2203595e-01
   1.8748800e+00  -2.2203594e-01
   1.8448800e+00  -2.2203594e-01
   1.8148800e+00  -2.2203593e-01
   1.7848800e+00  -2.2203593e-01
   1.7548800e+00  -2.2203592e-01
   1.7248800e+00  -2.2203592e-01
   1.6948800e+00  -2.2203592e-01
   1.6648800e+00  -2.2203591e-01
   1.6348800e+00  -2.2203591e-01
   1.6048800e+00  -2.2203591e-01
   1.5748800e+00  -2.2203591e-01
   1.5448800e+00  -2.2203591e-01
   1.5148800e+00  -2.2203591e-01
   1.4848800e+00  -2.2203591e-01
   1.4548800e+00  -2.2203591e-01
   1.4248800e+00  -2.2203591e-01
   1.3948800e+00  -2.2203591e-01
   1.3648800e+00  -2.2203591e-01
   1.3348800e+00  -2.2203591e-01
   1.3048800e+00  -2.2203592e-01
   1.2748800e+00  -2.2203592e-01
   1.2448800e+00  -2.2203592e-01
   1.2148800e+00  -2.2203593e-01
   1.1848800e+00  -2.2203593e-01
   1.1548800e+00  -2.2205496e-01
   1.1248800e+00  -2.6441158e-01
   1.0948800e+00  -3.0765583e-01
   1.0648800e+00  -3.5181244e-01
   1.0348800e+00  -3.9690716e-01
   1.0048800e+00  -4.4296688e-01
   9.7488000e-01  -5.6776082e-01
   9.4488000e-01  -5.6776081e-01
   9.1488000e-01  -5.6776080e-01
   8.8488000e-01  -5.6776080e-01
   8.5488000e-01  -5.6776079e-01
   8.2488000e-01  -5.6776079e-01
   7.9488000e-01  -5.6776078e-01
   7.6488000e-01  -5.6776078e-01
   7.3488000e-01  -5.6776078e-01
   7.0488000e-01  -5.6776077e-01
   6.7488000e-01  -5.6776077e-01
   6.4488000e-01  -5.6776077e-01
   6.1488000e-01  -5.6776077e-01
   5.8488000e-01  -5.6776076e-01
   5.5488000e-01  -5.6776076e-01
   5.2488000e-01  -5.6776076e-01
   4.9488000e-01  -5.6776076e-01
   4.6488000e-01  -5.6776076e-01
   4.3488000e-01  -5.6776076e-01
   4.0488000e-01  -5.6776077e-01
   3.7488000e-01  -5.6776077e-01
   3.4488000e-01  -5.6776077e-01
   3.1488000e-01  -5.6776077e-01
   2.8488000e-01  -5.6776077e-01
   2.5488000e-01  -5.6776078e-01
   2.2488000e-01  -5.6776078e-01
   1.9488000e-01  -5.6776078e-01
   1.6488000e-01  -5.6776079e-01
   1.3488000e-01  -6.0295163e-01
   1.0488000e-01  -6.5349975e-01
   7.4880000e-02  -7.0517657e-01
   4.4880000e-02  -7.5801765e-01
   1.4880263e-02  -8.1206029e-01


==> Pictures/Krstic_off_zoom.dat <==
   0.0000000e+00  -1.0000000e+00
   8.8000000e-04  -9.3425226e-01
   1.8800000e-03  -8.6093482e-01
   2.8800000e-03  -7.8928694e-01
   3.8800000e-03  -7.1948253e-01
   4.8800000e-03  -6.5167824e-01
   5.8800000e-03  -5.8601516e-01
   6.8800000e-03  -5.2262047e-01
   7.8800000e-03  -4.6160899e-01
   8.8800000e-03  -4.0308456e-01
   9.8800000e-03  -3.4714140e-01
   1.0880000e-02  -2.9386522e-01
   1.1880000e-02  -2.4333426e-01
   1.2880000e-02  -1.9562016e-01
   1.3880000e-02  -1.5078877e-01
   1.4880000e-02  -1.0890069e-01
   1.5880000e-02  -7.0011878e-02
   1.6880000e-02  -3.4173978e-02
   1.7880000e-02  -1.4346714e-03
   1.8880000e-02   2.8162116e-02
   1.9880000e-02   5.4576065e-02
   2.0880000e-02   7.7770381e-02
   2.1880000e-02   9.7711762e-02
   2.2880000e-02   1.1437041e-01
   2.3880000e-02   1.2772008e-01
   2.4880000e-02   1.3773815e-01
   2.5880000e-02   1.4440569e-01
   2.6880000e-02   1.4770759e-01
   2.7880000e-02   1.4763265e-01
   2.8880000e-02   1.4417370e-01
   2.9880000e-02   1.3732770e-01
   3.0880000e-02   1.2709587e-01
   3.1880000e-02   1.1348384e-01
   3.2880000e-02   9.6501735e-02
   3.3880000e-02   7.6164398e-02
   3.4880000e-02   5.2491524e-02
   3.5880000e-02   2.5507893e-02
   3.6880000e-02  -4.7563683e-03
   3.7880000e-02  -3.8265478e-02
   3.8880000e-02  -7.4977622e-02
   3.9880000e-02  -1.1484450e-01
   4.0880000e-02  -1.5781078e-01
   4.1880000e-02  -2.0381348e-01
   4.2880000e-02  -2.5278121e-01
   4.3880000e-02  -3.0463332e-01
   4.4880000e-02  -3.5927893e-01
   4.5880000e-02  -4.1661587e-01
   4.6880000e-02  -4.7652942e-01
   4.7880000e-02  -5.3889104e-01
   4.8880000e-02  -6.0355698e-01
   4.9880000e-02  -6.7036673e-01
   5.0880000e-02  -7.3914155e-01
   5.1880000e-02  -8.0968293e-01
   5.2880000e-02  -8.8177106e-01
   5.3880000e-02  -9.5516345e-01
   5.4880000e-02  -1.0295936e+00
   5.5880000e-02  -1.1047702e+00
   5.6880000e-02  -1.1803762e+00
   5.7880000e-02  -1.2560685e+00
   5.8880000e-02  -1.3314785e+00
   5.9880000e-02  -1.4062127e+00
   6.0880000e-02  -1.4798542e+00
   6.1880000e-02  -1.5519653e+00
   6.2880000e-02  -1.6220904e+00
   6.3880000e-02  -1.6897602e+00
   6.4880000e-02  -1.7544969e+00
   6.5880000e-02  -1.8158197e+00
   6.6880000e-02  -1.8732516e+00
   6.7880000e-02  -1.9263271e+00
   6.8880000e-02  -1.9745993e+00
   6.9880000e-02  -2.0176486e+00
   7.0880000e-02  -2.0550909e+00
   7.1880000e-02  -2.0865848e+00
   7.2880000e-02  -2.1118394e+00
   7.3880000e-02  -2.1306207e+00
   7.4880000e-02  -2.1427564e+00
   7.5880000e-02  -2.1481403e+00
   7.6880000e-02  -2.1467339e+00
   7.7880000e-02  -2.1385676e+00
   7.8880000e-02  -2.1237394e+00
   7.9880000e-02  -2.1024118e+00
   8.0880000e-02  -2.0748082e+00
   8.1880000e-02  -2.0412067e+00
   8.2880000e-02  -2.0019341e+00
   8.3880000e-02  -1.9573581e+00
   8.4880000e-02  -1.9078796e+00
   8.5880000e-02  -1.8539247e+00
   8.6880000e-02  -1.7959370e+00
   8.7880000e-02  -1.7343697e+00
   8.8880000e-02  -1.6696788e+00
   8.9880000e-02  -1.6023171e+00
   9.0880000e-02  -1.5327283e+00
   9.1880000e-02  -1.4613424e+00
   9.2880000e-02  -1.3885724e+00
   9.3880000e-02  -1.3148113e+00
   9.4880000e-02  -1.2404297e+00
   9.5880000e-02  -1.1657751e+00
   9.6880000e-02  -1.0911707e+00
   9.7880000e-02  -1.0169158e+00
   9.8880000e-02  -9.4328596e-01
   9.9880000e-02  -8.7053375e-01
   1.0088000e-01  -7.9889001e-01
   1.0188000e-01  -7.2856500e-01
   1.0288000e-01  -6.5974986e-01
   1.0388000e-01  -5.9261810e-01
   1.0488000e-01  -5.2732714e-01
   1.0588000e-01  -4.6401981e-01
   1.0688000e-01  -4.0282582e-01
   1.0788000e-01  -3.4386311e-01
   1.0888000e-01  -2.8723916e-01
   1.0988000e-01  -2.3305213e-01
   1.1088000e-01  -1.8139193e-01
   1.1188000e-01  -1.3234113e-01
   1.1288000e-01  -8.5975776e-02
   1.1388000e-01  -4.2366066e-02
   1.1488000e-01  -1.5769090e-03
   1.1588000e-01   3.6331609e-02
   1.1688000e-01   7.1303871e-02
   1.1788000e-01   1.0328846e-01
   1.1888000e-01   1.3223798e-01
   1.1988000e-01   1.5810891e-01
   1.2088000e-01   1.8086160e-01
   1.2188000e-01   2.0046020e-01
   1.2288000e-01   2.1687274e-01
   1.2388000e-01   2.3007114e-01
   1.2488000e-01   2.4003135e-01
   1.2588000e-01   2.4673339e-01
   1.2688000e-01   2.5016149e-01
   1.2788000e-01   2.5030417e-01
   1.2888000e-01   2.4715437e-01
   1.2988000e-01   2.4070956e-01
   1.3088000e-01   2.3097185e-01
   1.3188000e-01   2.1794808e-01
   1.3288000e-01   2.0165000e-01
   1.3388000e-01   1.8209433e-01
   1.3488000e-01   1.5930300e-01
   1.3588000e-01   1.3330327e-01
   1.3688000e-01   1.0412798e-01
   1.3788000e-01   7.1815835e-02
   1.3888000e-01   3.6411703e-02
   1.3988000e-01  -2.0329661e-03
   1.4088000e-01  -4.3459672e-02
   1.4188000e-01  -8.7802300e-02
   1.4288000e-01  -1.3498647e-01
   1.4388000e-01  -1.8492876e-01
   1.4488000e-01  -2.3753587e-01
   1.4588000e-01  -2.9270362e-01
   1.4688000e-01  -3.5031590e-01
   1.4788000e-01  -4.1024350e-01
   1.4888000e-01  -4.7234288e-01
   1.4988000e-01  -5.3645480e-01
   1.5088000e-01  -6.0240306e-01
   1.5188000e-01  -6.6999310e-01
   1.5288000e-01  -7.3901071e-01
   1.5388000e-01  -8.0922085e-01
   1.5488000e-01  -8.8036656e-01
   1.5588000e-01  -9.5216816e-01
   1.5688000e-01  -1.0243227e+00
   1.5788000e-01  -1.0965039e+00
   1.5888000e-01  -1.1683624e+00
   1.5988000e-01  -1.2395265e+00
   1.6088000e-01  -1.3096041e+00
   1.6188000e-01  -1.3781846e+00
   1.6288000e-01  -1.4448419e+00
   1.6388000e-01  -1.5091382e+00
   1.6488000e-01  -1.5706289e+00
   1.6588000e-01  -1.6288674e+00
   1.6688000e-01  -1.6834118e+00
   1.6788000e-01  -1.7338308e+00
   1.6888000e-01  -1.7797115e+00
   1.6988000e-01  -1.8206661e+00
   1.7088000e-01  -1.8322237e+00
   1.7188000e-01  -1.8399443e+00
   1.7288000e-01  -1.8477621e+00
   1.7388000e-01  -1.8556462e+00
   1.7488000e-01  -1.8635654e+00
   1.7588000e-01  -1.8714886e+00
   1.7688000e-01  -1.8793844e+00
   1.7788000e-01  -1.8872217e+00
   1.7888000e-01  -1.8949695e+00
   1.7988000e-01  -1.9025973e+00
   1.8088000e-01  -1.9100749e+00
   1.8188000e-01  -1.9173730e+00
   1.8288000e-01  -1.9244625e+00
   1.8388000e-01  -1.9313157e+00
   1.8488000e-01  -1.9379054e+00
   1.8588000e-01  -1.9442056e+00
   1.8688000e-01  -1.9501915e+00
   1.8788000e-01  -1.9558394e+00
   1.8888000e-01  -1.9611270e+00
   1.8988000e-01  -1.9660336e+00
   1.9088000e-01  -1.9705396e+00
   1.9188000e-01  -1.9746274e+00
   1.9288000e-01  -1.9782808e+00
   1.9388000e-01  -1.9814854e+00
   1.9488000e-01  -1.9842285e+00
   1.9588000e-01  -1.9864993e+00
   1.9688000e-01  -1.9882888e+00
   1.9788000e-01  -1.9895901e+00
   1.9888000e-01  -1.9903979e+00
   1.9988000e-01  -1.9907090e+00


==> Pictures/Krstic_on.dat <==
   0.0000000e+00  -1.0000000e+00
   9.8800000e-03  -3.4714140e-01
   1.9880000e-02   5.4576065e-02
   2.9880000e-02   1.3732770e-01
   3.9880000e-02  -1.1484450e-01
   4.9880000e-02  -6.7036673e-01
   5.9880000e-02  -1.4062127e+00
   6.9880000e-02  -2.0176486e+00
   7.9880000e-02  -2.1024118e+00
   8.9880000e-02  -1.6023171e+00
   9.9880000e-02  -8.7053375e-01
   1.0988000e-01  -2.3305213e-01
   1.1988000e-01   1.5810891e-01
   1.2988000e-01   2.4070956e-01
   1.3988000e-01  -2.0329661e-03
   1.4988000e-01  -5.3645480e-01
   1.5988000e-01  -1.2395265e+00
   1.6988000e-01  -1.8206661e+00
   1.7988000e-01  -1.9050145e+00
   1.8988000e-01  -1.4358712e+00
   1.9988000e-01  -7.3870987e-01
   2.0988000e-01  -1.2347742e-01
   2.1988000e-01   2.5803695e-01
   2.2988000e-01   3.4049811e-01
   2.3988000e-01   1.0633594e-01
   2.4988000e-01  -4.0895256e-01
   2.5988000e-01  -1.0825209e+00
   2.6988000e-01  -1.6366246e+00
   2.7988000e-01  -1.7206069e+00
   2.8988000e-01  -1.2791357e+00
   2.9988000e-01  -6.1324826e-01
   3.0988000e-01  -1.8277957e-02
   3.1988000e-01   3.5443186e-01
   3.2988000e-01   4.3676425e-01
   3.3988000e-01   2.1039747e-01
   3.4988000e-01  -2.8755247e-01
   3.5988000e-01  -9.3454834e-01
   3.6988000e-01  -1.4644889e+00
   3.7988000e-01  -1.5481477e+00
   3.8988000e-01  -1.1314569e+00
   3.9988000e-01  -4.9383877e-01
   4.0988000e-01   8.2684663e-02
   4.1988000e-01   4.4736841e-01
   4.2988000e-01   5.2958203e-01
   4.3988000e-01   3.1028613e-01
   4.4988000e-01  -1.7196190e-01
   4.5988000e-01  -7.9501360e-01
   4.6988000e-01  -1.3033269e+00
   4.7988000e-01  -1.3866994e+00
   4.8988000e-01  -9.9223384e-01
   4.9988000e-01  -3.8018674e-01
   5.0988000e-01   1.7954757e-01
   5.1988000e-01   5.3692401e-01
   5.2988000e-01   6.1902819e-01
   5.3988000e-01   4.0613541e-01
   5.4988000e-01  -6.1902367e-02
   5.5988000e-01  -6.6336834e-01
   5.6988000e-01  -1.1522972e+00
   5.7988000e-01  -1.2354157e+00
   5.8988000e-01  -8.6091358e-01
   5.9988000e-01  -2.7201221e-01
   6.0988000e-01   2.7244635e-01
   6.1988000e-01   6.2317831e-01
   6.2988000e-01   7.0518173e-01
   6.3988000e-01   4.9807741e-01
   6.4988000e-01   4.2891119e-02
   6.5988000e-01  -5.3910676e-01
   6.6988000e-01  -1.0106379e+00
   6.7988000e-01  -1.0935309e+00
   6.8988000e-01  -7.3698631e-01
   6.9988000e-01  -1.6904909e-01
   7.0988000e-01   3.6151478e-01
   7.1988000e-01   7.0621274e-01
   7.2988000e-01   7.8812347e-01
   7.3988000e-01   5.8624264e-01
   7.4988000e-01   1.4267078e-01
   7.5988000e-01  -4.2176152e-01
   7.6988000e-01  -8.7765806e-01
   7.7988000e-01  -9.6035065e-01
   7.8988000e-01  -6.1998135e-01
   7.9988000e-01  -7.1044467e-02
   8.0988000e-01   4.4688460e-01
   8.1988000e-01   7.8611018e-01
   8.2988000e-01   8.6793571e-01
   8.3988000e-01   6.7075976e-01
   8.4988000e-01   2.3767669e-01
   8.5988000e-01  -3.1090028e-01
   8.6988000e-01  -7.5272914e-01
   8.7988000e-01  -8.3524331e-01
   8.8988000e-01  -5.0946351e-01
   8.9988000e-01   2.2242066e-02
   9.0988000e-01   5.2868530e-01
   9.1988000e-01   8.6295456e-01
   9.2988000e-01   9.4470183e-01
   9.3988000e-01   7.5175532e-01
   9.4988000e-01   3.2813735e-01
   9.5988000e-01  -2.0612250e-01
   9.6988000e-01  -6.3527838e-01
   9.7988000e-01  -7.1763355e-01
   9.8988000e-01  -4.0502987e-01
   9.9988000e-01   1.1103908e-01
   1.0098800e+00   6.0704395e-01
   1.0198800e+00   9.3683054e-01
   1.0298800e+00   1.0185060e+00
   1.0398800e+00   8.2935365e-01
   1.0498800e+00   4.1427030e-01
   1.0598800e+00  -1.0705661e-01
   1.0698800e+00  -5.2478271e-01
   1.0798800e+00  -6.0699601e-01
   1.0898800e+00  -3.0630688e-01
   1.0998800e+00   1.9556390e-01
   1.1098800e+00   6.8208502e-01
   1.1198800e+00   1.0078232e+00
   1.1298800e+00   1.0894328e+00
   1.1398800e+00   9.0367663e-01
   1.1498800e+00   4.9628260e-01
   1.1598800e+00  -1.3357543e-02
   1.1698800e+00  -4.2076349e-01
   1.1798800e+00  -5.0285009e-01
   1.1898800e+00  -2.1294780e-01
   1.1998800e+00   2.7602319e-01
   1.2098800e+00   7.5393030e-01
   1.2198800e+00   1.0760177e+00
   1.2298800e+00   1.1575669e+00
   1.2398800e+00   9.7484360e-01
   1.2498800e+00   5.7437140e-01
   1.2598800e+00   7.5295589e-02
   1.2698800e+00  -3.2278194e-01
   1.2798800e+00  -4.0475526e-01
   1.2898800e+00  -1.2463036e-01
   1.2998800e+00   3.5261348e-01
   1.3098800e+00   8.2269874e-01
   1.3198800e+00   1.1414991e+00
   1.3298800e+00   1.2229930e+00
   1.3398800e+00   1.0429712e+00
   1.3498800e+00   6.4872438e-01
   1.3598800e+00   1.5920147e-01
   1.3698800e+00  -2.3043510e-01
   1.3798800e+00  -3.1230704e-01
   1.3898800e+00  -4.1054755e-02
   1.3998800e+00   4.2552169e-01
   1.4098800e+00   8.8850639e-01
   1.4198800e+00   1.2043520e+00
   1.4298800e+00   1.2857953e+00
   1.4398800e+00   1.1081733e+00
   1.4498800e+00   7.1952023e-01
   1.4598800e+00   2.3863846e-01
   1.4698800e+00  -1.4335229e-01
   1.4798800e+00  -2.2513343e-01
   1.4898800e+00   3.8058277e-02
   1.4998800e+00   4.9492560e-01
   1.5098800e+00   9.5146630e-01
   1.5198800e+00   1.2646606e+00
   1.5298800e+00   1.3460576e+00
   1.5398800e+00   1.1705610e+00
   1.5498800e+00   7.8692907e-01
   1.5598800e+00   3.1386617e-01
   1.5698800e+00  -6.1191950e-02
   1.5798800e+00  -1.4289169e-01
   1.5898800e+00   1.1296911e-01
   1.5998800e+00   5.6099434e-01
   1.6098800e+00   1.0116885e+00
   1.6198800e+00   1.3225080e+00
   1.6298800e+00   1.4038627e+00
   1.6398800e+00   1.2302423e+00
   1.6498800e+00   8.5111288e-01
   1.6598800e+00   3.8512703e-01
   1.6698800e+00   1.6361081e-02
   1.6798800e+00  -6.5265614e-02
   1.6898800e+00   1.8392074e-01
   1.6998800e+00   6.2388878e-01
   1.7098800e+00   1.0692800e+00
   1.7198800e+00   1.3779764e+00
   1.7298800e+00   1.4592926e+00
   1.7398800e+00   1.2873224e+00
   1.7498800e+00   9.1222589e-01
   1.7598800e+00   4.5264760e-01
   1.7698800e+00   8.9598069e-02
   1.7798800e+00   8.0369623e-03
   1.7898800e+00   2.5114018e-01
   1.7998800e+00   6.8376197e-01
   1.8098800e+00   1.1243446e+00
   1.8198800e+00   1.4311471e+00
   1.8298800e+00   1.5124279e+00
   1.8398800e+00   1.3419034e+00
   1.8498800e+00   9.7041494e-01
   1.8598800e+00   5.1663978e-01
   1.8698800e+00   1.5878855e-01
   1.8798800e+00   7.7286388e-02
   1.8898800e+00   3.1483966e-01
   1.8998800e+00   7.4075952e-01
   1.9098800e+00   1.1769830e+00
   1.9198800e+00   1.4820997e+00
   1.9298800e+00   1.5633484e+00
   1.9398800e+00   1.3940846e+00
   1.9498800e+00   1.0258199e+00
   1.9598800e+00   5.7730196e-01
   1.9698800e+00   2.2418229e-01
   1.9798800e+00   1.4273314e-01
   1.9898800e+00   3.7521780e-01
   1.9998800e+00   7.9501996e-01
   2.0098800e+00   1.2272930e+00
   2.0198800e+00   1.5309127e+00
   2.0298800e+00   1.6121321e+00
   2.0398800e+00   1.4439620e+00
   2.0498800e+00   1.0785738e+00
   2.0598800e+00   6.3482000e-01
   2.0698800e+00   2.8601103e-01
   2.0798800e+00   2.0460958e-01
   2.0898800e+00   4.3246062e-01
   2.0998800e+00   8.4667511e-01
   2.1098800e+00   1.2753689e+00
   2.1198800e+00   1.5776631e+00
   2.1298800e+00   1.6588557e+00
   2.1398800e+00   1.4916288e+00
   2.1498800e+00   1.1288035e+00
   2.1598800e+00   6.8936816e-01
   2.1698800e+00   3.4449001e-01
   2.1798800e+00   2.6313153e-01
   2.1898800e+00   4.8674246e-01
   2.1998800e+00   8.9585039e-01
   2.2098800e+00   1.3213024e+00
   2.2198800e+00   1.6224259e+00
   2.2298800e+00   1.7035943e+00
   2.2398800e+00   1.5371750e+00
   2.2498800e+00   1.1766296e+00
   2.2598800e+00   7.4110994e-01
   2.2698800e+00   3.9981943e-01
   2.2798800e+00   3.1849967e-01
   2.2898800e+00   5.3822685e-01
   2.2998800e+00   9.4266517e-01
   2.3098800e+00   1.3651818e+00
   2.3198800e+00   1.6652749e+00
   2.3298800e+00   1.7464211e+00
   2.3398800e+00   1.5806880e+00
   2.3498800e+00   1.2221672e+00
   2.3598800e+00   7.9019885e-01
   2.3698800e+00   4.5218567e-01
   2.3798800e+00   3.7090082e-01
   2.3898800e+00   5.8706728e-01
   2.3998800e+00   9.8723301e-01
   2.4098800e+00   1.4070926e+00
   2.4198800e+00   1.7062818e+00
   2.4298800e+00   1.7874079e+00
   2.4398800e+00   1.6222518e+00
   2.4498800e+00   1.2655257e+00
   2.4598800e+00   8.3677915e-01
   2.4698800e+00   5.0176240e-01
   2.4798800e+00   4.2050906e-01
   2.4898800e+00   6.3340791e-01
   2.4998800e+00   1.0296620e+00
   2.5098800e+00   1.4471171e+00
   2.5198800e+00   1.7455167e+00
   2.5298800e+00   1.8266245e+00
   2.5398800e+00   1.6619479e+00
   2.5498800e+00   1.3068092e+00
   2.5598800e+00   8.8098641e-01
   2.5698800e+00   5.4871167e-01
   2.5798800e+00   4.6748678e-01
   2.5898800e+00   6.7738423e-01
   2.5998800e+00   1.0700550e+00
   2.6098800e+00   1.4853349e+00
   2.6198800e+00   1.7830478e+00
   2.6298800e+00   1.8641390e+00
   2.6398800e+00   1.6998547e+00
   2.6498800e+00   1.3461169e+00
   2.6598800e+00   9.2294821e-01
   2.6698800e+00   5.9318478e-01
   2.6798800e+00   5.1198559e-01
   2.6898800e+00   7.1912368e-01
   2.6998800e+00   1.1085098e+00
   2.7098800e+00   1.5218226e+00
   2.7198800e+00   1.8189414e+00
   2.7298800e+00   1.9000175e+00
   2.7398800e+00   1.7360479e+00
   2.7498800e+00   1.3835435e+00
   2.7598800e+00   9.6278459e-01
   2.7698800e+00   6.3532315e-01
   2.7798800e+00   5.5414719e-01
   2.7898800e+00   7.5874614e-01
   2.7998800e+00   1.1451197e+00
   2.8098800e+00   1.5566542e+00
   2.8198800e+00   1.8532619e+00
   2.8298800e+00   1.9343243e+00
   2.8398800e+00   1.7706004e+00
   2.8498800e+00   1.4191789e+00
   2.8598800e+00   1.0006086e+00
   2.8698800e+00   6.7525905e-01
   2.8798800e+00   5.9410411e-01
   2.8898800e+00   7.9636449e-01
   2.8998800e+00   1.1799734e+00
   2.9098800e+00   1.5899007e+00
   2.9198800e+00   1.8860718e+00
   2.9298800e+00   1.9671218e+00
   2.9398800e+00   1.8035825e+00
   2.9498800e+00   1.4531086e+00
   2.9598800e+00   1.0365268e+00
   2.9698800e+00   7.1311632e-01
   2.9798800e+00   6.3198040e-01
   2.9898800e+00   8.3208509e-01
   2.9998800e+00   1.2131551e+00
   3.0098800e+00   1.6216304e+00
   3.0198800e+00   1.9174318e+00
   3.0298800e+00   1.9984706e+00
   3.0398800e+00   1.8350618e+00
   3.0498800e+00   1.4854144e+00
   3.0598800e+00   1.0706396e+00
   3.0698800e+00   7.4901099e-01
   3.0798800e+00   6.6789229e-01
   3.0898800e+00   8.6600813e-01
   3.0998800e+00   1.2447452e+00
   3.1098800e+00   1.6519094e+00
   3.1198800e+00   1.9474005e+00
   3.1298800e+00   2.0284291e+00
   3.1398800e+00   1.8651033e+00
   3.1498800e+00   1.5161739e+00
   3.1598800e+00   1.1030417e+00
   3.1698800e+00   7.8305185e-01
   3.1798800e+00   7.0194875e-01
   3.1898800e+00   8.9822811e-01
   3.1998800e+00   1.2748202e+00
   3.2098800e+00   1.6808007e+00
   3.2198800e+00   1.9760349e+00
   3.2298800e+00   2.0570543e+00
   3.2398800e+00   1.8937696e+00
   3.2498800e+00   1.5454611e+00
   3.2598800e+00   1.1338224e+00
   3.2698800e+00   8.1534098e-01
   3.2798800e+00   7.3425201e-01
   3.2898800e+00   9.2883418e-01
   3.2998800e+00   1.3034528e+00
   3.3098800e+00   1.7083652e+00
   3.3198800e+00   2.0033897e+00
   3.3298800e+00   2.0844008e+00
   3.3398800e+00   1.9211208e+00
   3.3498800e+00   1.5733463e+00
   3.3598800e+00   1.1630662e+00
   3.3698800e+00   8.4597422e-01
   3.3798800e+00   7.6489807e-01
   3.3898800e+00   9.5791045e-01
   3.3998800e+00   1.3307124e+00
   3.4098800e+00   1.7346612e+00
   3.4198800e+00   2.0295183e+00
   3.4298800e+00   2.1105218e+00
   3.4398800e+00   1.9472145e+00
   3.4498800e+00   1.5998967e+00
   3.4598800e+00   1.1908526e+00
   3.4698800e+00   8.7504161e-01
   3.4798800e+00   7.9397711e-01
   3.4898800e+00   9.8553636e-01
   3.4998800e+00   1.3566647e+00
   3.5098800e+00   1.7597449e+00
   3.5198800e+00   2.0544717e+00
   3.5298800e+00   2.1354684e+00
   3.5398800e+00   1.9721063e+00
   3.5498800e+00   1.6251761e+00
   3.5598800e+00   1.2172570e+00
   3.5698800e+00   9.0262783e-01
   3.5798800e+00   8.2157389e-01
   3.5898800e+00   1.0117869e+00
   3.5998800e+00   1.3813726e+00
   3.6098800e+00   1.7836699e+00
   3.6198800e+00   2.0782994e+00
   3.6298800e+00   2.1592900e+00
   3.6398800e+00   1.9958494e+00
   3.6498800e+00   1.6492453e+00
   3.6598800e+00   1.2423503e+00
   3.6698800e+00   9.2881250e-01
   3.6798800e+00   8.4776815e-01
   3.6898800e+00   1.0367330e+00
   3.6998800e+00   1.4048958e+00
   3.7098800e+00   1.8064880e+00
   3.7198800e+00   2.1010492e+00
   3.7298800e+00   2.1820343e+00
   3.7398800e+00   2.0184948e+00
   3.7498800e+00   1.6721623e+00
   3.7598800e+00   1.2662000e+00
   3.7698800e+00   9.5367058e-01
   3.7798800e+00   8.7263495e-01
   3.7898800e+00   1.0604417e+00
   3.7998800e+00   1.4272912e+00
   3.8098800e+00   1.8282484e+00
   3.8198800e+00   2.1227669e+00
   3.8298800e+00   2.2037470e+00
   3.8398800e+00   2.0400915e+00
   3.8498800e+00   1.6939821e+00
   3.8598800e+00   1.2888694e+00
   3.8698800e+00   9.7727265e-01
   3.8798800e+00   8.9624496e-01
   3.8898800e+00   1.0829762e+00
   3.8998800e+00   1.4486128e+00
   3.9098800e+00   1.8489988e+00
   3.9198800e+00   2.1434969e+00
   3.9298800e+00   2.2244725e+00
   3.9398800e+00   2.0606865e+00
   3.9498800e+00   1.7147573e+00
   3.9598800e+00   1.3104189e+00
   3.9698800e+00   9.9968523e-01
   3.9798800e+00   9.1866475e-01
   3.9898800e+00   1.1043966e+00
   3.9998800e+00   1.4689123e+00
   4.0098800e+00   1.8687844e+00
   4.0198800e+00   2.1632816e+00
   4.0298800e+00   2.2442532e+00
   4.0398800e+00   2.0803246e+00
   4.0498800e+00   1.7345379e+00
   4.0598800e+00   1.3309052e+00
   4.0698800e+00   1.0209710e+00
   4.0798800e+00   9.3995709e-01
   4.0898800e+00   1.1247595e+00
   4.0998800e+00   1.4882386e+00
   4.1098800e+00   1.8876489e+00
   4.1198800e+00   2.1821621e+00
   4.1298800e+00   2.2631301e+00
   4.1398800e+00   2.0990491e+00
   4.1498800e+00   1.7533714e+00
   4.1598800e+00   1.3503823e+00
   4.1698800e+00   1.0411891e+00
   4.1798800e+00   9.6018117e-01
   4.1898800e+00   1.1441185e+00
   4.1998800e+00   1.5066384e+00
   4.2098800e+00   1.9056339e+00
   4.2198800e+00   2.2001778e+00
   4.2298800e+00   2.2811424e+00
   4.2398800e+00   2.1169012e+00
   4.2498800e+00   1.7713031e+00
   4.2598800e+00   1.3689012e+00
   4.2698800e+00   1.0603953e+00
   4.2798800e+00   9.7939283e-01
   4.2898800e+00   1.1625246e+00
   4.2998800e+00   1.5241563e+00
   4.3098800e+00   1.9227793e+00
   4.3198800e+00   2.2173664e+00
   4.3298800e+00   2.2983281e+00
   4.3398800e+00   2.1339205e+00
   4.3498800e+00   1.7883763e+00
   4.3598800e+00   1.3865102e+00
   4.3698800e+00   1.0786423e+00
   4.3798800e+00   9.9764478e-01
   4.3898800e+00   1.1800256e+00
   4.3998800e+00   1.5408344e+00
   4.4098800e+00   1.9391234e+00
   4.4198800e+00   2.2337644e+00
   4.4298800e+00   2.3147235e+00
   4.4398800e+00   2.1501448e+00
   4.4498800e+00   1.8046320e+00
   4.4598800e+00   1.4032550e+00
   4.4698800e+00   1.0959798e+00
   4.4798800e+00   1.0149868e+00
   4.4898800e+00   1.1966674e+00
   4.4998800e+00   1.5567131e+00
   4.5098800e+00   1.9547027e+00
   4.5198800e+00   2.2494066e+00
   4.5298800e+00   2.3303634e+00
   4.5398800e+00   2.1656104e+00
   4.5498800e+00   1.8201094e+00
   4.5598800e+00   1.4191790e+00
   4.5698800e+00   1.1124547e+00
   4.5798800e+00   1.0314659e+00
   4.5898800e+00   1.2124929e+00
   4.5998800e+00   1.5718307e+00
   4.6098800e+00   1.9695521e+00
   4.6198800e+00   2.2643265e+00
   4.6298800e+00   2.3452812e+00
   4.6398800e+00   2.1803518e+00
   4.6498800e+00   1.8348456e+00
   4.6598800e+00   1.4343233e+00
   4.6698800e+00   1.1281116e+00
   4.6798800e+00   1.0471265e+00
   4.6898800e+00   1.2275431e+00
   4.6998800e+00   1.5862237e+00
   4.7098800e+00   1.9837052e+00
   4.7198800e+00   2.2785563e+00
   4.7298800e+00   2.3595091e+00
   4.7398800e+00   2.1944022e+00
   4.7498800e+00   1.8488762e+00
   4.7598800e+00   1.4487268e+00
   4.7698800e+00   1.1429922e+00
   4.7798800e+00   1.0620106e+00
   4.7898800e+00   1.2418568e+00
   4.7998800e+00   1.5999269e+00
   4.8098800e+00   1.9971938e+00
   4.8198800e+00   2.2921268e+00
   4.8298800e+00   2.3730780e+00
   4.8398800e+00   2.2077934e+00
   4.8498800e+00   1.8622349e+00
   4.8598800e+00   1.4624265e+00
   4.8698800e+00   1.1571364e+00
   4.8798800e+00   1.0761579e+00
   4.8898800e+00   1.2554708e+00
   4.8998800e+00   1.6129733e+00
   4.9098800e+00   2.0100486e+00
   4.9198800e+00   2.3050676e+00
   4.9298800e+00   2.3860172e+00
   4.9398800e+00   2.2205557e+00
   4.9498800e+00   1.8749540e+00
   4.9598800e+00   1.4754575e+00
   4.9698800e+00   1.1705817e+00
   4.9798800e+00   1.0896061e+00
   4.9898800e+00   1.2684198e+00
   4.9998800e+00   1.6253944e+00
   5.0098800e+00   2.0222988e+00
   5.0198800e+00   2.3174069e+00
   5.0298800e+00   2.3983552e+00
   5.0398800e+00   2.2327179e+00
   5.0498800e+00   1.8870640e+00
   5.0598800e+00   1.4878529e+00
   5.0698800e+00   1.1833635e+00
   5.0798800e+00   1.1023905e+00
   5.0898800e+00   1.2807370e+00
   5.0998800e+00   1.6372203e+00
   5.1098800e+00   2.0339724e+00
   5.1198800e+00   2.3291718e+00
   5.1298800e+00   2.4101190e+00
   5.1398800e+00   2.2443079e+00
   5.1498800e+00   1.8985940e+00
   5.1598800e+00   1.4996442e+00
   5.1698800e+00   1.1955156e+00
   5.1798800e+00   1.1145450e+00
   5.1898800e+00   1.2924538e+00
   5.1998800e+00   1.6484794e+00
   5.2098800e+00   2.0450959e+00
   5.2198800e+00   2.3403884e+00
   5.2298800e+00   2.4213345e+00
   5.2398800e+00   2.2553520e+00
   5.2498800e+00   1.9095719e+00
   5.2598800e+00   1.5108614e+00
   5.2698800e+00   1.2070697e+00
   5.2798800e+00   1.1261014e+00
   5.2898800e+00   1.3035997e+00
   5.2998800e+00   1.6591989e+00
   5.3098800e+00   2.0556950e+00
   5.3198800e+00   2.3510815e+00
   5.3298800e+00   2.4320267e+00
   5.3398800e+00   2.2658756e+00
   5.3498800e+00   1.9200241e+00
   5.3598800e+00   1.5215328e+00
   5.3698800e+00   1.2180560e+00
   5.3798800e+00   1.1370897e+00
   5.3898800e+00   1.3142032e+00
   5.3998800e+00   1.6694048e+00
   5.4098800e+00   2.0657939e+00
   5.4198800e+00   2.3612750e+00
   5.4298800e+00   2.4422193e+00
   5.4398800e+00   2.2759028e+00
   5.4498800e+00   1.9299757e+00
   5.4598800e+00   1.5316855e+00
   5.4698800e+00   1.2285031e+00
   5.4798800e+00   1.1475387e+00
   5.4898800e+00   1.3242911e+00
   5.4998800e+00   1.6791215e+00
   5.5098800e+00   2.0754159e+00
   5.5198800e+00   2.3709915e+00
   5.5298800e+00   2.4519352e+00
   5.5398800e+00   2.2854566e+00
   5.5498800e+00   1.9394508e+00
   5.5598800e+00   1.5413448e+00
   5.5698800e+00   1.2384380e+00
   5.5798800e+00   1.1574753e+00
   5.5898800e+00   1.3338886e+00
   5.5998800e+00   1.6883726e+00
   5.6098800e+00   2.0845833e+00
   5.6198800e+00   2.3802530e+00
   5.6298800e+00   2.4611960e+00
   5.6398800e+00   2.2945592e+00
   5.6498800e+00   1.9484720e+00
   5.6598800e+00   1.5505353e+00
   5.6698800e+00   1.2478864e+00
   5.6798800e+00   1.1669252e+00
   5.6898800e+00   1.3430200e+00
   5.6998800e+00   1.6971805e+00
   5.7098800e+00   2.0933171e+00
   5.7198800e+00   2.3890802e+00
   5.7298800e+00   2.4700226e+00
   5.7398800e+00   2.3032314e+00
   5.7498800e+00   1.9570613e+00
   5.7598800e+00   1.5592798e+00
   5.7698800e+00   1.2568726e+00
   5.7798800e+00   1.1759129e+00
   5.7898800e+00   1.3517083e+00
   5.7998800e+00   1.7055662e+00
   5.8098800e+00   2.1016378e+00
   5.8198800e+00   2.3974930e+00
   5.8298800e+00   2.4784350e+00
   5.8398800e+00   2.3114935e+00
   5.8498800e+00   1.9652391e+00
   5.8598800e+00   1.5676003e+00
   5.8698800e+00   1.2654197e+00
   5.8798800e+00   1.1844612e+00
   5.8898800e+00   1.3599751e+00
   5.8998800e+00   1.7135501e+00
   5.9098800e+00   2.1095645e+00
   5.9198800e+00   2.4055106e+00
   5.9298800e+00   2.4864522e+00
   5.9398800e+00   2.3193645e+00
   5.9498800e+00   1.9730253e+00
   5.9598800e+00   1.5755176e+00
   5.9698800e+00   1.2735494e+00
   5.9798800e+00   1.1925922e+00
   5.9898800e+00   1.3678412e+00
   5.9998800e+00   1.7211515e+00
   6.0098800e+00   2.1171157e+00
   6.0198800e+00   2.4131512e+00
   6.0298800e+00   2.4940924e+00
   6.0398800e+00   2.3268628e+00
   6.0498800e+00   1.9804386e+00
   6.0598800e+00   1.5830514e+00
   6.0698800e+00   1.2812826e+00
   6.0798800e+00   1.2003265e+00
   6.0898800e+00   1.3753263e+00
   6.0998800e+00   1.7283886e+00
   6.1098800e+00   2.1243091e+00
   6.1198800e+00   2.4204322e+00
   6.1298800e+00   2.5013731e+00
   6.1398800e+00   2.3340058e+00
   6.1498800e+00   1.9874969e+00
   6.1598800e+00   1.5902205e+00
   6.1698800e+00   1.2886389e+00
   6.1798800e+00   1.2076838e+00
   6.1898800e+00   1.3824488e+00
   6.1998800e+00   1.7352789e+00
   6.2098800e+00   2.1311613e+00
   6.2198800e+00   2.4273702e+00
   6.2298800e+00   2.5083108e+00
   6.2398800e+00   2.3408102e+00
   6.2498800e+00   1.9942171e+00
   6.2598800e+00   1.5970427e+00
   6.2698800e+00   1.2956370e+00
   6.2798800e+00   1.2146829e+00
   6.2898800e+00   1.3892267e+00
   6.2998800e+00   1.7418391e+00
   6.3098800e+00   2.1376885e+00
   6.3198800e+00   2.4339810e+00
   6.3298800e+00   2.5149214e+00
   6.3398800e+00   2.3472919e+00
   6.3498800e+00   2.0006154e+00
   6.3598800e+00   1.6035350e+00
   6.3698800e+00   1.3022945e+00
   6.3798800e+00   1.2213413e+00
   6.3898800e+00   1.3956767e+00
   6.3998800e+00   1.7480850e+00
   6.4098800e+00   2.1439058e+00
   6.4198800e+00   2.4402800e+00
   6.4298800e+00   2.5212202e+00
   6.4398800e+00   2.3534659e+00
   6.4498800e+00   2.0067073e+00
   6.4598800e+00   1.6097135e+00
   6.4698800e+00   1.3086284e+00
   6.4798800e+00   1.2276760e+00
   6.4898800e+00   1.4018149e+00
   6.4998800e+00   1.7540315e+00
   6.5098800e+00   2.1498280e+00
   6.5198800e+00   2.4462816e+00
   6.5298800e+00   2.5272216e+00
   6.5398800e+00   2.3593469e+00
   6.5498800e+00   2.0125074e+00
   6.5598800e+00   1.6155934e+00
   6.5698800e+00   1.3146545e+00
   6.5798800e+00   1.2337028e+00
   6.5898800e+00   1.4076564e+00
   6.5998800e+00   1.7596932e+00
   6.6098800e+00   2.1554688e+00
   6.6198800e+00   2.4519995e+00
   6.6298800e+00   2.5329395e+00
   6.6398800e+00   2.3649485e+00
   6.6498800e+00   2.0180297e+00
   6.6598800e+00   1.6211893e+00
   6.6698800e+00   1.3203880e+00
   6.6798800e+00   1.2394370e+00
   6.6898800e+00   1.4132157e+00
   6.6998800e+00   1.7650836e+00
   6.7098800e+00   2.1608415e+00
   6.7198800e+00   2.4574472e+00
   6.7298800e+00   2.5383870e+00
   6.7398800e+00   2.3702840e+00
   6.7498800e+00   2.0232875e+00
   6.7598800e+00   1.6265151e+00
   6.7698800e+00   1.3258433e+00
   6.7798800e+00   1.2448930e+00
   6.7898800e+00   1.4185066e+00
   6.7998800e+00   1.7702157e+00
   6.8098800e+00   2.1659588e+00
   6.8198800e+00   2.4626371e+00
   6.8298800e+00   2.5435768e+00
   6.8398800e+00   2.3753658e+00
   6.8498800e+00   2.0282935e+00
   6.8598800e+00   1.6315839e+00
   6.8698800e+00   1.3310341e+00
   6.8798800e+00   1.2500843e+00
   6.8898800e+00   1.4235421e+00
   6.8998800e+00   1.7751019e+00
   6.9098800e+00   2.1708327e+00
   6.9198800e+00   2.4675813e+00
   6.9298800e+00   2.5485210e+00
   6.9398800e+00   2.3802060e+00
   6.9498800e+00   2.0330597e+00
   6.9598800e+00   1.6364081e+00
   6.9698800e+00   1.3359733e+00
   6.9798800e+00   1.2550241e+00
   6.9898800e+00   1.4283346e+00
   6.9998800e+00   1.7797540e+00
   7.0098800e+00   2.1754747e+00
   7.0198800e+00   2.4722914e+00
   7.0298800e+00   2.5532310e+00
   7.0398800e+00   2.3848160e+00
   7.0498800e+00   2.0375976e+00
   7.0598800e+00   1.6409996e+00
   7.0698800e+00   1.3406732e+00
   7.0798800e+00   1.2597245e+00
   7.0898800e+00   1.4328959e+00
   7.0998800e+00   1.7841832e+00
   7.1098800e+00   2.1798958e+00
   7.1198800e+00   2.4767782e+00
   7.1298800e+00   2.5577178e+00
   7.1398800e+00   2.3892066e+00
   7.1498800e+00   2.0419181e+00
   7.1598800e+00   1.6453698e+00
   7.1698800e+00   1.3451456e+00
   7.1798800e+00   1.2641974e+00
   7.1898800e+00   1.4372373e+00
   7.1998800e+00   1.7884002e+00
   7.2098800e+00   2.1841064e+00
   7.2198800e+00   2.4810523e+00
   7.2298800e+00   2.5619919e+00
   7.2398800e+00   2.3933882e+00
   7.2498800e+00   2.0460317e+00
   7.2598800e+00   1.6495293e+00
   7.2698800e+00   1.3494017e+00
   7.2798800e+00   1.2684538e+00
   7.2898800e+00   1.4413694e+00
   7.2998800e+00   1.7924152e+00
   7.3098800e+00   2.1881165e+00
   7.3198800e+00   2.4851237e+00
   7.3298800e+00   2.5660632e+00
   7.3398800e+00   2.3973707e+00
   7.3498800e+00   2.0499483e+00
   7.3598800e+00   1.6534884e+00
   7.3698800e+00   1.3534518e+00
   7.3798800e+00   1.2725044e+00
   7.3898800e+00   1.4453024e+00
   7.3998800e+00   1.7962378e+00
   7.4098800e+00   2.1919356e+00
   7.4198800e+00   2.4890018e+00
   7.4298800e+00   2.5699414e+00
   7.4398800e+00   2.4011635e+00
   7.4498800e+00   2.0536773e+00
   7.4598800e+00   1.6572568e+00
   7.4698800e+00   1.3573062e+00
   7.4798800e+00   1.2763592e+00
   7.4898800e+00   1.4490459e+00
   7.4998800e+00   1.7998773e+00
   7.5098800e+00   2.1955728e+00
   7.5198800e+00   2.4926958e+00
   7.5298800e+00   2.5736353e+00
   7.5398800e+00   2.4047757e+00
   7.5498800e+00   2.0572276e+00
   7.5598800e+00   1.6608438e+00
   7.5698800e+00   1.3609743e+00
   7.5798800e+00   1.2800276e+00
   7.5898800e+00   1.4526091e+00
   7.5998800e+00   1.8033423e+00
   7.6098800e+00   2.1990365e+00
   7.6198800e+00   2.4962143e+00
   7.6298800e+00   2.5771539e+00
   7.6398800e+00   2.4082157e+00
   7.6498800e+00   2.0606079e+00
   7.6598800e+00   1.6642580e+00
   7.6698800e+00   1.3644653e+00
   7.6798800e+00   1.2835189e+00
   7.6898800e+00   1.4560007e+00
   7.6998800e+00   1.8066414e+00
   7.7098800e+00   2.2023352e+00
   7.7198800e+00   2.4995656e+00
   7.7298800e+00   2.5805052e+00
   7.7398800e+00   2.4114917e+00
   7.7498800e+00   2.0638263e+00
   7.7598800e+00   1.6675079e+00
   7.7698800e+00   1.3677877e+00
   7.7798800e+00   1.2868416e+00
   7.7898800e+00   1.4592290e+00
   7.7998800e+00   1.8097824e+00
   7.8098800e+00   2.2054766e+00
   7.8198800e+00   2.5027576e+00
   7.8298800e+00   2.5836972e+00
   7.8398800e+00   2.4146115e+00
   7.8498800e+00   2.0668905e+00
   7.8598800e+00   1.6706014e+00
   7.8698800e+00   1.3709497e+00
   7.8798800e+00   1.2900039e+00
   7.8898800e+00   1.4623020e+00
   7.8998800e+00   1.8127730e+00
   7.9098800e+00   2.2084681e+00
   7.9198800e+00   2.5057977e+00
   7.9298800e+00   2.5867374e+00
   7.9398800e+00   2.4175826e+00
   7.9498800e+00   2.0698079e+00
   7.9598800e+00   1.6735461e+00
   7.9698800e+00   1.3739592e+00
   7.9798800e+00   1.2930137e+00
   7.9898800e+00   1.4652271e+00
   7.9998800e+00   1.8156202e+00
   8.0098800e+00   2.2113170e+00
   8.0198800e+00   2.5086933e+00
   8.0298800e+00   2.5896330e+00
   8.0398800e+00   2.4204119e+00
   8.0498800e+00   2.0725856e+00
   8.0598800e+00   1.6763491e+00
   8.0698800e+00   1.3768235e+00
   8.0798800e+00   1.2958783e+00
   8.0898800e+00   1.4680115e+00
   8.0998800e+00   1.8183311e+00
   8.1098800e+00   2.2140299e+00
   8.1198800e+00   2.5114510e+00
   8.1298800e+00   2.5923908e+00
   8.1398800e+00   2.4231063e+00
   8.1498800e+00   2.0752303e+00
   8.1598800e+00   1.6790173e+00
   8.1698800e+00   1.3795498e+00
   8.1798800e+00   1.2986047e+00
   8.1898800e+00   1.4706620e+00
   8.1998800e+00   1.8209120e+00
   8.2098800e+00   2.2166133e+00
   8.2198800e+00   2.5140775e+00
   8.2298800e+00   2.5950173e+00
   8.2398800e+00   2.4256721e+00
   8.2498800e+00   2.0777482e+00
   8.2598800e+00   1.6815572e+00
   8.2698800e+00   1.3821446e+00
   8.2798800e+00   1.3011998e+00
   8.2898800e+00   1.4731850e+00
   8.2998800e+00   1.8233694e+00
   8.3098800e+00   2.2190735e+00
   8.3198800e+00   2.5165789e+00
   8.3298800e+00   2.5975187e+00
   8.3398800e+00   2.4281154e+00
   8.3498800e+00   2.0801456e+00
   8.3598800e+00   1.6839750e+00
   8.3698800e+00   1.3846144e+00
   8.3798800e+00   1.3036698e+00
   8.3898800e+00   1.4755868e+00
   8.3998800e+00   1.8257090e+00
   8.4098800e+00   2.2214161e+00
   8.4198800e+00   2.5189611e+00
   8.4298800e+00   2.5999010e+00
   8.4398800e+00   2.4304421e+00
   8.4498800e+00   2.0824281e+00
   8.4598800e+00   1.6862766e+00
   8.4698800e+00   1.3869652e+00
   8.4798800e+00   1.3060208e+00
   8.4898800e+00   1.4778730e+00
   8.4998800e+00   1.8279365e+00
   8.5098800e+00   2.2236470e+00
   8.5198800e+00   2.5212299e+00
   8.5298800e+00   2.6021698e+00
   8.5398800e+00   2.4326578e+00
   8.5498800e+00   2.0846013e+00
   8.5598800e+00   1.6884676e+00
   8.5698800e+00   1.3892028e+00
   8.5798800e+00   1.3082586e+00
   8.5898800e+00   1.4800494e+00
   8.5998800e+00   1.8300573e+00
   8.6098800e+00   2.2257713e+00
   8.6198800e+00   2.5233905e+00
   8.6298800e+00   2.6043305e+00
   8.6398800e+00   2.4347676e+00
   8.6498800e+00   2.0866704e+00
   8.6598800e+00   1.6905533e+00
   8.6698800e+00   1.3913327e+00
   8.6798800e+00   1.3103886e+00
   8.6898800e+00   1.4821212e+00
   8.6998800e+00   1.8320764e+00
   8.7098800e+00   2.2277941e+00
   8.7198800e+00   2.5254481e+00
   8.7298800e+00   2.6063882e+00
   8.7398800e+00   2.4367766e+00
   8.7498800e+00   2.0886403e+00
   8.7598800e+00   1.6925388e+00
   8.7698800e+00   1.3933601e+00
   8.7798800e+00   1.3124161e+00
   8.7898800e+00   1.4840934e+00
   8.7998800e+00   1.8339989e+00
   8.8098800e+00   2.2297203e+00
   8.8198800e+00   2.5274076e+00
   8.8298800e+00   2.6083477e+00
   8.8398800e+00   2.4386897e+00
   8.8498800e+00   2.0905159e+00
   8.8598800e+00   1.6944289e+00
   8.8698800e+00   1.3952899e+00
   8.8798800e+00   1.3143460e+00
   8.8898800e+00   1.4859709e+00
   8.8998800e+00   1.8358292e+00
   8.9098800e+00   2.2315545e+00
   8.9198800e+00   2.5292737e+00
   8.9298800e+00   2.6102138e+00
   8.9398800e+00   2.4405114e+00
   8.9498800e+00   2.0923017e+00
   8.9598800e+00   1.6962282e+00
   8.9698800e+00   1.3971268e+00
   8.9798800e+00   1.3161831e+00
   8.9898800e+00   1.4877582e+00
   8.9998800e+00   1.8375719e+00
   9.0098800e+00   2.2333011e+00
   9.0198800e+00   2.5310508e+00
   9.0298800e+00   2.6119909e+00
   9.0398800e+00   2.4422461e+00
   9.0498800e+00   2.0940019e+00
   9.0598800e+00   1.6979411e+00
   9.0698800e+00   1.3988754e+00
   9.0798800e+00   1.3179318e+00
   9.0898800e+00   1.4894597e+00
   9.0998800e+00   1.8392311e+00
   9.1098800e+00   2.2349642e+00
   9.1198800e+00   2.5327430e+00
   9.1298800e+00   2.6136832e+00
   9.1398800e+00   2.4438979e+00
   9.1498800e+00   2.0956207e+00
   9.1598800e+00   1.6995718e+00
   9.1698800e+00   1.4005398e+00
   9.1798800e+00   1.3195964e+00
   9.1898800e+00   1.4910795e+00
   9.1998800e+00   1.8408108e+00
   9.2098800e+00   2.2365478e+00
   9.2198800e+00   2.5343545e+00
   9.2298800e+00   2.6152948e+00
   9.2398800e+00   2.4454707e+00
   9.2498800e+00   2.0971619e+00
   9.2598800e+00   1.7011241e+00
   9.2698800e+00   1.4021243e+00
   9.2798800e+00   1.3211809e+00
   9.2898800e+00   1.4926214e+00
   9.2998800e+00   1.8423148e+00
   9.3098800e+00   2.2380557e+00
   9.3198800e+00   2.5358891e+00
   9.3298800e+00   2.6168294e+00
   9.3398800e+00   2.4469684e+00
   9.3498800e+00   2.0986293e+00
   9.3598800e+00   1.7026020e+00
   9.3698800e+00   1.4036326e+00
   9.3798800e+00   1.3226893e+00
   9.3898800e+00   1.4940894e+00
   9.3998800e+00   1.8437467e+00
   9.4098800e+00   2.2394915e+00
   9.4198800e+00   2.5373505e+00
   9.4298800e+00   2.6182908e+00
   9.4398800e+00   2.4483944e+00
   9.4498800e+00   2.1000264e+00
   9.4598800e+00   1.7040089e+00
   9.4698800e+00   1.4050683e+00
   9.4798800e+00   1.3241252e+00
   9.4898800e+00   1.4954869e+00
   9.4998800e+00   1.8451101e+00
   9.5098800e+00   2.2408587e+00
   9.5198800e+00   2.5387420e+00
   9.5298800e+00   2.6196824e+00
   9.5398800e+00   2.4497523e+00
   9.5498800e+00   2.1013566e+00
   9.5598800e+00   1.7053482e+00
   9.5698800e+00   1.4064351e+00
   9.5798800e+00   1.3254920e+00
   9.5898800e+00   1.4968173e+00
   9.5998800e+00   1.8464081e+00
   9.6098800e+00   2.2421605e+00
   9.6198800e+00   2.5400671e+00
   9.6298800e+00   2.6210076e+00
   9.6398800e+00   2.4510453e+00
   9.6498800e+00   2.1026230e+00
   9.6598800e+00   1.7066233e+00
   9.6698800e+00   1.4077362e+00
   9.6798800e+00   1.3267932e+00
   9.6898800e+00   1.4980838e+00
   9.6998800e+00   1.8476440e+00
   9.7098800e+00   2.2434001e+00
   9.7198800e+00   2.5413290e+00
   9.7298800e+00   2.6222694e+00
   9.7398800e+00   2.4522765e+00
   9.7498800e+00   2.1038288e+00
   9.7598800e+00   1.7078372e+00
   9.7698800e+00   1.4089747e+00
   9.7798800e+00   1.3280318e+00
   9.7898800e+00   1.4992896e+00
   9.7998800e+00   1.8488207e+00
   9.8098800e+00   2.2445803e+00
   9.8198800e+00   2.5425305e+00
   9.8298800e+00   2.6234710e+00
   9.8398800e+00   2.4534487e+00
   9.8498800e+00   2.1049769e+00
   9.8598800e+00   1.7089928e+00
   9.8698800e+00   1.4101538e+00
   9.8798800e+00   1.3292110e+00
   9.8898800e+00   1.5004375e+00
   9.8998800e+00   1.8499409e+00
   9.9098800e+00   2.2457042e+00
   9.9198800e+00   2.5436746e+00
   9.9298800e+00   2.6246152e+00
   9.9398800e+00   2.4545650e+00
   9.9498800e+00   2.1060699e+00
   9.9598800e+00   1.7100930e+00
   9.9698800e+00   1.4112763e+00
   9.9798800e+00   1.3303335e+00
   9.9898800e+00   1.5015303e+00
   9.9998800e+00   1.8510076e+00
   1.0009880e+01   2.2467743e+00
   1.0019880e+01   2.5447641e+00
   1.0029880e+01   2.6257047e+00
   1.0039880e+01   2.4556278e+00
   1.0049880e+01   2.1071106e+00
   1.0059880e+01   1.7111404e+00
   1.0069880e+01   1.4123448e+00
   1.0079880e+01   1.3314021e+00
   1.0089880e+01   1.5025707e+00
   1.0099880e+01   1.8520231e+00
   1.0109880e+01   2.2477932e+00
   1.0119880e+01   2.5458015e+00
   1.0129880e+01   2.6267422e+00
   1.0139880e+01   2.4566398e+00
   1.0149880e+01   2.1081014e+00
   1.0159880e+01   1.7121376e+00
   1.0169880e+01   1.4133620e+00
   1.0179880e+01   1.3324194e+00
   1.0189880e+01   1.5035611e+00
   1.0199880e+01   1.8529899e+00
   1.0209880e+01   2.2487633e+00
   1.0219880e+01   2.5467894e+00
   1.0229880e+01   2.6277300e+00
   1.0239880e+01   2.4576034e+00
   1.0249880e+01   2.1090448e+00
   1.0259880e+01   1.7130869e+00
   1.0269880e+01   1.4143304e+00
   1.0279880e+01   1.3333878e+00
   1.0289880e+01   1.5045041e+00
   1.0299880e+01   1.8539105e+00
   1.0309880e+01   2.2496871e+00
   1.0319880e+01   2.5477300e+00
   1.0329880e+01   2.6286707e+00
   1.0339880e+01   2.4585209e+00
   1.0349880e+01   2.1099429e+00
   1.0359880e+01   1.7139907e+00
   1.0369880e+01   1.4152523e+00
   1.0379880e+01   1.3343098e+00
   1.0389880e+01   1.5054018e+00
   1.0399880e+01   1.8547869e+00
   1.0409880e+01   2.2505666e+00
   1.0419880e+01   2.5486256e+00
   1.0429880e+01   2.6295664e+00
   1.0439880e+01   2.4593945e+00
   1.0449880e+01   2.1107981e+00
   1.0459880e+01   1.7148511e+00
   1.0469880e+01   1.4161299e+00
   1.0479880e+01   1.3351875e+00
   1.0489880e+01   1.5062565e+00
   1.0499880e+01   1.8556214e+00
   1.0509880e+01   2.2514041e+00
   1.0519880e+01   2.5494785e+00
   1.0529880e+01   2.6304192e+00
   1.0539880e+01   2.4602263e+00
   1.0549880e+01   2.1116123e+00
   1.0559880e+01   1.7156703e+00
   1.0569880e+01   1.4169654e+00
   1.0579880e+01   1.3360230e+00
   1.0589880e+01   1.5070701e+00
   1.0599880e+01   1.8564159e+00
   1.0609880e+01   2.2522015e+00
   1.0619880e+01   2.5502905e+00
   1.0629880e+01   2.6312313e+00
   1.0639880e+01   2.4610183e+00
   1.0649880e+01   2.1123875e+00
   1.0659880e+01   1.7164502e+00
   1.0669880e+01   1.4177608e+00
   1.0679880e+01   1.3368185e+00
   1.0689880e+01   1.5078448e+00
   1.0699880e+01   1.8571723e+00
   1.0709880e+01   2.2529607e+00
   1.0719880e+01   2.5510638e+00
   1.0729880e+01   2.6320046e+00
   1.0739880e+01   2.4617724e+00
   1.0749880e+01   2.1131255e+00
   1.0759880e+01   1.7171926e+00
   1.0769880e+01   1.4185181e+00
   1.0779880e+01   1.3375757e+00
   1.0789880e+01   1.5085822e+00
   1.0799880e+01   1.8578925e+00
   1.0809880e+01   2.2536837e+00
   1.0819880e+01   2.5518000e+00
   1.0829880e+01   2.6327409e+00
   1.0839880e+01   2.4624904e+00
   1.0849880e+01   2.1138282e+00
   1.0859880e+01   1.7178995e+00
   1.0869880e+01   1.4192390e+00
   1.0879880e+01   1.3382967e+00
   1.0889880e+01   1.5092844e+00
   1.0899880e+01   1.8585782e+00
   1.0909880e+01   2.2543720e+00
   1.0919880e+01   2.5525010e+00
   1.0929880e+01   2.6334419e+00
   1.0939880e+01   2.4631740e+00
   1.0949880e+01   2.1144972e+00
   1.0959880e+01   1.7185725e+00
   1.0969880e+01   1.4199253e+00
   1.0979880e+01   1.3389830e+00
   1.0989880e+01   1.5099528e+00
   1.0999880e+01   1.8592310e+00
   1.1009880e+01   2.2550273e+00
   1.1019880e+01   2.5531686e+00
   1.1029880e+01   2.6341095e+00
   1.1039880e+01   2.4638250e+00
   1.1049880e+01   2.1151342e+00
   1.1059880e+01   1.7192132e+00
   1.1069880e+01   1.4205787e+00
   1.1079880e+01   1.3396364e+00
   1.1089880e+01   1.5105892e+00
   1.1099880e+01   1.8598526e+00
   1.1109880e+01   2.2556513e+00
   1.1119880e+01   2.5538041e+00
   1.1129880e+01   2.6347451e+00
   1.1139880e+01   2.4644448e+00
   1.1149880e+01   2.1157407e+00
   1.1159880e+01   1.7198232e+00
   1.1169880e+01   1.4212007e+00
   1.1179880e+01   1.3402585e+00
   1.1189880e+01   1.5111951e+00
   1.1199880e+01   1.8604444e+00
   1.1209880e+01   2.2562455e+00
   1.1219880e+01   2.5544093e+00
   1.1229880e+01   2.6353503e+00
   1.1239880e+01   2.4650349e+00
   1.1249880e+01   2.1163181e+00
   1.1259880e+01   1.7204039e+00
   1.1269880e+01   1.4217929e+00
   1.1279880e+01   1.3408507e+00
   1.1289880e+01   1.5117719e+00
   1.1299880e+01   1.8610078e+00
   1.1309880e+01   2.2568112e+00
   1.1319880e+01   2.5549856e+00
   1.1329880e+01   2.6359265e+00
   1.1339880e+01   2.4655968e+00
   1.1349880e+01   2.1168678e+00
   1.1359880e+01   1.7209568e+00
   1.1369880e+01   1.4223567e+00
   1.1379880e+01   1.3414146e+00
   1.1389880e+01   1.5123211e+00
   1.1399880e+01   1.8615442e+00
   1.1409880e+01   2.2573498e+00
   1.1419880e+01   2.5555342e+00
   1.1429880e+01   2.6364752e+00
   1.1439880e+01   2.4661317e+00
   1.1449880e+01   2.1173913e+00
   1.1459880e+01   1.7214832e+00
   1.1469880e+01   1.4228934e+00
   1.1479880e+01   1.3419513e+00
   1.1489880e+01   1.5128440e+00
   1.1499880e+01   1.8620550e+00
   1.1509880e+01   2.2578626e+00
   1.1519880e+01   2.5560566e+00
   1.1529880e+01   2.6369977e+00
   1.1539880e+01   2.4666411e+00
   1.1549880e+01   2.1178896e+00
   1.1559880e+01   1.7219843e+00
   1.1569880e+01   1.4234044e+00
   1.1579880e+01   1.3424624e+00
   1.1589880e+01   1.5133418e+00
   1.1599880e+01   1.8625413e+00
   1.1609880e+01   2.2583509e+00
   1.1619880e+01   2.5565540e+00
   1.1629880e+01   2.6374951e+00
   1.1639880e+01   2.4671261e+00
   1.1649880e+01   2.1183641e+00
   1.1659880e+01   1.7224615e+00
   1.1669880e+01   1.4238909e+00
   1.1679880e+01   1.3429489e+00
   1.1689880e+01   1.5138157e+00
   1.1699880e+01   1.8630043e+00
   1.1709880e+01   2.2588158e+00
   1.1719880e+01   2.5570276e+00
   1.1729880e+01   2.6379687e+00
   1.1739880e+01   2.4675879e+00
   1.1749880e+01   2.1188158e+00
   1.1759880e+01   1.7229157e+00
   1.1769880e+01   1.4243540e+00
   1.1779880e+01   1.3434121e+00
   1.1789880e+01   1.5142669e+00
   1.1799880e+01   1.8634451e+00
   1.1809880e+01   2.2592585e+00
   1.1819880e+01   2.5574786e+00
   1.1829880e+01   2.6384197e+00
   1.1839880e+01   2.4680275e+00
   1.1849880e+01   2.1192459e+00
   1.1859880e+01   1.7233482e+00
   1.1869880e+01   1.4247950e+00
   1.1879880e+01   1.3438530e+00
   1.1889880e+01   1.5146964e+00
   1.1899880e+01   1.8638647e+00
   1.1909880e+01   2.2596800e+00
   1.1919880e+01   2.5579080e+00
   1.1929880e+01   2.6388491e+00
   1.1939880e+01   2.4684462e+00
   1.1949880e+01   2.1196554e+00
   1.1959880e+01   1.7237600e+00
   1.1969880e+01   1.4252148e+00
   1.1979880e+01   1.3442729e+00
   1.1989880e+01   1.5151054e+00
   1.1999880e+01   1.8642643e+00
   1.2009880e+01   2.2600813e+00
   1.2019880e+01   2.5583168e+00
   1.2029880e+01   2.6392579e+00
   1.2039880e+01   2.4688447e+00
   1.2049880e+01   2.1200453e+00
   1.2059880e+01   1.7241520e+00
   1.2069880e+01   1.4256145e+00
   1.2079880e+01   1.3446725e+00
   1.2089880e+01   1.5154948e+00
   1.2099880e+01   1.8646448e+00
   1.2109880e+01   2.2604633e+00
   1.2119880e+01   2.5587060e+00
   1.2129880e+01   2.6396472e+00
   1.2139880e+01   2.4692242e+00
   1.2149880e+01   2.1204165e+00
   1.2159880e+01   1.7245252e+00
   1.2169880e+01   1.4259950e+00
   1.2179880e+01   1.3450531e+00
   1.2189880e+01   1.5158655e+00
   1.2199880e+01   1.8650070e+00
   1.2209880e+01   2.2608271e+00
   1.2219880e+01   2.5590766e+00
   1.2229880e+01   2.6400178e+00
   1.2239880e+01   2.4695855e+00
   1.2249880e+01   2.1207699e+00
   1.2259880e+01   1.7248805e+00
   1.2269880e+01   1.4263572e+00
   1.2279880e+01   1.3454154e+00
   1.2289880e+01   1.5162185e+00
   1.2299880e+01   1.8653518e+00
   1.2309880e+01   2.2611735e+00
   1.2319880e+01   2.5594295e+00
   1.2329880e+01   2.6403707e+00
   1.2339880e+01   2.4699296e+00
   1.2349880e+01   2.1211064e+00
   1.2359880e+01   1.7252188e+00
   1.2369880e+01   1.4267021e+00
   1.2379880e+01   1.3457603e+00
   1.2389880e+01   1.5165545e+00
   1.2399880e+01   1.8656802e+00
   1.2409880e+01   2.2615033e+00
   1.2419880e+01   2.5597655e+00
   1.2429880e+01   2.6407067e+00
   1.2439880e+01   2.4702571e+00
   1.2449880e+01   2.1214268e+00
   1.2459880e+01   1.7255409e+00
   1.2469880e+01   1.4270305e+00
   1.2479880e+01   1.3460887e+00
   1.2489880e+01   1.5168744e+00
   1.2499880e+01   1.8659928e+00
   1.2509880e+01   2.2618172e+00
   1.2519880e+01   2.5600854e+00
   1.2529880e+01   2.6410266e+00
   1.2539880e+01   2.4705690e+00
   1.2549880e+01   2.1217318e+00
   1.2559880e+01   1.7258476e+00
   1.2569880e+01   1.4273431e+00
   1.2579880e+01   1.3464013e+00
   1.2589880e+01   1.5171790e+00
   1.2599880e+01   1.8662904e+00
   1.2609880e+01   2.2621162e+00
   1.2619880e+01   2.5603900e+00
   1.2629880e+01   2.6413313e+00
   1.2639880e+01   2.4708659e+00
   1.2649880e+01   2.1220222e+00
   1.2659880e+01   1.7261396e+00
   1.2669880e+01   1.4276408e+00
   1.2679880e+01   1.3466989e+00
   1.2689880e+01   1.5174690e+00
   1.2699880e+01   1.8665738e+00
   1.2709880e+01   2.2624008e+00
   1.2719880e+01   2.5606800e+00
   1.2729880e+01   2.6416213e+00
   1.2739880e+01   2.4711486e+00
   1.2749880e+01   2.1222987e+00
   1.2759880e+01   1.7264175e+00
   1.2769880e+01   1.4279241e+00
   1.2779880e+01   1.3469823e+00
   1.2789880e+01   1.5177451e+00
   1.2799880e+01   1.8668436e+00
   1.2809880e+01   2.2626718e+00
   1.2819880e+01   2.5609562e+00
   1.2829880e+01   2.6418974e+00
   1.2839880e+01   2.4714178e+00
   1.2849880e+01   2.1225620e+00
   1.2859880e+01   1.7266822e+00
   1.2869880e+01   1.4281939e+00
   1.2879880e+01   1.3472521e+00
   1.2889880e+01   1.5180080e+00
   1.2899880e+01   1.8671005e+00
   1.2909880e+01   2.2629299e+00
   1.2919880e+01   2.5612191e+00
   1.2929880e+01   2.6421603e+00
   1.2939880e+01   2.4716741e+00
   1.2949880e+01   2.1228126e+00
   1.2959880e+01   1.7269341e+00
   1.2969880e+01   1.4284508e+00
   1.2979880e+01   1.3475090e+00
   1.2989880e+01   1.5182582e+00
   1.2999880e+01   1.8673451e+00
   1.3009880e+01   2.2631755e+00
   1.3019880e+01   2.5614694e+00
   1.3029880e+01   2.6424107e+00
   1.3039880e+01   2.4719181e+00
   1.3049880e+01   2.1230513e+00
   1.3059880e+01   1.7271740e+00
   1.3069880e+01   1.4286953e+00
   1.3079880e+01   1.3477535e+00
   1.3089880e+01   1.5184965e+00
   1.3099880e+01   1.8675779e+00
   1.3109880e+01   2.2634094e+00
   1.3119880e+01   2.5617077e+00
   1.3129880e+01   2.6426490e+00
   1.3139880e+01   2.4721504e+00
   1.3149880e+01   2.1232785e+00
   1.3159880e+01   1.7274024e+00
   1.3169880e+01   1.4289281e+00
   1.3179880e+01   1.3479864e+00
   1.3189880e+01   1.5187234e+00
   1.3199880e+01   1.8677996e+00
   1.3209880e+01   2.2636322e+00
   1.3219880e+01   2.5619347e+00
   1.3229880e+01   2.6428760e+00
   1.3239880e+01   2.4723717e+00
   1.3249880e+01   2.1234948e+00
   1.3259880e+01   1.7276199e+00
   1.3269880e+01   1.4291498e+00
   1.3279880e+01   1.3482080e+00
   1.3289880e+01   1.5189393e+00
   1.3299880e+01   1.8680107e+00
   1.3309880e+01   2.2638442e+00
   1.3319880e+01   2.5621507e+00
   1.3329880e+01   2.6430920e+00
   1.3339880e+01   2.4725823e+00
   1.3349880e+01   2.1237008e+00
   1.3359880e+01   1.7278269e+00
   1.3369880e+01   1.4293608e+00
   1.3379880e+01   1.3484191e+00
   1.3389880e+01   1.5191450e+00
   1.3399880e+01   1.8682117e+00
   1.3409880e+01   2.2640461e+00
   1.3419880e+01   2.5623564e+00
   1.3429880e+01   2.6432977e+00
   1.3439880e+01   2.4727828e+00
   1.3449880e+01   2.1238969e+00
   1.3459880e+01   1.7280240e+00
   1.3469880e+01   1.4295617e+00
   1.3479880e+01   1.3486200e+00
   1.3489880e+01   1.5193408e+00
   1.3499880e+01   1.8684030e+00
   1.3509880e+01   2.2642383e+00
   1.3519880e+01   2.5625523e+00
   1.3529880e+01   2.6434936e+00
   1.3539880e+01   2.4729737e+00
   1.3549880e+01   2.1240836e+00
   1.3559880e+01   1.7282117e+00
   1.3569880e+01   1.4297530e+00
   1.3579880e+01   1.3488113e+00
   1.3589880e+01   1.5195272e+00
   1.3599880e+01   1.8685852e+00
   1.3609880e+01   2.2644213e+00
   1.3619880e+01   2.5627388e+00
   1.3629880e+01   2.6436801e+00
   1.3639880e+01   2.4731555e+00
   1.3649880e+01   2.1242613e+00
   1.3659880e+01   1.7283903e+00
   1.3669880e+01   1.4299352e+00
   1.3679880e+01   1.3489935e+00
   1.3689880e+01   1.5197046e+00
   1.3699880e+01   1.8687586e+00
   1.3709880e+01   2.2645956e+00
   1.3719880e+01   2.5629163e+00
   1.3729880e+01   2.6438577e+00
   1.3739880e+01   2.4733286e+00
   1.3749880e+01   2.1244306e+00
   1.3759880e+01   1.7285604e+00
   1.3769880e+01   1.4301086e+00
   1.3779880e+01   1.3491669e+00
   1.3789880e+01   1.5198736e+00
   1.3799880e+01   1.8689238e+00
   1.3809880e+01   2.2647615e+00
   1.3819880e+01   2.5630854e+00
   1.3829880e+01   2.6440267e+00
   1.3839880e+01   2.4734933e+00
   1.3849880e+01   2.1245917e+00
   1.3859880e+01   1.7287224e+00
   1.3869880e+01   1.4302736e+00
   1.3879880e+01   1.3493320e+00
   1.3889880e+01   1.5200344e+00
   1.3899880e+01   1.8690810e+00
   1.3909880e+01   2.2649194e+00
   1.3919880e+01   2.5632463e+00
   1.3929880e+01   2.6441877e+00
   1.3939880e+01   2.4736502e+00
   1.3949880e+01   2.1247451e+00
   1.3959880e+01   1.7288766e+00
   1.3969880e+01   1.4304308e+00
   1.3979880e+01   1.3494891e+00
   1.3989880e+01   1.5201876e+00
   1.3999880e+01   1.8692307e+00
   1.4009880e+01   2.2650698e+00
   1.4019880e+01   2.5633996e+00
   1.4029880e+01   2.6443410e+00
   1.4039880e+01   2.4737996e+00
   1.4049880e+01   2.1248912e+00
   1.4059880e+01   1.7290234e+00
   1.4069880e+01   1.4305805e+00
   1.4079880e+01   1.3496388e+00
   1.4089880e+01   1.5203334e+00
   1.4099880e+01   1.8693732e+00
   1.4109880e+01   2.2652130e+00
   1.4119880e+01   2.5635455e+00
   1.4129880e+01   2.6444869e+00
   1.4139880e+01   2.4739418e+00
   1.4149880e+01   2.1250302e+00
   1.4159880e+01   1.7291632e+00
   1.4169880e+01   1.4307229e+00
   1.4179880e+01   1.3497813e+00
   1.4189880e+01   1.5204723e+00
   1.4199880e+01   1.8695089e+00
   1.4209880e+01   2.2653493e+00
   1.4219880e+01   2.5636844e+00
   1.4229880e+01   2.6446258e+00
   1.4239880e+01   2.4740772e+00
   1.4249880e+01   2.1251626e+00
   1.4259880e+01   1.7292962e+00
   1.4269880e+01   1.4308586e+00
   1.4279880e+01   1.3499169e+00
   1.4289880e+01   1.5206044e+00
   1.4299880e+01   1.8696381e+00
   1.4309880e+01   2.2654791e+00
   1.4319880e+01   2.5638167e+00
   1.4329880e+01   2.6447581e+00
   1.4339880e+01   2.4742062e+00
   1.4349880e+01   2.1252887e+00
   1.4359880e+01   1.7294229e+00
   1.4369880e+01   1.4309877e+00
   1.4379880e+01   1.3500461e+00
   1.4389880e+01   1.5207303e+00
   1.4399880e+01   1.8697611e+00
   1.4409880e+01   2.2656027e+00
   1.4419880e+01   2.5639426e+00
   1.4429880e+01   2.6448840e+00
   1.4439880e+01   2.4743289e+00
   1.4449880e+01   2.1254087e+00
   1.4459880e+01   1.7295436e+00
   1.4469880e+01   1.4311107e+00
   1.4479880e+01   1.3501690e+00
   1.4489880e+01   1.5208501e+00
   1.4499880e+01   1.8698782e+00
   1.4509880e+01   2.2657204e+00
   1.4519880e+01   2.5640625e+00
   1.4529880e+01   2.6450039e+00
   1.4539880e+01   2.4744458e+00
   1.4549880e+01   2.1255230e+00
   1.4559880e+01   1.7296584e+00
   1.4569880e+01   1.4312277e+00
   1.4579880e+01   1.3502861e+00
   1.4589880e+01   1.5209642e+00
   1.4599880e+01   1.8699897e+00
   1.4609880e+01   2.2658324e+00
   1.4619880e+01   2.5641767e+00
   1.4629880e+01   2.6451181e+00
   1.4639880e+01   2.4745571e+00
   1.4649880e+01   2.1256318e+00
   1.4659880e+01   1.7297678e+00
   1.4669880e+01   1.4313392e+00
   1.4679880e+01   1.3503976e+00
   1.4689880e+01   1.5210728e+00
   1.4699880e+01   1.8700959e+00
   1.4709880e+01   2.2659391e+00
   1.4719880e+01   2.5642854e+00
   1.4729880e+01   2.6452268e+00
   1.4739880e+01   2.4746630e+00
   1.4749880e+01   2.1257354e+00
   1.4759880e+01   1.7298719e+00
   1.4769880e+01   1.4314453e+00
   1.4779880e+01   1.3505037e+00
   1.4789880e+01   1.5211762e+00
   1.4799880e+01   1.8701970e+00
   1.4809880e+01   2.2660406e+00
   1.4819880e+01   2.5643889e+00
   1.4829880e+01   2.6453303e+00
   1.4839880e+01   2.4747639e+00
   1.4849880e+01   2.1258340e+00
   1.4859880e+01   1.7299710e+00
   1.4869880e+01   1.4315463e+00
   1.4879880e+01   1.3506047e+00
   1.4889880e+01   1.5212747e+00
   1.4899880e+01   1.8702932e+00
   1.4909880e+01   2.2661373e+00
   1.4919880e+01   2.5644874e+00
   1.4929880e+01   2.6454288e+00
   1.4939880e+01   2.4748599e+00
   1.4949880e+01   2.1259279e+00
   1.4959880e+01   1.7300654e+00
   1.4969880e+01   1.4316425e+00
   1.4979880e+01   1.3507009e+00
   1.4989880e+01   1.5213684e+00
   1.4999880e+01   1.8703848e+00
   1.5009880e+01   2.2662294e+00
   1.5019880e+01   2.5645812e+00
   1.5029880e+01   2.6455227e+00
   1.5039880e+01   2.4749513e+00
   1.5049880e+01   2.1260173e+00
   1.5059880e+01   1.7301552e+00
   1.5069880e+01   1.4317341e+00
   1.5079880e+01   1.3507925e+00
   1.5089880e+01   1.5214576e+00
   1.5099880e+01   1.8704721e+00
   1.5109880e+01   2.2663170e+00
   1.5119880e+01   2.5646706e+00
   1.5129880e+01   2.6456120e+00
   1.5139880e+01   2.4750384e+00
   1.5149880e+01   2.1261024e+00
   1.5159880e+01   1.7302408e+00
   1.5169880e+01   1.4318213e+00
   1.5179880e+01   1.3508797e+00
   1.5189880e+01   1.5215426e+00
   1.5199880e+01   1.8705551e+00
   1.5209880e+01   2.2664005e+00
   1.5219880e+01   2.5647556e+00
   1.5229880e+01   2.6456970e+00
   1.5239880e+01   2.4751213e+00
   1.5249880e+01   2.1261835e+00
   1.5259880e+01   1.7303222e+00
   1.5269880e+01   1.4319043e+00
   1.5279880e+01   1.3509627e+00
   1.5289880e+01   1.5216235e+00
   1.5299880e+01   1.8706342e+00
   1.5309880e+01   2.2664799e+00
   1.5319880e+01   2.5648366e+00
   1.5329880e+01   2.6457780e+00
   1.5339880e+01   2.4752002e+00
   1.5349880e+01   2.1262606e+00
   1.5359880e+01   1.7303998e+00
   1.5369880e+01   1.4319833e+00
   1.5379880e+01   1.3510418e+00
   1.5389880e+01   1.5217005e+00
   1.5399880e+01   1.8707095e+00
   1.5409880e+01   2.2665556e+00
   1.5419880e+01   2.5649137e+00
   1.5429880e+01   2.6458551e+00
   1.5439880e+01   2.4752753e+00
   1.5449880e+01   2.1263341e+00
   1.5459880e+01   1.7304736e+00
   1.5469880e+01   1.4320586e+00
   1.5479880e+01   1.3511170e+00
   1.5489880e+01   1.5217739e+00
   1.5499880e+01   1.8707812e+00
   1.5509880e+01   2.2666276e+00
   1.5519880e+01   2.5649871e+00
   1.5529880e+01   2.6459285e+00
   1.5539880e+01   2.4753469e+00
   1.5549880e+01   2.1264040e+00
   1.5559880e+01   1.7305439e+00
   1.5569880e+01   1.4321302e+00
   1.5579880e+01   1.3511887e+00
   1.5589880e+01   1.5218437e+00
   1.5599880e+01   1.8708494e+00
   1.5609880e+01   2.2666962e+00
   1.5619880e+01   2.5650569e+00
   1.5629880e+01   2.6459984e+00
   1.5639880e+01   2.4754150e+00
   1.5649880e+01   2.1264706e+00
   1.5659880e+01   1.7306108e+00
   1.5669880e+01   1.4321985e+00
   1.5679880e+01   1.3512569e+00
   1.5689880e+01   1.5219102e+00
   1.5699880e+01   1.8709144e+00
   1.5709880e+01   2.2667615e+00
   1.5719880e+01   2.5651235e+00
   1.5729880e+01   2.6460649e+00
   1.5739880e+01   2.4754798e+00
   1.5749880e+01   2.1265340e+00
   1.5759880e+01   1.7306745e+00
   1.5769880e+01   1.4322634e+00
   1.5779880e+01   1.3513218e+00
   1.5789880e+01   1.5219734e+00
   1.5799880e+01   1.8709763e+00
   1.5809880e+01   2.2668236e+00
   1.5819880e+01   2.5651868e+00
   1.5829880e+01   2.6461283e+00
   1.5839880e+01   2.4755416e+00
   1.5849880e+01   2.1265944e+00
   1.5859880e+01   1.7307352e+00
   1.5869880e+01   1.4323252e+00
   1.5879880e+01   1.3513836e+00
   1.5889880e+01   1.5220337e+00
   1.5899880e+01   1.8710352e+00
   1.5909880e+01   2.2668828e+00
   1.5919880e+01   2.5652471e+00
   1.5929880e+01   2.6461886e+00
   1.5939880e+01   2.4756004e+00
   1.5949880e+01   2.1266519e+00
   1.5959880e+01   1.7307930e+00
   1.5969880e+01   1.4323841e+00
   1.5979880e+01   1.3514425e+00
   1.5989880e+01   1.5220911e+00
   1.5999880e+01   1.8710912e+00
   1.6009880e+01   2.2669392e+00
   1.6019880e+01   2.5653046e+00
   1.6029880e+01   2.6462460e+00
   1.6039880e+01   2.4756563e+00
   1.6049880e+01   2.1267066e+00
   1.6059880e+01   1.7308480e+00
   1.6069880e+01   1.4324401e+00
   1.6079880e+01   1.3514986e+00
   1.6089880e+01   1.5221457e+00
   1.6099880e+01   1.8711446e+00
   1.6109880e+01   2.2669928e+00
   1.6119880e+01   2.5653592e+00
   1.6129880e+01   2.6463007e+00
   1.6139880e+01   2.4757096e+00
   1.6149880e+01   2.1267587e+00
   1.6159880e+01   1.7309003e+00
   1.6169880e+01   1.4324935e+00
   1.6179880e+01   1.3515519e+00
   1.6189880e+01   1.5221977e+00
   1.6199880e+01   1.8711955e+00
   1.6209880e+01   2.2670439e+00
   1.6219880e+01   2.5654113e+00
   1.6229880e+01   2.6463528e+00
   1.6239880e+01   2.4757604e+00
   1.6249880e+01   2.1268083e+00
   1.6259880e+01   1.7309502e+00
   1.6269880e+01   1.4325443e+00
   1.6279880e+01   1.3516027e+00
   1.6289880e+01   1.5222472e+00
   1.6299880e+01   1.8712439e+00
   1.6309880e+01   2.2670925e+00
   1.6319880e+01   2.5654609e+00
   1.6329880e+01   2.6464023e+00
   1.6339880e+01   2.4758087e+00
   1.6349880e+01   2.1268555e+00
   1.6359880e+01   1.7309976e+00
   1.6369880e+01   1.4325927e+00
   1.6379880e+01   1.3516511e+00
   1.6389880e+01   1.5222943e+00
   1.6399880e+01   1.8712900e+00
   1.6409880e+01   2.2671388e+00
   1.6419880e+01   2.5655081e+00
   1.6429880e+01   2.6464495e+00
   1.6439880e+01   2.4758547e+00
   1.6449880e+01   2.1269005e+00
   1.6459880e+01   1.7310428e+00
   1.6469880e+01   1.4326387e+00
   1.6479880e+01   1.3516972e+00
   1.6489880e+01   1.5223392e+00
   1.6499880e+01   1.8713338e+00
   1.6509880e+01   2.2671829e+00
   1.6519880e+01   2.5655530e+00
   1.6529880e+01   2.6464945e+00
   1.6539880e+01   2.4758985e+00
   1.6549880e+01   2.1269433e+00
   1.6559880e+01   1.7310858e+00
   1.6569880e+01   1.4326826e+00
   1.6579880e+01   1.3517410e+00
   1.6589880e+01   1.5223820e+00
   1.6599880e+01   1.8713756e+00
   1.6609880e+01   2.2672249e+00
   1.6619880e+01   2.5655958e+00
   1.6629880e+01   2.6465372e+00
   1.6639880e+01   2.4759401e+00
   1.6649880e+01   2.1269841e+00
   1.6659880e+01   1.7311268e+00
   1.6669880e+01   1.4327243e+00
   1.6679880e+01   1.3517828e+00
   1.6689880e+01   1.5224226e+00
   1.6699880e+01   1.8714154e+00
   1.6709880e+01   2.2672648e+00
   1.6719880e+01   2.5656365e+00
   1.6729880e+01   2.6465780e+00
   1.6739880e+01   2.4759798e+00
   1.6749880e+01   2.1270229e+00
   1.6759880e+01   1.7311658e+00
   1.6769880e+01   1.4327641e+00
   1.6779880e+01   1.3518225e+00
   1.6789880e+01   1.5224614e+00
   1.6799880e+01   1.8714532e+00
   1.6809880e+01   2.2673029e+00
   1.6819880e+01   2.5656753e+00
   1.6829880e+01   2.6466167e+00
   1.6839880e+01   2.4760176e+00
   1.6849880e+01   2.1270598e+00
   1.6859880e+01   1.7312029e+00
   1.6869880e+01   1.4328019e+00
   1.6879880e+01   1.3518604e+00
   1.6889880e+01   1.5224983e+00
   1.6899880e+01   1.8714893e+00
   1.6909880e+01   2.2673391e+00
   1.6919880e+01   2.5657122e+00
   1.6929880e+01   2.6466537e+00
   1.6939880e+01   2.4760536e+00
   1.6949880e+01   2.1270950e+00
   1.6959880e+01   1.7312383e+00
   1.6969880e+01   1.4328380e+00
   1.6979880e+01   1.3518964e+00
   1.6989880e+01   1.5225334e+00
   1.6999880e+01   1.8715236e+00
   1.7009880e+01   2.2673736e+00
   1.7019880e+01   2.5657473e+00
   1.7029880e+01   2.6466888e+00
   1.7039880e+01   2.4760879e+00
   1.7049880e+01   2.1271285e+00
   1.7059880e+01   1.7312719e+00
   1.7069880e+01   1.4328723e+00
   1.7079880e+01   1.3519307e+00
   1.7089880e+01   1.5225668e+00
   1.7099880e+01   1.8715563e+00
   1.7109880e+01   2.2674065e+00
   1.7119880e+01   2.5657808e+00
   1.7129880e+01   2.6467223e+00
   1.7139880e+01   2.4761205e+00
   1.7149880e+01   2.1271604e+00
   1.7159880e+01   1.7313040e+00
   1.7169880e+01   1.4329049e+00
   1.7179880e+01   1.3519634e+00
   1.7189880e+01   1.5225986e+00
   1.7199880e+01   1.8715874e+00
   1.7209880e+01   2.2674377e+00
   1.7219880e+01   2.5658127e+00
   1.7229880e+01   2.6467542e+00
   1.7239880e+01   2.4761515e+00
   1.7249880e+01   2.1271907e+00
   1.7259880e+01   1.7313345e+00
   1.7269880e+01   1.4329360e+00
   1.7279880e+01   1.3519945e+00
   1.7289880e+01   1.5226289e+00
   1.7299880e+01   1.8716170e+00
   1.7309880e+01   2.2674675e+00
   1.7319880e+01   2.5658430e+00
   1.7329880e+01   2.6467845e+00
   1.7339880e+01   2.4761811e+00
   1.7349880e+01   2.1272197e+00
   1.7359880e+01   1.7313635e+00
   1.7369880e+01   1.4329656e+00
   1.7379880e+01   1.3520241e+00
   1.7389880e+01   1.5226578e+00
   1.7399880e+01   1.8716453e+00
   1.7409880e+01   2.2674958e+00
   1.7419880e+01   2.5658719e+00
   1.7429880e+01   2.6468134e+00
   1.7439880e+01   2.4762093e+00
   1.7449880e+01   2.1272472e+00
   1.7459880e+01   1.7313912e+00
   1.7469880e+01   1.4329938e+00
   1.7479880e+01   1.3520523e+00
   1.7489880e+01   1.5226853e+00
   1.7499880e+01   1.8716721e+00
   1.7509880e+01   2.2675228e+00
   1.7519880e+01   2.5658994e+00
   1.7529880e+01   2.6468409e+00
   1.7539880e+01   2.4762361e+00
   1.7549880e+01   2.1272734e+00
   1.7559880e+01   1.7314175e+00
   1.7569880e+01   1.4330207e+00
   1.7579880e+01   1.3520791e+00
   1.7589880e+01   1.5227114e+00
   1.7599880e+01   1.8716977e+00
   1.7609880e+01   2.2675485e+00
   1.7619880e+01   2.5659256e+00
   1.7629880e+01   2.6468671e+00
   1.7639880e+01   2.4762616e+00
   1.7649880e+01   2.1272983e+00
   1.7659880e+01   1.7314426e+00
   1.7669880e+01   1.4330462e+00
   1.7679880e+01   1.3521047e+00
   1.7689880e+01   1.5227363e+00
   1.7699880e+01   1.8717220e+00
   1.7709880e+01   2.2675730e+00
   1.7719880e+01   2.5659505e+00
   1.7729880e+01   2.6468920e+00
   1.7739880e+01   2.4762859e+00
   1.7749880e+01   2.1273221e+00
   1.7759880e+01   1.7314665e+00
   1.7769880e+01   1.4330705e+00
   1.7779880e+01   1.3521290e+00
   1.7789880e+01   1.5227600e+00
   1.7799880e+01   1.8717452e+00
   1.7809880e+01   2.2675963e+00
   1.7819880e+01   2.5659742e+00
   1.7829880e+01   2.6469157e+00
   1.7839880e+01   2.4763090e+00
   1.7849880e+01   2.1273447e+00
   1.7859880e+01   1.7314892e+00
   1.7869880e+01   1.4330937e+00
   1.7879880e+01   1.3521522e+00
   1.7889880e+01   1.5227826e+00
   1.7899880e+01   1.8717673e+00
   1.7909880e+01   2.2676184e+00
   1.7919880e+01   2.5659968e+00
   1.7929880e+01   2.6469383e+00
   1.7939880e+01   2.4763310e+00
   1.7949880e+01   2.1273662e+00
   1.7959880e+01   1.7315108e+00
   1.7969880e+01   1.4331157e+00
   1.7979880e+01   1.3521742e+00
   1.7989880e+01   1.5228041e+00
   1.7999880e+01   1.8717883e+00
   1.8009880e+01   2.2676395e+00
   1.8019880e+01   2.5660184e+00
   1.8029880e+01   2.6469598e+00
   1.8039880e+01   2.4763520e+00
   1.8049880e+01   2.1273867e+00
   1.8059880e+01   1.7315314e+00
   1.8069880e+01   1.4331367e+00
   1.8079880e+01   1.3521952e+00
   1.8089880e+01   1.5228246e+00
   1.8099880e+01   1.8718083e+00
   1.8109880e+01   2.2676596e+00
   1.8119880e+01   2.5660388e+00
   1.8129880e+01   2.6469803e+00
   1.8139880e+01   2.4763720e+00
   1.8149880e+01   2.1274062e+00
   1.8159880e+01   1.7315510e+00
   1.8169880e+01   1.4331567e+00
   1.8179880e+01   1.3522152e+00
   1.8189880e+01   1.5228440e+00
   1.8199880e+01   1.8718273e+00
   1.8209880e+01   2.2676788e+00
   1.8219880e+01   2.5660583e+00
   1.8229880e+01   2.6469998e+00
   1.8239880e+01   2.4763910e+00
   1.8249880e+01   2.1274248e+00
   1.8259880e+01   1.7315697e+00
   1.8269880e+01   1.4331758e+00
   1.8279880e+01   1.3522342e+00
   1.8289880e+01   1.5228626e+00
   1.8299880e+01   1.8718455e+00
   1.8309880e+01   2.2676970e+00
   1.8319880e+01   2.5660769e+00
   1.8329880e+01   2.6470184e+00
   1.8339880e+01   2.4764091e+00
   1.8349880e+01   2.1274425e+00
   1.8359880e+01   1.7315875e+00
   1.8369880e+01   1.4331939e+00
   1.8379880e+01   1.3522524e+00
   1.8389880e+01   1.5228803e+00
   1.8399880e+01   1.8718627e+00
   1.8409880e+01   2.2677143e+00
   1.8419880e+01   2.5660946e+00
   1.8429880e+01   2.6470361e+00
   1.8439880e+01   2.4764263e+00
   1.8449880e+01   2.1274594e+00
   1.8459880e+01   1.7316044e+00
   1.8469880e+01   1.4332111e+00
   1.8479880e+01   1.3522696e+00
   1.8489880e+01   1.5228971e+00
   1.8499880e+01   1.8718792e+00
   1.8509880e+01   2.2677309e+00
   1.8519880e+01   2.5661114e+00
   1.8529880e+01   2.6470529e+00
   1.8539880e+01   2.4764427e+00
   1.8549880e+01   2.1274754e+00
   1.8559880e+01   1.7316205e+00
   1.8569880e+01   1.4332276e+00
   1.8579880e+01   1.3522860e+00
   1.8589880e+01   1.5229131e+00
   1.8599880e+01   1.8718948e+00
   1.8609880e+01   2.2677466e+00
   1.8619880e+01   2.5661274e+00
   1.8629880e+01   2.6470689e+00
   1.8639880e+01   2.4764583e+00
   1.8649880e+01   2.1274907e+00
   1.8659880e+01   1.7316359e+00
   1.8669880e+01   1.4332432e+00
   1.8679880e+01   1.3523017e+00
   1.8689880e+01   1.5229283e+00
   1.8699880e+01   1.8719097e+00
   1.8709880e+01   2.2677616e+00
   1.8719880e+01   2.5661427e+00
   1.8729880e+01   2.6470842e+00
   1.8739880e+01   2.4764732e+00
   1.8749880e+01   2.1275052e+00
   1.8759880e+01   1.7316505e+00
   1.8769880e+01   1.4332581e+00
   1.8779880e+01   1.3523166e+00
   1.8789880e+01   1.5229428e+00
   1.8799880e+01   1.8719239e+00
   1.8809880e+01   2.2677758e+00
   1.8819880e+01   2.5661572e+00
   1.8829880e+01   2.6470987e+00
   1.8839880e+01   2.4764874e+00
   1.8849880e+01   2.1275191e+00
   1.8859880e+01   1.7316644e+00
   1.8869880e+01   1.4332723e+00
   1.8879880e+01   1.3523307e+00
   1.8889880e+01   1.5229566e+00
   1.8899880e+01   1.8719374e+00
   1.8909880e+01   2.2677894e+00
   1.8919880e+01   2.5661711e+00
   1.8929880e+01   2.6471126e+00
   1.8939880e+01   2.4765008e+00
   1.8949880e+01   2.1275322e+00
   1.8959880e+01   1.7316777e+00
   1.8969880e+01   1.4332858e+00
   1.8979880e+01   1.3523442e+00
   1.8989880e+01   1.5229698e+00
   1.8999880e+01   1.8719503e+00
   1.9009880e+01   2.2678023e+00
   1.9019880e+01   2.5661842e+00
   1.9029880e+01   2.6471257e+00
   1.9039880e+01   2.4765137e+00
   1.9049880e+01   2.1275448e+00
   1.9059880e+01   1.7316903e+00
   1.9069880e+01   1.4332986e+00
   1.9079880e+01   1.3523571e+00
   1.9089880e+01   1.5229823e+00
   1.9099880e+01   1.8719625e+00
   1.9109880e+01   2.2678146e+00
   1.9119880e+01   2.5661968e+00
   1.9129880e+01   2.6471383e+00
   1.9139880e+01   2.4765259e+00
   1.9149880e+01   2.1275567e+00
   1.9159880e+01   1.7317023e+00
   1.9169880e+01   1.4333109e+00
   1.9179880e+01   1.3523693e+00
   1.9189880e+01   1.5229942e+00
   1.9199880e+01   1.8719742e+00
   1.9209880e+01   2.2678263e+00
   1.9219880e+01   2.5662087e+00
   1.9229880e+01   2.6471502e+00
   1.9239880e+01   2.4765375e+00
   1.9249880e+01   2.1275681e+00
   1.9259880e+01   1.7317137e+00
   1.9269880e+01   1.4333225e+00
   1.9279880e+01   1.3523810e+00
   1.9289880e+01   1.5230056e+00
   1.9299880e+01   1.8719853e+00
   1.9309880e+01   2.2678375e+00
   1.9319880e+01   2.5662201e+00
   1.9329880e+01   2.6471616e+00
   1.9339880e+01   2.4765486e+00
   1.9349880e+01   2.1275789e+00
   1.9359880e+01   1.7317246e+00
   1.9369880e+01   1.4333336e+00
   1.9379880e+01   1.3523921e+00
   1.9389880e+01   1.5230164e+00
   1.9399880e+01   1.8719958e+00
   1.9409880e+01   2.2678481e+00
   1.9419880e+01   2.5662309e+00
   1.9429880e+01   2.6471724e+00
   1.9439880e+01   2.4765592e+00
   1.9449880e+01   2.1275892e+00
   1.9459880e+01   1.7317349e+00
   1.9469880e+01   1.4333442e+00
   1.9479880e+01   1.3524026e+00
   1.9489880e+01   1.5230267e+00
   1.9499880e+01   1.8720059e+00
   1.9509880e+01   2.2678582e+00
   1.9519880e+01   2.5662412e+00
   1.9529880e+01   2.6471827e+00
   1.9539880e+01   2.4765692e+00
   1.9549880e+01   2.1275991e+00
   1.9559880e+01   1.7317448e+00
   1.9569880e+01   1.4333542e+00
   1.9579880e+01   1.3524127e+00
   1.9589880e+01   1.5230365e+00
   1.9599880e+01   1.8720155e+00
   1.9609880e+01   2.2678678e+00
   1.9619880e+01   2.5662510e+00
   1.9629880e+01   2.6471925e+00
   1.9639880e+01   2.4765788e+00
   1.9649880e+01   2.1276084e+00
   1.9659880e+01   1.7317542e+00
   1.9669880e+01   1.4333638e+00
   1.9679880e+01   1.3524223e+00
   1.9689880e+01   1.5230458e+00
   1.9699880e+01   1.8720246e+00
   1.9709880e+01   2.2678770e+00
   1.9719880e+01   2.5662604e+00
   1.9729880e+01   2.6472019e+00
   1.9739880e+01   2.4765879e+00
   1.9749880e+01   2.1276173e+00
   1.9759880e+01   1.7317631e+00
   1.9769880e+01   1.4333729e+00
   1.9779880e+01   1.3524314e+00
   1.9789880e+01   1.5230547e+00
   1.9799880e+01   1.8720333e+00
   1.9809880e+01   2.2678857e+00
   1.9819880e+01   2.5662692e+00
   1.9829880e+01   2.6472108e+00
   1.9839880e+01   2.4765965e+00
   1.9849880e+01   2.1276258e+00
   1.9859880e+01   1.7317717e+00
   1.9869880e+01   1.4333816e+00
   1.9879880e+01   1.3524400e+00
   1.9889880e+01   1.5230632e+00
   1.9899880e+01   1.8720415e+00
   1.9909880e+01   2.2678940e+00
   1.9919880e+01   2.5662777e+00
   1.9929880e+01   2.6472192e+00
   1.9939880e+01   2.4766048e+00
   1.9949880e+01   2.1276338e+00
   1.9959880e+01   1.7317798e+00
   1.9969880e+01   1.4333898e+00
   1.9979880e+01   1.3524483e+00
   1.9989880e+01   1.5230712e+00
   1.9999880e+01   1.8720494e+00
   2.0009880e+01   2.2679019e+00
   2.0019880e+01   2.5662858e+00
   2.0029880e+01   2.6472273e+00
   2.0039880e+01   2.4766126e+00
   2.0049880e+01   2.1276415e+00
   2.0059880e+01   1.7317875e+00
   2.0069880e+01   1.4333977e+00
   2.0079880e+01   1.3524562e+00
   2.0089880e+01   1.5230789e+00
   2.0099880e+01   1.8720569e+00
   2.0109880e+01   2.2679095e+00
   2.0119880e+01   2.5662934e+00
   2.0129880e+01   2.6472350e+00
   2.0139880e+01   2.4766201e+00
   2.0149880e+01   2.1276488e+00
   2.0159880e+01   1.7317948e+00
   2.0169880e+01   1.4334052e+00
   2.0179880e+01   1.3524637e+00
   2.0189880e+01   1.5230862e+00
   2.0199880e+01   1.8720640e+00
   2.0209880e+01   2.2679166e+00
   2.0219880e+01   2.5663008e+00
   2.0229880e+01   2.6472423e+00
   2.0239880e+01   2.4766272e+00
   2.0249880e+01   2.1276558e+00
   2.0259880e+01   1.7318018e+00
   2.0269880e+01   1.4334123e+00
   2.0279880e+01   1.3524708e+00
   2.0289880e+01   1.5230931e+00
   2.0299880e+01   1.8720708e+00
   2.0309880e+01   2.2679235e+00
   2.0319880e+01   2.5663077e+00
   2.0329880e+01   2.6472492e+00
   2.0339880e+01   2.4766340e+00
   2.0349880e+01   2.1276624e+00
   2.0359880e+01   1.7318085e+00
   2.0369880e+01   1.4334191e+00
   2.0379880e+01   1.3524776e+00
   2.0389880e+01   1.5230997e+00
   2.0399880e+01   1.8720773e+00
   2.0409880e+01   2.2679300e+00
   2.0419880e+01   2.5663143e+00
   2.0429880e+01   2.6472558e+00
   2.0439880e+01   2.4766405e+00
   2.0449880e+01   2.1276687e+00
   2.0459880e+01   1.7318148e+00
   2.0469880e+01   1.4334256e+00
   2.0479880e+01   1.3524840e+00
   2.0489880e+01   1.5231060e+00
   2.0499880e+01   1.8720834e+00
   2.0509880e+01   2.2679362e+00
   2.0519880e+01   2.5663206e+00
   2.0529880e+01   2.6472622e+00
   2.0539880e+01   2.4766466e+00
   2.0549880e+01   2.1276747e+00
   2.0559880e+01   1.7318209e+00
   2.0569880e+01   1.4334317e+00
   2.0579880e+01   1.3524902e+00
   2.0589880e+01   1.5231120e+00
   2.0599880e+01   1.8720893e+00
   2.0609880e+01   2.2679420e+00
   2.0619880e+01   2.5663266e+00
   2.0629880e+01   2.6472682e+00
   2.0639880e+01   2.4766525e+00
   2.0649880e+01   2.1276805e+00
   2.0659880e+01   1.7318266e+00
   2.0669880e+01   1.4334376e+00
   2.0679880e+01   1.3524961e+00
   2.0689880e+01   1.5231178e+00
   2.0699880e+01   1.8720949e+00
   2.0709880e+01   2.2679477e+00
   2.0719880e+01   2.5663324e+00
   2.0729880e+01   2.6472739e+00
   2.0739880e+01   2.4766580e+00
   2.0749880e+01   2.1276859e+00
   2.0759880e+01   1.7318321e+00
   2.0769880e+01   1.4334432e+00
   2.0779880e+01   1.3525016e+00
   2.0789880e+01   1.5231232e+00
   2.0799880e+01   1.8721002e+00
   2.0809880e+01   2.2679530e+00
   2.0819880e+01   2.5663378e+00
   2.0829880e+01   2.6472793e+00
   2.0839880e+01   2.4766633e+00
   2.0849880e+01   2.1276911e+00
   2.0859880e+01   1.7318373e+00
   2.0869880e+01   1.4334485e+00
   2.0879880e+01   1.3525069e+00
   2.0889880e+01   1.5231284e+00
   2.0899880e+01   1.8721053e+00
   2.0909880e+01   2.2679581e+00
   2.0919880e+01   2.5663430e+00
   2.0929880e+01   2.6472845e+00
   2.0939880e+01   2.4766684e+00
   2.0949880e+01   2.1276960e+00
   2.0959880e+01   1.7318423e+00
   2.0969880e+01   1.4334535e+00
   2.0979880e+01   1.3525120e+00
   2.0989880e+01   1.5231333e+00
   2.0999880e+01   1.8721101e+00
   2.1009880e+01   2.2679629e+00
   2.1019880e+01   2.5663479e+00
   2.1029880e+01   2.6472894e+00
   2.1039880e+01   2.4766732e+00
   2.1049880e+01   2.1277007e+00
   2.1059880e+01   1.7318470e+00
   2.1069880e+01   1.4334583e+00
   2.1079880e+01   1.3525168e+00
   2.1089880e+01   1.5231380e+00
   2.1099880e+01   1.8721147e+00
   2.1109880e+01   2.2679675e+00
   2.1119880e+01   2.5663526e+00
   2.1129880e+01   2.6472941e+00
   2.1139880e+01   2.4766778e+00
   2.1149880e+01   2.1277052e+00
   2.1159880e+01   1.7318515e+00
   2.1169880e+01   1.4334629e+00
   2.1179880e+01   1.3525214e+00
   2.1189880e+01   1.5231424e+00
   2.1199880e+01   1.8721190e+00
   2.1209880e+01   2.2679719e+00
   2.1219880e+01   2.5663571e+00
   2.1229880e+01   2.6472986e+00
   2.1239880e+01   2.4766821e+00
   2.1249880e+01   2.1277095e+00
   2.1259880e+01   1.7318558e+00
   2.1269880e+01   1.4334673e+00
   2.1279880e+01   1.3525258e+00
   2.1289880e+01   1.5231467e+00
   2.1299880e+01   1.8721232e+00
   2.1309880e+01   2.2679761e+00
   2.1319880e+01   2.5663613e+00
   2.1329880e+01   2.6473029e+00
   2.1339880e+01   2.4766863e+00
   2.1349880e+01   2.1277135e+00
   2.1359880e+01   1.7318598e+00
   2.1369880e+01   1.4334714e+00
   2.1379880e+01   1.3525299e+00
   2.1389880e+01   1.5231508e+00
   2.1399880e+01   1.8721272e+00
   2.1409880e+01   2.2679801e+00
   2.1419880e+01   2.5663654e+00
   2.1429880e+01   2.6473069e+00
   2.1439880e+01   2.4766902e+00
   2.1449880e+01   2.1277174e+00
   2.1459880e+01   1.7318637e+00
   2.1469880e+01   1.4334754e+00
   2.1479880e+01   1.3525339e+00
   2.1489880e+01   1.5231546e+00
   2.1499880e+01   1.8721309e+00
   2.1509880e+01   2.2679839e+00
   2.1519880e+01   2.5663693e+00
   2.1529880e+01   2.6473108e+00
   2.1539880e+01   2.4766940e+00
   2.1549880e+01   2.1277211e+00
   2.1559880e+01   1.7318674e+00
   2.1569880e+01   1.4334792e+00
   2.1579880e+01   1.3525376e+00
   2.1589880e+01   1.5231583e+00
   2.1599880e+01   1.8721345e+00
   2.1609880e+01   2.2679875e+00
   2.1619880e+01   2.5663729e+00
   2.1629880e+01   2.6473145e+00
   2.1639880e+01   2.4766976e+00
   2.1649880e+01   2.1277246e+00
   2.1659880e+01   1.7318709e+00
   2.1669880e+01   1.4334827e+00
   2.1679880e+01   1.3525412e+00
   2.1689880e+01   1.5231618e+00
   2.1699880e+01   1.8721379e+00
   2.1709880e+01   2.2679909e+00
   2.1719880e+01   2.5663764e+00
   2.1729880e+01   2.6473179e+00
   2.1739880e+01   2.4767010e+00
   2.1749880e+01   2.1277279e+00
   2.1759880e+01   1.7318743e+00
   2.1769880e+01   1.4334862e+00
   2.1779880e+01   1.3525446e+00
   2.1789880e+01   1.5231651e+00
   2.1799880e+01   1.8721412e+00
   2.1809880e+01   2.2679942e+00
   2.1819880e+01   2.5663798e+00
   2.1829880e+01   2.6473213e+00
   2.1839880e+01   2.4767042e+00
   2.1849880e+01   2.1277311e+00
   2.1859880e+01   1.7318775e+00
   2.1869880e+01   1.4334894e+00
   2.1879880e+01   1.3525479e+00
   2.1889880e+01   1.5231683e+00
   2.1899880e+01   1.8721443e+00
   2.1909880e+01   2.2679973e+00
   2.1919880e+01   2.5663829e+00
   2.1929880e+01   2.6473245e+00
   2.1939880e+01   2.4767073e+00
   2.1949880e+01   2.1277341e+00
   2.1959880e+01   1.7318805e+00
   2.1969880e+01   1.4334925e+00
   2.1979880e+01   1.3525510e+00
   2.1989880e+01   1.5231713e+00
   2.1999880e+01   1.8721472e+00
   2.2009880e+01   2.2680002e+00
   2.2019880e+01   2.5663860e+00
   2.2029880e+01   2.6473275e+00
   2.2039880e+01   2.4767103e+00
   2.2049880e+01   2.1277370e+00
   2.2059880e+01   1.7318834e+00
   2.2069880e+01   1.4334955e+00
   2.2079880e+01   1.3525539e+00
   2.2089880e+01   1.5231742e+00
   2.2099880e+01   1.8721500e+00
   2.2109880e+01   2.2680031e+00
   2.2119880e+01   2.5663888e+00
   2.2129880e+01   2.6473303e+00
   2.2139880e+01   2.4767131e+00
   2.2149880e+01   2.1277397e+00
   2.2159880e+01   1.7318862e+00
   2.2169880e+01   1.4334983e+00
   2.2179880e+01   1.3525567e+00
   2.2189880e+01   1.5231769e+00
   2.2199880e+01   1.8721527e+00
   2.2209880e+01   2.2680058e+00
   2.2219880e+01   2.5663916e+00
   2.2229880e+01   2.6473331e+00
   2.2239880e+01   2.4767157e+00
   2.2249880e+01   2.1277423e+00
   2.2259880e+01   1.7318888e+00
   2.2269880e+01   1.4335009e+00
   2.2279880e+01   1.3525594e+00
   2.2289880e+01   1.5231795e+00
   2.2299880e+01   1.8721553e+00
   2.2309880e+01   2.2680083e+00
   2.2319880e+01   2.5663942e+00
   2.2329880e+01   2.6473357e+00
   2.2339880e+01   2.4767183e+00
   2.2349880e+01   2.1277448e+00
   2.2359880e+01   1.7318913e+00
   2.2369880e+01   1.4335035e+00
   2.2379880e+01   1.3525620e+00
   2.2389880e+01   1.5231820e+00
   2.2399880e+01   1.8721577e+00
   2.2409880e+01   2.2680107e+00
   2.2419880e+01   2.5663967e+00
   2.2429880e+01   2.6473382e+00
   2.2439880e+01   2.4767207e+00
   2.2449880e+01   2.1277472e+00
   2.2459880e+01   1.7318936e+00
   2.2469880e+01   1.4335059e+00
   2.2479880e+01   1.3525644e+00
   2.2489880e+01   1.5231843e+00
   2.2499880e+01   1.8721600e+00
   2.2509880e+01   2.2680131e+00
   2.2519880e+01   2.5663990e+00
   2.2529880e+01   2.6473405e+00
   2.2539880e+01   2.4767230e+00
   2.2549880e+01   2.1277494e+00
   2.2559880e+01   1.7318959e+00
   2.2569880e+01   1.4335082e+00
   2.2579880e+01   1.3525667e+00
   2.2589880e+01   1.5231866e+00
   2.2599880e+01   1.8721622e+00
   2.2609880e+01   2.2680153e+00
   2.2619880e+01   2.5664013e+00
   2.2629880e+01   2.6473428e+00
   2.2639880e+01   2.4767252e+00
   2.2649880e+01   2.1277516e+00
   2.2659880e+01   1.7318981e+00
   2.2669880e+01   1.4335104e+00
   2.2679880e+01   1.3525689e+00
   2.2689880e+01   1.5231887e+00
   2.2699880e+01   1.8721643e+00
   2.2709880e+01   2.2680174e+00
   2.2719880e+01   2.5664034e+00
   2.2729880e+01   2.6473449e+00
   2.2739880e+01   2.4767273e+00
   2.2749880e+01   2.1277536e+00
   2.2759880e+01   1.7319001e+00
   2.2769880e+01   1.4335125e+00
   2.2779880e+01   1.3525710e+00
   2.2789880e+01   1.5231908e+00
   2.2799880e+01   1.8721663e+00
   2.2809880e+01   2.2680194e+00
   2.2819880e+01   2.5664055e+00
   2.2829880e+01   2.6473470e+00
   2.2839880e+01   2.4767293e+00
   2.2849880e+01   2.1277556e+00
   2.2859880e+01   1.7319021e+00
   2.2869880e+01   1.4335145e+00
   2.2879880e+01   1.3525730e+00
   2.2889880e+01   1.5231927e+00
   2.2899880e+01   1.8721682e+00
   2.2909880e+01   2.2680213e+00
   2.2919880e+01   2.5664074e+00
   2.2929880e+01   2.6473489e+00
   2.2939880e+01   2.4767312e+00
   2.2949880e+01   2.1277574e+00
   2.2959880e+01   1.7319039e+00
   2.2969880e+01   1.4335164e+00
   2.2979880e+01   1.3525749e+00
   2.2989880e+01   1.5231945e+00
   2.2999880e+01   1.8721700e+00
   2.3009880e+01   2.2680231e+00
   2.3019880e+01   2.5664092e+00
   2.3029880e+01   2.6473508e+00
   2.3039880e+01   2.4767330e+00
   2.3049880e+01   2.1277592e+00
   2.3059880e+01   1.7319057e+00
   2.3069880e+01   1.4335182e+00
   2.3079880e+01   1.3525767e+00
   2.3089880e+01   1.5231963e+00
   2.3099880e+01   1.8721717e+00
   2.3109880e+01   2.2680248e+00
   2.3119880e+01   2.5664110e+00
   2.3129880e+01   2.6473525e+00
   2.3139880e+01   2.4767347e+00
   2.3149880e+01   2.1277608e+00
   2.3159880e+01   1.7319074e+00
   2.3169880e+01   1.4335199e+00
   2.3179880e+01   1.3525784e+00
   2.3189880e+01   1.5231980e+00
   2.3199880e+01   1.8721733e+00
   2.3209880e+01   2.2680265e+00
   2.3219880e+01   2.5664127e+00
   2.3229880e+01   2.6473542e+00
   2.3239880e+01   2.4767363e+00
   2.3249880e+01   2.1277624e+00
   2.3259880e+01   1.7319090e+00
   2.3269880e+01   1.4335215e+00
   2.3279880e+01   1.3525800e+00
   2.3289880e+01   1.5231996e+00
   2.3299880e+01   1.8721749e+00
   2.3309880e+01   2.2680280e+00
   2.3319880e+01   2.5664143e+00
   2.3329880e+01   2.6473558e+00
   2.3339880e+01   2.4767379e+00
   2.3349880e+01   2.1277640e+00
   2.3359880e+01   1.7319105e+00
   2.3369880e+01   1.4335231e+00
   2.3379880e+01   1.3525816e+00
   2.3389880e+01   1.5232011e+00
   2.3399880e+01   1.8721764e+00
   2.3409880e+01   2.2680295e+00
   2.3419880e+01   2.5664158e+00
   2.3429880e+01   2.6473573e+00
   2.3439880e+01   2.4767393e+00
   2.3449880e+01   2.1277654e+00
   2.3459880e+01   1.7319120e+00
   2.3469880e+01   1.4335246e+00
   2.3479880e+01   1.3525830e+00
   2.3489880e+01   1.5232025e+00
   2.3499880e+01   1.8721778e+00
   2.3509880e+01   2.2680309e+00
   2.3519880e+01   2.5664172e+00
   2.3529880e+01   2.6473588e+00
   2.3539880e+01   2.4767408e+00
   2.3549880e+01   2.1277668e+00
   2.3559880e+01   1.7319133e+00
   2.3569880e+01   1.4335260e+00
   2.3579880e+01   1.3525845e+00
   2.3589880e+01   1.5232039e+00
   2.3599880e+01   1.8721791e+00
   2.3609880e+01   2.2680323e+00
   2.3619880e+01   2.5664186e+00
   2.3629880e+01   2.6473601e+00
   2.3639880e+01   2.4767421e+00
   2.3649880e+01   2.1277681e+00
   2.3659880e+01   1.7319147e+00
   2.3669880e+01   1.4335273e+00
   2.3679880e+01   1.3525858e+00
   2.3689880e+01   1.5232052e+00
   2.3699880e+01   1.8721804e+00
   2.3709880e+01   2.2680336e+00
   2.3719880e+01   2.5664199e+00
   2.3729880e+01   2.6473614e+00
   2.3739880e+01   2.4767434e+00
   2.3749880e+01   2.1277693e+00
   2.3759880e+01   1.7319159e+00
   2.3769880e+01   1.4335286e+00
   2.3779880e+01   1.3525871e+00
   2.3789880e+01   1.5232065e+00
   2.3799880e+01   1.8721816e+00
   2.3809880e+01   2.2680348e+00
   2.3819880e+01   2.5664212e+00
   2.3829880e+01   2.6473627e+00
   2.3839880e+01   2.4767446e+00
   2.3849880e+01   2.1277705e+00
   2.3859880e+01   1.7319171e+00
   2.3869880e+01   1.4335298e+00
   2.3879880e+01   1.3525883e+00
   2.3889880e+01   1.5232076e+00
   2.3899880e+01   1.8721828e+00
   2.3909880e+01   2.2680360e+00
   2.3919880e+01   2.5664224e+00
   2.3929880e+01   2.6473639e+00
   2.3939880e+01   2.4767458e+00
   2.3949880e+01   2.1277717e+00
   2.3959880e+01   1.7319183e+00
   2.3969880e+01   1.4335310e+00
   2.3979880e+01   1.3525895e+00
   2.3989880e+01   1.5232088e+00
   2.3999880e+01   1.8721839e+00
   2.4009880e+01   2.2680371e+00
   2.4019880e+01   2.5664235e+00
   2.4029880e+01   2.6473650e+00
   2.4039880e+01   2.4767469e+00
   2.4049880e+01   2.1277727e+00
   2.4059880e+01   1.7319193e+00
   2.4069880e+01   1.4335321e+00
   2.4079880e+01   1.3525906e+00
   2.4089880e+01   1.5232099e+00
   2.4099880e+01   1.8721849e+00
   2.4109880e+01   2.2680381e+00
   2.4119880e+01   2.5664246e+00
   2.4129880e+01   2.6473661e+00
   2.4139880e+01   2.4767479e+00
   2.4149880e+01   2.1277738e+00
   2.4159880e+01   1.7319204e+00
   2.4169880e+01   1.4335331e+00
   2.4179880e+01   1.3525916e+00
   2.4189880e+01   1.5232109e+00
   2.4199880e+01   1.8721859e+00
   2.4209880e+01   2.2680391e+00
   2.4219880e+01   2.5664256e+00
   2.4229880e+01   2.6473671e+00
   2.4239880e+01   2.4767489e+00
   2.4249880e+01   2.1277747e+00
   2.4259880e+01   1.7319213e+00
   2.4269880e+01   1.4335341e+00
   2.4279880e+01   1.3525926e+00
   2.4289880e+01   1.5232118e+00
   2.4299880e+01   1.8721869e+00
   2.4309880e+01   2.2680401e+00
   2.4319880e+01   2.5664266e+00
   2.4329880e+01   2.6473681e+00
   2.4339880e+01   2.4767499e+00
   2.4349880e+01   2.1277757e+00
   2.4359880e+01   1.7319223e+00
   2.4369880e+01   1.4335351e+00
   2.4379880e+01   1.3525936e+00
   2.4389880e+01   1.5232128e+00
   2.4399880e+01   1.8721878e+00
   2.4409880e+01   2.2680410e+00
   2.4419880e+01   2.5664275e+00
   2.4429880e+01   2.6473690e+00
   2.4439880e+01   2.4767508e+00
   2.4449880e+01   2.1277766e+00
   2.4459880e+01   1.7319232e+00
   2.4469880e+01   1.4335360e+00
   2.4479880e+01   1.3525945e+00
   2.4489880e+01   1.5232137e+00
   2.4499880e+01   1.8721887e+00
   2.4509880e+01   2.2680419e+00
   2.4519880e+01   2.5664284e+00
   2.4529880e+01   2.6473699e+00
   2.4539880e+01   2.4767516e+00
   2.4549880e+01   2.1277774e+00
   2.4559880e+01   1.7319240e+00
   2.4569880e+01   1.4335369e+00
   2.4579880e+01   1.3525953e+00
   2.4589880e+01   1.5232145e+00
   2.4599880e+01   1.8721895e+00
   2.4609880e+01   2.2680427e+00
   2.4619880e+01   2.5664292e+00
   2.4629880e+01   2.6473707e+00
   2.4639880e+01   2.4767524e+00
   2.4649880e+01   2.1277782e+00
   2.4659880e+01   1.7319248e+00
   2.4669880e+01   1.4335377e+00
   2.4679880e+01   1.3525962e+00
   2.4689880e+01   1.5232153e+00
   2.4699880e+01   1.8721903e+00
   2.4709880e+01   2.2680435e+00
   2.4719880e+01   2.5664300e+00
   2.4729880e+01   2.6473715e+00
   2.4739880e+01   2.4767532e+00
   2.4749880e+01   2.1277790e+00
   2.4759880e+01   1.7319256e+00
   2.4769880e+01   1.4335385e+00
   2.4779880e+01   1.3525969e+00
   2.4789880e+01   1.5232161e+00
   2.4799880e+01   1.8721910e+00
   2.4809880e+01   2.2680442e+00
   2.4819880e+01   2.5664308e+00
   2.4829880e+01   2.6473723e+00
   2.4839880e+01   2.4767540e+00
   2.4849880e+01   2.1277797e+00
   2.4859880e+01   1.7319263e+00
   2.4869880e+01   1.4335392e+00
   2.4879880e+01   1.3525977e+00
   2.4889880e+01   1.5232168e+00
   2.4899880e+01   1.8721917e+00
   2.4909880e+01   2.2680450e+00
   2.4919880e+01   2.5664315e+00
   2.4929880e+01   2.6473730e+00
   2.4939880e+01   2.4767547e+00
   2.4949880e+01   2.1277804e+00
   2.4959880e+01   1.7319270e+00
   2.4969880e+01   1.4335399e+00
   2.4979880e+01   1.3525984e+00
   2.4989880e+01   1.5232175e+00
   2.4999880e+01   1.8721924e+00


==> Pictures/Krstic_wait.dat <==
   3.9880099e-02  -2.1484314e+00   3.9880099e-02  -1.1042490e+00
   1.1988000e-01  -2.1024118e+00   1.1988000e-01  -9.4877823e-01
   1.9988000e-01  -1.8256094e+00   1.9988000e-01  -8.0283296e-01
   2.7988000e-01  -1.8256094e+00   2.7988000e-01  -5.8609732e-01
   3.5988000e-01  -1.8256094e+00   3.5988000e-01  -5.8609732e-01
   4.3988000e-01  -1.8256094e+00   4.3988000e-01  -5.8609732e-01
   5.1988000e-01  -1.8256094e+00   5.1988000e-01  -5.8609732e-01
   5.9988000e-01  -1.8256094e+00   5.9988000e-01  -5.8609732e-01
   6.7988000e-01  -1.8256094e+00   6.7988000e-01  -5.8609732e-01
   7.5988000e-01  -1.8256094e+00   7.5988000e-01  -5.8609732e-01
   8.3988000e-01  -1.8256094e+00   8.3988000e-01  -5.8609732e-01
   9.1988000e-01  -1.8256094e+00   9.1988000e-01  -5.8609732e-01
   9.9988000e-01  -1.9466024e+00   9.9988000e-01  -7.8521859e-01
   1.0798800e+00  -1.7582886e+00   1.0798800e+00  -7.1609453e-01
   1.1598800e+00  -1.2785210e+00   1.1598800e+00  -5.8396431e-01
   1.2398800e+00   2.0551478e-01   1.2398800e+00  -3.1586551e-01
   1.3198800e+00   2.0551478e-01   1.3198800e+00  -3.1586551e-01
   1.3998800e+00   2.0551478e-01   1.3998800e+00  -3.1586551e-01
   1.4798800e+00   2.0551478e-01   1.4798800e+00  -3.1586551e-01
   1.5598800e+00   2.0551478e-01   1.5598800e+00  -3.1586551e-01
   1.6398800e+00   2.0551478e-01   1.6398800e+00  -3.1586551e-01
   1.7198800e+00   2.0551478e-01   1.7198800e+00  -3.1586551e-01
   1.7998800e+00   2.0551478e-01   1.7998800e+00  -3.1586551e-01
   1.8798800e+00   2.0551478e-01   1.8798800e+00  -3.1586551e-01
   1.9598800e+00   2.0551478e-01   1.9598800e+00  -3.1586551e-01
   2.0398800e+00  -1.5823810e+00   2.0398800e+00  -5.0529167e-01
   2.1198800e+00  -1.4178842e+00   2.1198800e+00  -3.8524850e-01
   2.1998800e+00  -3.7956649e-01   2.1998800e+00  -2.7194045e-01
   2.2798800e+00   1.8571065e-01   2.2798800e+00  -1.6003237e-01
   2.3598800e+00   1.8571065e-01   2.3598800e+00  -1.6003237e-01
   2.4398800e+00   1.8571065e-01   2.4398800e+00  -1.6003237e-01
   2.5198800e+00   1.8571065e-01   2.5198800e+00  -1.6003237e-01
   2.5998800e+00   1.8571065e-01   2.5998800e+00  -1.6003237e-01
   2.6798800e+00   1.8571065e-01   2.6798800e+00  -1.6003237e-01
   2.7598800e+00   1.8571065e-01   2.7598800e+00  -1.6003237e-01
   2.8398800e+00   1.8571065e-01   2.8398800e+00  -1.6003237e-01
   2.9198800e+00   1.8571065e-01   2.9198800e+00  -1.6003237e-01
   2.9998800e+00  -6.1902367e-02   2.9998800e+00  -2.5822490e-01
   3.0798800e+00  -1.2639017e+00   3.0798800e+00  -2.0431735e-01
   3.1598800e+00  -1.1196246e+00   3.1598800e+00  -1.0091016e-01
   3.2398800e+00  -1.0914335e+00   3.2398800e+00  -2.5915706e-02
   3.3198800e+00  -1.0914335e+00   3.3198800e+00  -2.5915706e-02
   3.3998800e+00  -1.0914335e+00   3.3998800e+00  -2.5915706e-02
   3.4798800e+00  -1.0914335e+00   3.4798800e+00  -2.5915706e-02
   3.5598800e+00  -1.0914335e+00   3.5598800e+00  -2.5915706e-02
   3.6398800e+00  -1.0914335e+00   3.6398800e+00  -2.5915706e-02
   3.7198800e+00  -1.0914335e+00   3.7198800e+00  -2.5915706e-02
   3.7998800e+00  -1.0914335e+00   3.7998800e+00  -2.5915706e-02
   3.8798800e+00  -1.0914335e+00   3.8798800e+00  -2.5915706e-02
   3.9598800e+00  -1.0914335e+00   3.9598800e+00  -2.5915706e-02
   4.0398800e+00  -1.0914335e+00   4.0398800e+00  -3.9119301e-02
   4.1198800e+00  -9.8432057e-01   4.1198800e+00   5.5471076e-02
   4.1998800e+00   2.3040203e-01   4.1998800e+00   1.4510080e-01
   4.2798800e+00   2.3040203e-01   4.2798800e+00   1.6965592e-01
   4.3598800e+00   2.3040203e-01   4.3598800e+00   1.6965592e-01
   4.4398800e+00   2.3040203e-01   4.4398800e+00   1.6965592e-01
   4.5198800e+00   2.3040203e-01   4.5198800e+00   1.6965592e-01
   4.5998800e+00   2.3040203e-01   4.5998800e+00   1.6965592e-01
   4.6798800e+00   2.3040203e-01   4.6798800e+00   1.6965592e-01
   4.7598800e+00   2.3040203e-01   4.7598800e+00   1.6965592e-01
   4.8398800e+00   2.3040203e-01   4.8398800e+00   1.6965592e-01
   4.9198800e+00   2.3040203e-01   4.9198800e+00   1.6965592e-01
   4.9998800e+00  -8.5732560e-01   4.9998800e+00   1.5706111e-01
   5.0798800e+00  -6.3556592e-01   5.0798800e+00   1.9894334e-01
   5.1598800e+00  -7.3803575e-01   5.1598800e+00   2.8197634e-01
   5.2398800e+00   9.3981298e-01   5.2398800e+00   4.1618597e-01
   5.3198800e+00   9.3981298e-01   5.3198800e+00   4.1618597e-01
   5.3998800e+00   9.3981298e-01   5.3998800e+00   4.1618597e-01
   5.4798800e+00   9.3981298e-01   5.4798800e+00   4.1618597e-01
   5.5598800e+00   9.3981298e-01   5.5598800e+00   4.1618597e-01
   5.6398800e+00   9.3981298e-01   5.6398800e+00   4.1618597e-01
   5.7198800e+00   9.3981298e-01   5.7198800e+00   4.1618597e-01
   5.7998800e+00   9.3981298e-01   5.7998800e+00   4.1618597e-01
   5.8798800e+00   9.3981298e-01   5.8798800e+00   4.1618597e-01
   5.9598800e+00   9.3981298e-01   5.9598800e+00   4.1618597e-01
   6.0398800e+00  -6.2590093e-01   6.0398800e+00   3.3119426e-01
   6.1198800e+00  -5.2041877e-01   6.1198800e+00   4.0669819e-01
   6.1998800e+00  -5.0261170e-01   6.1998800e+00   4.7841539e-01
   6.2798800e+00  -2.0693829e-01   6.2798800e+00   6.3336276e-01
   6.3598800e+00  -2.0693829e-01   6.3598800e+00   6.3336276e-01
   6.4398800e+00  -2.0693829e-01   6.4398800e+00   6.3336276e-01
   6.5198800e+00  -2.0693829e-01   6.5198800e+00   6.3336276e-01
   6.5998800e+00  -2.0693829e-01   6.5998800e+00   6.3336276e-01
   6.6798800e+00  -2.0693829e-01   6.6798800e+00   6.3336276e-01
   6.7598800e+00  -2.0693829e-01   6.7598800e+00   6.3336276e-01
   6.8398800e+00  -2.0693829e-01   6.8398800e+00   6.3336276e-01
   6.9198800e+00  -2.0693829e-01   6.9198800e+00   6.3336276e-01
   6.9998800e+00  -2.0693829e-01   6.9998800e+00   4.8712492e-01
   7.0798800e+00  -4.2112986e-01   7.0798800e+00   5.2141404e-01
   7.1598800e+00   1.5252206e-01   7.1598800e+00   5.8743905e-01
   7.2398800e+00   1.5252206e-01   7.2398800e+00   7.6275725e-01
   7.3198800e+00   1.5252206e-01   7.3198800e+00   7.6275725e-01
   7.3998800e+00   1.5252206e-01   7.3998800e+00   7.6275725e-01
   7.4798800e+00   1.5252206e-01   7.4798800e+00   7.6275725e-01
   7.5598800e+00   1.5252206e-01   7.5598800e+00   7.6275725e-01
   7.6398800e+00   1.5252206e-01   7.6398800e+00   7.6275725e-01
   7.7198800e+00   1.5252206e-01   7.7198800e+00   7.6275725e-01
   7.7998800e+00   1.5252206e-01   7.7998800e+00   7.6275725e-01
   7.8798800e+00   1.5252206e-01   7.8798800e+00   7.6275725e-01
   7.9598800e+00   1.5252206e-01   7.9598800e+00   7.6275725e-01
   8.0398800e+00  -3.2761311e-01   8.0398800e+00   6.2704546e-01
   8.1198800e+00  -2.3948198e-01   8.1198800e+00   6.8789056e-01
   8.1998800e+00   1.2650749e+00   8.1998800e+00   7.4577719e-01
   8.2798800e+00   1.3452924e+00   8.2798800e+00   8.1356554e-01
   8.3598800e+00   1.3452924e+00   8.3598800e+00   8.1356554e-01
   8.4398800e+00   1.3452924e+00   8.4398800e+00   8.1356554e-01
   8.5198800e+00   1.3452924e+00   8.5198800e+00   8.1356554e-01
   8.5998800e+00   1.3452924e+00   8.5998800e+00   8.1356554e-01
   8.6798800e+00   1.3452924e+00   8.6798800e+00   8.1356554e-01
   8.7598800e+00   1.3452924e+00   8.7598800e+00   8.1356554e-01
   8.8398800e+00   1.3452924e+00   8.8398800e+00   8.1356554e-01
   8.9198800e+00   1.3452924e+00   8.9198800e+00   8.1356554e-01
   8.9998800e+00  -6.1699145e-02   8.9998800e+00   7.5281310e-01
   9.0798800e+00  -1.5638100e-01   9.0798800e+00   7.8052559e-01
   9.1598800e+00  -7.7982829e-02   9.1598800e+00   8.3394141e-01
   9.2398800e+00   6.3142115e-01   9.2398800e+00   8.6861301e-01
   9.3198800e+00   6.3142115e-01   9.3198800e+00   8.6861301e-01
   9.3998800e+00   6.3142115e-01   9.3998800e+00   8.6861301e-01
   9.4798800e+00   6.3142115e-01   9.4798800e+00   8.6861301e-01
   9.5598800e+00   6.3142115e-01   9.5598800e+00   8.6861301e-01
   9.6398800e+00   6.3142115e-01   9.6398800e+00   8.6861301e-01
   9.7198800e+00   6.3142115e-01   9.7198800e+00   8.6861301e-01
   9.7998800e+00   6.3142115e-01   9.7998800e+00   8.6861301e-01
   9.8798800e+00   6.3142115e-01   9.8798800e+00   8.6861301e-01
   9.9598800e+00   6.3142115e-01   9.9598800e+00   8.6861301e-01
   1.0039880e+01  -3.9854624e-03   1.0039880e+01   8.6601733e-01
   1.0119880e+01   8.4051195e-03   1.0119880e+01   9.1534088e-01
   1.0199880e+01   1.5493547e-01   1.0199880e+01   9.6231735e-01
   1.0279880e+01   1.5493547e-01   1.0279880e+01   9.8923257e-01
   1.0359880e+01   1.5493547e-01   1.0359880e+01   9.8923257e-01
   1.0439880e+01   1.5493547e-01   1.0439880e+01   9.8923257e-01
   1.0519880e+01   1.5493547e-01   1.0519880e+01   9.8923257e-01
   1.0599880e+01   1.5493547e-01   1.0599880e+01   9.8923257e-01
   1.0679880e+01   1.5493547e-01   1.0679880e+01   9.8923257e-01
   1.0759880e+01   1.5493547e-01   1.0759880e+01   9.8923257e-01
   1.0839880e+01   1.5493547e-01   1.0839880e+01   9.8923257e-01
   1.0919880e+01   1.5493547e-01   1.0919880e+01   9.8923257e-01
   1.0999880e+01   6.5890154e-02   1.0999880e+01   9.6859131e-01
   1.1079880e+01   1.3190197e-01   1.1079880e+01   9.9108652e-01
   1.1159880e+01   3.7664286e-01   1.1159880e+01   1.0344762e+00
   1.1239880e+01   1.4394312e+00   1.1239880e+01   1.1490899e+00
   1.1319880e+01   1.4394312e+00   1.1319880e+01   1.1490899e+00
   1.1399880e+01   1.4394312e+00   1.1399880e+01   1.1490899e+00
   1.1479880e+01   1.4394312e+00   1.1479880e+01   1.1490899e+00
   1.1559880e+01   1.4394312e+00   1.1559880e+01   1.1490899e+00
   1.1639880e+01   1.4394312e+00   1.1639880e+01   1.1490899e+00
   1.1719880e+01   1.4394312e+00   1.1719880e+01   1.1490899e+00
   1.1799880e+01   1.4394312e+00   1.1799880e+01   1.1490899e+00
   1.1879880e+01   1.4394312e+00   1.1879880e+01   1.1490899e+00
   1.1959880e+01   1.4394312e+00   1.1959880e+01   1.1490899e+00
   1.2039880e+01   1.9428912e-01   1.2039880e+01   1.0605500e+00
   1.2119880e+01   2.5327332e-01   1.2119880e+01   1.1006702e+00
   1.2199880e+01   8.9762664e-01   1.2199880e+01   1.1389100e+00
   1.2279880e+01   1.3274205e+00   1.2279880e+01   1.2780228e+00
   1.2359880e+01   1.3274205e+00   1.2359880e+01   1.2780228e+00
   1.2439880e+01   1.3274205e+00   1.2439880e+01   1.2780228e+00
   1.2519880e+01   1.3274205e+00   1.2519880e+01   1.2780228e+00
   1.2599880e+01   1.3274205e+00   1.2599880e+01   1.2780228e+00
   1.2679880e+01   1.3274205e+00   1.2679880e+01   1.2780228e+00
   1.2759880e+01   1.3274205e+00   1.2759880e+01   1.2780228e+00
   1.2839880e+01   1.3274205e+00   1.2839880e+01   1.2780228e+00
   1.2919880e+01   1.3274205e+00   1.2919880e+01   1.2780228e+00
   1.2999880e+01   1.1753616e+00   1.2999880e+01   1.1435624e+00
   1.3079880e+01   3.0906037e-01   1.3079880e+01   1.1618965e+00
   1.3159880e+01   3.6184180e-01   1.3159880e+01   1.1972768e+00
   1.3239880e+01   3.7215121e-01   1.3239880e+01   1.3306120e+00
   1.3319880e+01   3.7215121e-01   1.3319880e+01   1.3306120e+00
   1.3399880e+01   3.7215121e-01   1.3399880e+01   1.3306120e+00
   1.3479880e+01   3.7215121e-01   1.3479880e+01   1.3306120e+00
   1.3559880e+01   3.7215121e-01   1.3559880e+01   1.3306120e+00
   1.3639880e+01   3.7215121e-01   1.3639880e+01   1.3306120e+00
   1.3719880e+01   3.7215121e-01   1.3719880e+01   1.3306120e+00
   1.3799880e+01   3.7215121e-01   1.3799880e+01   1.3306120e+00
   1.3879880e+01   3.7215121e-01   1.3879880e+01   1.3306120e+00
   1.3959880e+01   3.7215121e-01   1.3959880e+01   1.3306120e+00
   1.4039880e+01   3.7215121e-01   1.4039880e+01   1.2185479e+00
   1.4119880e+01   4.1179566e-01   1.4119880e+01   1.2512930e+00
   1.4199880e+01   1.3001640e+00   1.4199880e+01   1.2825193e+00
   1.4279880e+01   1.3001640e+00   1.4279880e+01   1.3307410e+00
   1.4359880e+01   1.3001640e+00   1.4359880e+01   1.3307410e+00
   1.4439880e+01   1.3001640e+00   1.4439880e+01   1.3307410e+00
   1.4519880e+01   1.3001640e+00   1.4519880e+01   1.3307410e+00
   1.4599880e+01   1.3001640e+00   1.4599880e+01   1.3307410e+00
   1.4679880e+01   1.3001640e+00   1.4679880e+01   1.3307410e+00
   1.4759880e+01   1.3001640e+00   1.4759880e+01   1.3307410e+00
   1.4839880e+01   1.3001640e+00   1.4839880e+01   1.3307410e+00
   1.4919880e+01   1.3001640e+00   1.4919880e+01   1.3307410e+00
   1.4999880e+01   4.5908796e-01   1.4999880e+01   1.2863195e+00
   1.5079880e+01   5.9250962e-01   1.5079880e+01   1.3012972e+00
   1.5159880e+01   5.0387348e-01   1.5159880e+01   1.3302101e+00
   1.5239880e+01   1.8221294e+00   1.5239880e+01   1.3483971e+00
   1.5319880e+01   1.8221294e+00   1.5319880e+01   1.3483971e+00
   1.5399880e+01   1.8221294e+00   1.5399880e+01   1.3483971e+00
   1.5479880e+01   1.8221294e+00   1.5479880e+01   1.3483971e+00
   1.5559880e+01   1.8221294e+00   1.5559880e+01   1.3483971e+00
   1.5639880e+01   1.8221294e+00   1.5639880e+01   1.3483971e+00
   1.5719880e+01   1.8221294e+00   1.5719880e+01   1.3483971e+00
   1.5799880e+01   1.8221294e+00   1.5799880e+01   1.3483971e+00
   1.5879880e+01   1.8221294e+00   1.5879880e+01   1.3483971e+00
   1.5959880e+01   1.8221294e+00   1.5959880e+01   1.3483971e+00
   1.6039880e+01   5.4629675e-01   1.6039880e+01   1.3475961e+00
   1.6119880e+01   5.8649283e-01   1.6119880e+01   1.3743682e+00
   1.6199880e+01   5.9437670e-01   1.6199880e+01   1.4001589e+00
   1.6279880e+01   8.0147455e-01   1.6279880e+01   1.4285873e+00
   1.6359880e+01   8.0147455e-01   1.6359880e+01   1.4285873e+00
   1.6439880e+01   8.0147455e-01   1.6439880e+01   1.4285873e+00
   1.6519880e+01   8.0147455e-01   1.6519880e+01   1.4285873e+00
   1.6599880e+01   8.0147455e-01   1.6599880e+01   1.4285873e+00
   1.6679880e+01   8.0147455e-01   1.6679880e+01   1.4285873e+00
   1.6759880e+01   8.0147455e-01   1.6759880e+01   1.4285873e+00
   1.6839880e+01   8.0147455e-01   1.6839880e+01   1.4285873e+00
   1.6919880e+01   8.0147455e-01   1.6919880e+01   1.4285873e+00
   1.6999880e+01   8.0147455e-01   1.6999880e+01   1.4033258e+00
   1.7079880e+01   6.2458796e-01   1.7079880e+01   1.4155741e+00
   1.7159880e+01   1.0643095e+00   1.7159880e+01   1.4392237e+00
   1.7239880e+01   1.0643095e+00   1.7239880e+01   1.5449782e+00
   1.7319880e+01   1.0643095e+00   1.7319880e+01   1.5449782e+00
   1.7399880e+01   1.0643095e+00   1.7399880e+01   1.5449782e+00
   1.7479880e+01   1.0643095e+00   1.7479880e+01   1.5449782e+00
   1.7559880e+01   1.0643095e+00   1.7559880e+01   1.5449782e+00
   1.7639880e+01   1.0643095e+00   1.7639880e+01   1.5449782e+00
   1.7719880e+01   1.0643095e+00   1.7719880e+01   1.5449782e+00
   1.7799880e+01   1.0643095e+00   1.7799880e+01   1.5449782e+00
   1.7879880e+01   1.0643095e+00   1.7879880e+01   1.5449782e+00
   1.7959880e+01   1.0643095e+00   1.7959880e+01   1.5449782e+00
   1.8039880e+01   6.6070037e-01   1.8039880e+01   1.4534504e+00
   1.8119880e+01   6.9494079e-01   1.8119880e+01   1.4753628e+00
   1.8199880e+01   1.9768356e+00   1.8199880e+01   1.4962690e+00
   1.8279880e+01   2.0563184e+00   1.8279880e+01   1.6293073e+00
   1.8359880e+01   2.0563184e+00   1.8359880e+01   1.6293073e+00
   1.8439880e+01   2.0563184e+00   1.8439880e+01   1.6293073e+00
   1.8519880e+01   2.0563184e+00   1.8519880e+01   1.6293073e+00
   1.8599880e+01   2.0563184e+00   1.8599880e+01   1.6293073e+00
   1.8679880e+01   2.0563184e+00   1.8679880e+01   1.6293073e+00
   1.8759880e+01   2.0563184e+00   1.8759880e+01   1.6293073e+00
   1.8839880e+01   2.0563184e+00   1.8839880e+01   1.6293073e+00
   1.8919880e+01   2.0563184e+00   1.8919880e+01   1.6293073e+00
   1.8999880e+01   8.1468743e-01   1.8999880e+01   1.4988140e+00
   1.9079880e+01   7.2741305e-01   1.9079880e+01   1.5088461e+00
   1.9159880e+01   7.5821455e-01   1.9159880e+01   1.5282196e+00
   1.9239880e+01   1.3373315e+00   1.9239880e+01   1.6421633e+00
   1.9319880e+01   1.3373315e+00   1.9319880e+01   1.6421633e+00
   1.9399880e+01   1.3373315e+00   1.9399880e+01   1.6421633e+00
   1.9479880e+01   1.3373315e+00   1.9479880e+01   1.6421633e+00
   1.9559880e+01   1.3373315e+00   1.9559880e+01   1.6421633e+00
   1.9639880e+01   1.3373315e+00   1.9639880e+01   1.6421633e+00
   1.9719880e+01   1.3373315e+00   1.9719880e+01   1.6421633e+00
   1.9799880e+01   1.3373315e+00   1.9799880e+01   1.6421633e+00
   1.9879880e+01   1.3373315e+00   1.9879880e+01   1.6421633e+00
   1.9959880e+01   1.3373315e+00   1.9959880e+01   1.6421633e+00
   2.0039880e+01   7.8743666e-01   2.0039880e+01   1.5398759e+00
   2.0119880e+01   7.9422465e-01   2.0119880e+01   1.5578319e+00
   2.0199880e+01   8.9920742e-01   2.0199880e+01   1.5749686e+00
   2.0279880e+01   8.9920742e-01   2.0279880e+01   1.6130119e+00
   2.0359880e+01   8.9920742e-01   2.0359880e+01   1.6130119e+00
   2.0439880e+01   8.9920742e-01   2.0439880e+01   1.6130119e+00
   2.0519880e+01   8.9920742e-01   2.0519880e+01   1.6130119e+00
   2.0599880e+01   8.9920742e-01   2.0599880e+01   1.6130119e+00
   2.0679880e+01   8.9920742e-01   2.0679880e+01   1.6130119e+00
   2.0759880e+01   8.9920742e-01   2.0759880e+01   1.6130119e+00
   2.0839880e+01   8.9920742e-01   2.0839880e+01   1.6130119e+00
   2.0919880e+01   8.9920742e-01   2.0919880e+01   1.6130119e+00
   2.0999880e+01   8.1516535e-01   2.0999880e+01   1.5770550e+00
   2.1079880e+01   8.4148136e-01   2.1079880e+01   1.5852799e+00
   2.1159880e+01   1.0379397e+00   2.1159880e+01   1.6011652e+00
   2.1239880e+01   2.0141234e+00   2.1239880e+01   1.6107476e+00
   2.1319880e+01   2.0141234e+00   2.1319880e+01   1.6107476e+00
   2.1399880e+01   2.0141234e+00   2.1399880e+01   1.6107476e+00
   2.1479880e+01   2.0141234e+00   2.1479880e+01   1.6107476e+00
   2.1559880e+01   2.0141234e+00   2.1559880e+01   1.6107476e+00
   2.1639880e+01   2.0141234e+00   2.1639880e+01   1.6107476e+00
   2.1719880e+01   2.0141234e+00   2.1719880e+01   1.6107476e+00
   2.1799880e+01   2.0141234e+00   2.1799880e+01   1.6107476e+00
   2.1879880e+01   2.0141234e+00   2.1879880e+01   1.6107476e+00
   2.1959880e+01   2.0141234e+00   2.1959880e+01   1.6107476e+00
   2.2039880e+01   8.6646064e-01   2.2039880e+01   1.6107239e+00
   2.2119880e+01   8.9017466e-01   2.2119880e+01   1.6254503e+00
   2.2199880e+01   1.4502441e+00   2.2199880e+01   1.6396893e+00
   2.2279880e+01   1.8548934e+00   2.2279880e+01   1.6727760e+00
   2.2359880e+01   1.8548934e+00   2.2359880e+01   1.6727760e+00
   2.2439880e+01   1.8548934e+00   2.2439880e+01   1.6727760e+00
   2.2519880e+01   1.8548934e+00   2.2519880e+01   1.6727760e+00
   2.2599880e+01   1.8548934e+00   2.2599880e+01   1.6727760e+00
   2.2679880e+01   1.8548934e+00   2.2679880e+01   1.6727760e+00
   2.2759880e+01   1.8548934e+00   2.2759880e+01   1.6727760e+00
   2.2839880e+01   1.8548934e+00   2.2839880e+01   1.6727760e+00
   2.2919880e+01   1.8548934e+00   2.2919880e+01   1.6727760e+00
   2.2999880e+01   1.7135603e+00   2.2999880e+01   1.6413997e+00
   2.3079880e+01   9.1269076e-01   2.3079880e+01   1.6481427e+00
   2.3159880e+01   9.3407237e-01   2.3159880e+01   1.6611670e+00
   2.3239880e+01   9.4091041e-01   2.3239880e+01   1.7662535e+00
   2.3319880e+01   9.4091041e-01   2.3319880e+01   1.7662535e+00
   2.3399880e+01   9.4091041e-01   2.3399880e+01   1.7662535e+00
   2.3479880e+01   9.4091041e-01   2.3479880e+01   1.7662535e+00
   2.3559880e+01   9.4091041e-01   2.3559880e+01   1.7662535e+00
   2.3639880e+01   9.4091041e-01   2.3639880e+01   1.7662535e+00
   2.3719880e+01   9.4091041e-01   2.3719880e+01   1.7662535e+00
   2.3799880e+01   9.4091041e-01   2.3799880e+01   1.7662535e+00
   2.3879880e+01   9.4091041e-01   2.3879880e+01   1.7662535e+00
   2.3959880e+01   9.4091041e-01   2.3959880e+01   1.7662535e+00
   2.4039880e+01   9.4091041e-01   2.4039880e+01   1.6690048e+00
   2.4119880e+01   9.5437926e-01   2.4119880e+01   1.6810808e+00
   2.4199880e+01   1.7649314e+00   2.4199880e+01   1.6926083e+00
   2.4279880e+01   1.7649314e+00   2.4279880e+01   1.8232494e+00
   2.4359880e+01   1.7649314e+00   2.4359880e+01   1.8232494e+00
   2.4439880e+01   1.7649314e+00   2.4439880e+01   1.8232494e+00
   2.4519880e+01   1.7649314e+00   2.4519880e+01   1.8232494e+00
   2.4599880e+01   1.7649314e+00   2.4599880e+01   1.8232494e+00
   2.4679880e+01   1.7649314e+00   2.4679880e+01   1.8232494e+00
   2.4759880e+01   1.7649314e+00   2.4759880e+01   1.8232494e+00
   2.4839880e+01   1.7649314e+00   2.4839880e+01   1.8232494e+00
   2.4919880e+01   1.7649314e+00   2.4919880e+01   1.8232494e+00
   2.4999880e+01   9.7366780e-01   2.4999880e+01   1.6940120e+00
   2.5079880e+01   1.0780096e+00   2.5079880e+01   1.6995457e+00
   2.5159880e+01   9.9199121e-01   2.5159880e+01   1.7102347e+00
   2.5239880e+01   2.2369570e+00   2.5239880e+01   1.8110614e+00
   2.5319880e+01   2.2369570e+00   2.5319880e+01   1.8110614e+00
   2.5399880e+01   2.2369570e+00   2.5399880e+01   1.8110614e+00
   2.5479880e+01   2.2369570e+00   2.5479880e+01   1.8110614e+00
   2.5559880e+01   2.2369570e+00   2.5559880e+01   1.8110614e+00
   2.5639880e+01   2.2369570e+00   2.5639880e+01   1.8110614e+00
   2.5719880e+01   2.2369570e+00   2.5719880e+01   1.8110614e+00
   2.5799880e+01   2.2369570e+00   2.5799880e+01   1.8110614e+00
   2.5879880e+01   2.2369570e+00   2.5879880e+01   1.8110614e+00
   2.5959880e+01   2.2369570e+00   2.5959880e+01   1.8110614e+00
   2.6039880e+01   1.0093997e+00   2.6039880e+01   1.7166676e+00
   2.6119880e+01   1.0259407e+00   2.6119880e+01   1.7265797e+00
   2.6199880e+01   1.0316887e+00   2.6199880e+01   1.7360421e+00
   2.6279880e+01   1.2171799e+00   2.6279880e+01   1.7659000e+00
   2.6359880e+01   1.2171799e+00   2.6359880e+01   1.7659000e+00
   2.6439880e+01   1.2171799e+00   2.6439880e+01   1.7659000e+00
   2.6519880e+01   1.2171799e+00   2.6519880e+01   1.7659000e+00
   2.6599880e+01   1.2171799e+00   2.6599880e+01   1.7659000e+00
   2.6679880e+01   1.2171799e+00   2.6679880e+01   1.7659000e+00
   2.6759880e+01   1.2171799e+00   2.6759880e+01   1.7659000e+00
   2.6839880e+01   1.2171799e+00   2.6839880e+01   1.7659000e+00
   2.6919880e+01   1.2171799e+00   2.6919880e+01   1.7659000e+00
   2.6999880e+01   1.2171799e+00   2.6999880e+01   1.7371943e+00
   2.7079880e+01   1.0416590e+00   2.7079880e+01   1.7417369e+00
   2.7159880e+01   1.4426857e+00   2.7159880e+01   1.7505119e+00
   2.7239880e+01   1.4426857e+00   2.7239880e+01   1.7560178e+00
   2.7319880e+01   1.4426857e+00   2.7319880e+01   1.7560178e+00
   2.7399880e+01   1.4426857e+00   2.7399880e+01   1.7560178e+00
   2.7479880e+01   1.4426857e+00   2.7479880e+01   1.7560178e+00
   2.7559880e+01   1.4426857e+00   2.7559880e+01   1.7560178e+00
   2.7639880e+01   1.4426857e+00   2.7639880e+01   1.7560178e+00
   2.7719880e+01   1.4426857e+00   2.7719880e+01   1.7560178e+00
   2.7799880e+01   1.4426857e+00   2.7799880e+01   1.7560178e+00
   2.7879880e+01   1.4426857e+00   2.7879880e+01   1.7560178e+00
   2.7959880e+01   1.4426857e+00   2.7959880e+01   1.7560178e+00
   2.8039880e+01   1.0565969e+00   2.8039880e+01   1.7559082e+00
   2.8119880e+01   1.0707944e+00   2.8119880e+01   1.7639310e+00
   2.8199880e+01   2.3058730e+00   2.8199880e+01   1.7718053e+00
   2.8279880e+01   2.3852531e+00   2.8279880e+01   1.8111006e+00
   2.8359880e+01   2.3852531e+00   2.8359880e+01   1.8111006e+00
   2.8439880e+01   2.3852531e+00   2.8439880e+01   1.8111006e+00
   2.8519880e+01   2.3852531e+00   2.8519880e+01   1.8111006e+00
   2.8599880e+01   2.3852531e+00   2.8599880e+01   1.8111006e+00
   2.8679880e+01   2.3852531e+00   2.8679880e+01   1.8111006e+00
   2.8759880e+01   2.3852531e+00   2.8759880e+01   1.8111006e+00
   2.8839880e+01   2.3852531e+00   2.8839880e+01   1.8111006e+00
   2.8919880e+01   2.3852531e+00   2.8919880e+01   1.8111006e+00
   2.8999880e+01   1.1699550e+00   2.8999880e+01   1.7727508e+00
   2.9079880e+01   1.0842894e+00   2.9079880e+01   1.7764783e+00
   2.9159880e+01   1.0971178e+00   2.9159880e+01   1.7836791e+00
   2.9239880e+01   1.6436400e+00   2.9239880e+01   1.8914945e+00
   2.9319880e+01   1.6436400e+00   2.9319880e+01   1.8914945e+00
   2.9399880e+01   1.6436400e+00   2.9399880e+01   1.8914945e+00
   2.9479880e+01   1.6436400e+00   2.9479880e+01   1.8914945e+00
   2.9559880e+01   1.6436400e+00   2.9559880e+01   1.8914945e+00
   2.9639880e+01   1.6436400e+00   2.9639880e+01   1.8914945e+00
   2.9719880e+01   1.6436400e+00   2.9719880e+01   1.8914945e+00
   2.9799880e+01   1.6436400e+00   2.9799880e+01   1.8914945e+00
   2.9879880e+01   1.6436400e+00   2.9879880e+01   1.8914945e+00
   2.9959880e+01   1.6436400e+00   2.9959880e+01   1.8914945e+00
   3.0039880e+01   1.1093132e+00   3.0039880e+01   1.7880130e+00
   3.0119880e+01   1.1147604e+00   3.0119880e+01   1.7946913e+00
   3.0199880e+01   1.2037632e+00   3.0199880e+01   1.8010672e+00
   3.0279880e+01   1.2037632e+00   3.0279880e+01   1.9299247e+00
   3.0359880e+01   1.2037632e+00   3.0359880e+01   1.9299247e+00
   3.0439880e+01   1.2037632e+00   3.0439880e+01   1.9299247e+00
   3.0519880e+01   1.2037632e+00   3.0519880e+01   1.9299247e+00
   3.0599880e+01   1.2037632e+00   3.0599880e+01   1.9299247e+00
   3.0679880e+01   1.2037632e+00   3.0679880e+01   1.9299247e+00
   3.0759880e+01   1.2037632e+00   3.0759880e+01   1.9299247e+00
   3.0839880e+01   1.2037632e+00   3.0839880e+01   1.9299247e+00
   3.0919880e+01   1.2037632e+00   3.0919880e+01   1.9299247e+00
   3.0999880e+01   1.1209080e+00   3.0999880e+01   1.8018436e+00
   3.1079880e+01   1.1319323e+00   3.1079880e+01   1.8049046e+00
   3.1159880e+01   1.3153515e+00   3.1159880e+01   1.8108181e+00
   3.1239880e+01   2.2714931e+00   3.1239880e+01   1.9011042e+00
   3.1319880e+01   2.2714931e+00   3.1319880e+01   1.9011042e+00
   3.1399880e+01   2.2714931e+00   3.1399880e+01   1.9011042e+00
   3.1479880e+01   2.2714931e+00   3.1479880e+01   1.9011042e+00
   3.1559880e+01   2.2714931e+00   3.1559880e+01   1.9011042e+00
   3.1639880e+01   2.2714931e+00   3.1639880e+01   1.9011042e+00
   3.1719880e+01   2.2714931e+00   3.1719880e+01   1.9011042e+00
   3.1799880e+01   2.2714931e+00   3.1799880e+01   1.9011042e+00
   3.1879880e+01   2.2714931e+00   3.1879880e+01   1.9011042e+00
   3.1959880e+01   2.2714931e+00   3.1959880e+01   1.9011042e+00
   3.2039880e+01   1.1424150e+00   3.2039880e+01   1.8143772e+00
   3.2119880e+01   1.1523832e+00   3.2119880e+01   1.8198619e+00
   3.2199880e+01   1.6899712e+00   3.2199880e+01   1.8250982e+00
   3.2279880e+01   2.0904705e+00   3.2279880e+01   1.8479472e+00
   3.2359880e+01   2.0904705e+00   3.2359880e+01   1.8479472e+00
   3.2439880e+01   2.0904705e+00   3.2439880e+01   1.8479472e+00
   3.2519880e+01   2.0904705e+00   3.2519880e+01   1.8479472e+00
   3.2599880e+01   2.0904705e+00   3.2599880e+01   1.8479472e+00
   3.2679880e+01   2.0904705e+00   3.2679880e+01   1.8479472e+00
   3.2759880e+01   2.0904705e+00   3.2759880e+01   1.8479472e+00
   3.2839880e+01   2.0904705e+00   3.2839880e+01   1.8479472e+00
   3.2919880e+01   2.0904705e+00   3.2919880e+01   1.8479472e+00
   3.2999880e+01   1.9472844e+00   3.2999880e+01   1.8257359e+00
   3.3079880e+01   1.1618629e+00   3.3079880e+01   1.8282500e+00
   3.3159880e+01   1.1708783e+00   3.3159880e+01   1.8331067e+00
   3.3239880e+01   1.1767799e+00   3.3239880e+01   1.8374528e+00
   3.3319880e+01   1.1767799e+00   3.3319880e+01   1.8374528e+00
   3.3399880e+01   1.1767799e+00   3.3399880e+01   1.8374528e+00
   3.3479880e+01   1.1767799e+00   3.3479880e+01   1.8374528e+00
   3.3559880e+01   1.1767799e+00   3.3559880e+01   1.8374528e+00
   3.3639880e+01   1.1767799e+00   3.3639880e+01   1.8374528e+00
   3.3719880e+01   1.1767799e+00   3.3719880e+01   1.8374528e+00
   3.3799880e+01   1.1767799e+00   3.3799880e+01   1.8374528e+00
   3.3879880e+01   1.1767799e+00   3.3879880e+01   1.8374528e+00
   3.3959880e+01   1.1767799e+00   3.3959880e+01   1.8374528e+00
   3.4039880e+01   1.1767799e+00   3.4039880e+01   1.8360982e+00
   3.4119880e+01   1.1794529e+00   3.4119880e+01   1.8405347e+00
   3.4199880e+01   1.9666871e+00   3.4199880e+01   1.8448984e+00
   3.4279880e+01   1.9666871e+00   3.4279880e+01   1.8912771e+00
   3.4359880e+01   1.9666871e+00   3.4359880e+01   1.8912771e+00
   3.4439880e+01   1.9666871e+00   3.4439880e+01   1.8912771e+00
   3.4519880e+01   1.9666871e+00   3.4519880e+01   1.8912771e+00
   3.4599880e+01   1.9666871e+00   3.4599880e+01   1.8912771e+00
   3.4679880e+01   1.9666871e+00   3.4679880e+01   1.8912771e+00
   3.4759880e+01   1.9666871e+00   3.4759880e+01   1.8912771e+00
   3.4839880e+01   1.9666871e+00   3.4839880e+01   1.8912771e+00
   3.4919880e+01   1.9666871e+00   3.4919880e+01   1.8912771e+00
   3.4999880e+01   1.1876085e+00   3.4999880e+01   1.8454218e+00
   3.5079880e+01   1.2806623e+00   3.5079880e+01   1.8474855e+00
   3.5159880e+01   1.1953659e+00   3.5159880e+01   1.8514722e+00
   3.5239880e+01   2.4236491e+00   3.5239880e+01   1.9633043e+00
   3.5319880e+01   2.4236491e+00   3.5319880e+01   1.9633043e+00
   3.5399880e+01   2.4236491e+00   3.5399880e+01   1.9633043e+00
   3.5479880e+01   2.4236491e+00   3.5479880e+01   1.9633043e+00
   3.5559880e+01   2.4236491e+00   3.5559880e+01   1.9633043e+00
   3.5639880e+01   2.4236491e+00   3.5639880e+01   1.9633043e+00
   3.5719880e+01   2.4236491e+00   3.5719880e+01   1.9633043e+00
   3.5799880e+01   2.4236491e+00   3.5799880e+01   1.9633043e+00
   3.5879880e+01   2.4236491e+00   3.5879880e+01   1.9633043e+00
   3.5959880e+01   2.4236491e+00   3.5959880e+01   1.9633043e+00
   3.6039880e+01   1.2027451e+00   3.6039880e+01   1.8538718e+00
   3.6119880e+01   1.2097646e+00   3.6119880e+01   1.8575697e+00
   3.6199880e+01   1.2148902e+00   3.6199880e+01   1.8611003e+00
   3.6279880e+01   1.3937877e+00   3.6279880e+01   1.9877843e+00
   3.6359880e+01   1.3937877e+00   3.6359880e+01   1.9877843e+00
   3.6439880e+01   1.3937877e+00   3.6439880e+01   1.9877843e+00
   3.6519880e+01   1.3937877e+00   3.6519880e+01   1.9877843e+00
   3.6599880e+01   1.3937877e+00   3.6599880e+01   1.9877843e+00
   3.6679880e+01   1.3937877e+00   3.6679880e+01   1.9877843e+00
   3.6759880e+01   1.3937877e+00   3.6759880e+01   1.9877843e+00
   3.6839880e+01   1.3937877e+00   3.6839880e+01   1.9877843e+00
   3.6919880e+01   1.3937877e+00   3.6919880e+01   1.9877843e+00
   3.6999880e+01   1.3937877e+00   3.6999880e+01   1.8615302e+00
   3.7079880e+01   1.2164424e+00   3.7079880e+01   1.8632254e+00
   3.7159880e+01   1.6037507e+00   3.7159880e+01   1.8665002e+00
   3.7239880e+01   1.6037507e+00   3.7239880e+01   1.9473785e+00
   3.7319880e+01   1.6037507e+00   3.7319880e+01   1.9473785e+00
   3.7399880e+01   1.6037507e+00   3.7399880e+01   1.9473785e+00
   3.7479880e+01   1.6037507e+00   3.7479880e+01   1.9473785e+00
   3.7559880e+01   1.6037507e+00   3.7559880e+01   1.9473785e+00
   3.7639880e+01   1.6037507e+00   3.7639880e+01   1.9473785e+00
   3.7719880e+01   1.6037507e+00   3.7719880e+01   1.9473785e+00
   3.7799880e+01   1.6037507e+00   3.7799880e+01   1.9473785e+00
   3.7879880e+01   1.6037507e+00   3.7879880e+01   1.9473785e+00
   3.7959880e+01   1.6037507e+00   3.7959880e+01   1.9473785e+00
   3.8039880e+01   1.2227953e+00   3.8039880e+01   1.8684713e+00
   3.8119880e+01   1.2288393e+00   3.8119880e+01   1.8715089e+00
   3.8199880e+01   2.4528105e+00   3.8199880e+01   1.8744091e+00
   3.8279880e+01   2.5321492e+00   3.8279880e+01   1.8911940e+00
   3.8359880e+01   2.5321492e+00   3.8359880e+01   1.8911940e+00
   3.8439880e+01   2.5321492e+00   3.8439880e+01   1.8911940e+00
   3.8519880e+01   2.5321492e+00   3.8519880e+01   1.8911940e+00
   3.8599880e+01   2.5321492e+00   3.8599880e+01   1.8911940e+00
   3.8679880e+01   2.5321492e+00   3.8679880e+01   1.8911940e+00
   3.8759880e+01   2.5321492e+00   3.8759880e+01   1.8911940e+00
   3.8839880e+01   2.5321492e+00   3.8839880e+01   1.8911940e+00
   3.8919880e+01   2.5321492e+00   3.8919880e+01   1.8911940e+00
   3.8999880e+01   1.3197698e+00   3.8999880e+01   1.8747623e+00
   3.9079880e+01   1.2345897e+00   3.9079880e+01   1.8761548e+00
   3.9159880e+01   1.2400609e+00   3.9159880e+01   1.8788450e+00
   3.9239880e+01   1.7765860e+00   3.9239880e+01   1.8840731e+00
   3.9319880e+01   1.7765860e+00   3.9319880e+01   1.8840731e+00
   3.9399880e+01   1.7765860e+00   3.9399880e+01   1.8840731e+00
   3.9479880e+01   1.7765860e+00   3.9479880e+01   1.8840731e+00
   3.9559880e+01   1.7765860e+00   3.9559880e+01   1.8840731e+00
   3.9639880e+01   1.7765860e+00   3.9639880e+01   1.8840731e+00
   3.9719880e+01   1.7765860e+00   3.9719880e+01   1.8840731e+00
   3.9799880e+01   1.7765860e+00   3.9799880e+01   1.8840731e+00
   3.9879880e+01   1.7765860e+00   3.9879880e+01   1.8840731e+00
   3.9959880e+01   1.7765860e+00   3.9959880e+01   1.8840731e+00
   4.0039880e+01   1.2452667e+00   4.0039880e+01   1.8805066e+00
   4.0119880e+01   1.2502891e+00   4.0119880e+01   1.8830002e+00
   4.0199880e+01   1.3327040e+00   4.0199880e+01   1.8853811e+00
   4.0279880e+01   1.3327040e+00   4.0279880e+01   1.9393675e+00
   4.0359880e+01   1.3327040e+00   4.0359880e+01   1.9393675e+00
   4.0439880e+01   1.3327040e+00   4.0439880e+01   1.9393675e+00
   4.0519880e+01   1.3327040e+00   4.0519880e+01   1.9393675e+00
   4.0599880e+01   1.3327040e+00   4.0599880e+01   1.9393675e+00
   4.0679880e+01   1.3327040e+00   4.0679880e+01   1.9393675e+00
   4.0759880e+01   1.3327040e+00   4.0759880e+01   1.9393675e+00
   4.0839880e+01   1.3327040e+00   4.0839880e+01   1.9393675e+00
   4.0919880e+01   1.3327040e+00   4.0919880e+01   1.9393675e+00
   4.0999880e+01   1.2502201e+00   4.0999880e+01   1.8856711e+00
   4.1079880e+01   1.2549334e+00   4.1079880e+01   1.8868142e+00
   4.1159880e+01   1.4340252e+00   4.1159880e+01   1.8890227e+00
   4.1239880e+01   2.3847586e+00   4.1239880e+01   2.0051321e+00
   4.1319880e+01   2.3847586e+00   4.1319880e+01   2.0051321e+00
   4.1399880e+01   2.3847586e+00   4.1399880e+01   2.0051321e+00
   4.1479880e+01   2.3847586e+00   4.1479880e+01   2.0051321e+00
   4.1559880e+01   2.3847586e+00   4.1559880e+01   2.0051321e+00
   4.1639880e+01   2.3847586e+00   4.1639880e+01   2.0051321e+00
   4.1719880e+01   2.3847586e+00   4.1719880e+01   2.0051321e+00
   4.1799880e+01   2.3847586e+00   4.1799880e+01   2.0051321e+00
   4.1879880e+01   2.3847586e+00   4.1879880e+01   2.0051321e+00
   4.1959880e+01   2.3847586e+00   4.1959880e+01   2.0051321e+00
   4.2039880e+01   1.2594185e+00   4.2039880e+01   1.8903520e+00
   4.2119880e+01   1.2636864e+00   4.2119880e+01   1.8924005e+00
   4.2199880e+01   1.7940052e+00   4.2199880e+01   1.8943565e+00
   4.2279880e+01   2.1940186e+00   4.2279880e+01   2.0181417e+00
   4.2359880e+01   2.1940186e+00   4.2359880e+01   2.0181417e+00
   4.2439880e+01   2.1940186e+00   4.2439880e+01   2.0181417e+00
   4.2519880e+01   2.1940186e+00   4.2519880e+01   2.0181417e+00
   4.2599880e+01   2.1940186e+00   4.2599880e+01   2.0181417e+00
   4.2679880e+01   2.1940186e+00   4.2679880e+01   2.0181417e+00
   4.2759880e+01   2.1940186e+00   4.2759880e+01   2.0181417e+00
   4.2839880e+01   2.1940186e+00   4.2839880e+01   2.0181417e+00
   4.2919880e+01   2.1940186e+00   4.2919880e+01   2.0181417e+00
   4.2999880e+01   2.0487607e+00   4.2999880e+01   1.8945946e+00
   4.3079880e+01   1.2677478e+00   4.3079880e+01   1.8955337e+00
   4.3159880e+01   1.2716129e+00   4.3159880e+01   1.8973480e+00
   4.3239880e+01   1.2771960e+00   4.3239880e+01   1.9693554e+00
   4.3319880e+01   1.2771960e+00   4.3319880e+01   1.9693554e+00
   4.3399880e+01   1.2771960e+00   4.3399880e+01   1.9693554e+00
   4.3479880e+01   1.2771960e+00   4.3479880e+01   1.9693554e+00
   4.3559880e+01   1.2771960e+00   4.3559880e+01   1.9693554e+00
   4.3639880e+01   1.2771960e+00   4.3639880e+01   1.9693554e+00
   4.3719880e+01   1.2771960e+00   4.3719880e+01   1.9693554e+00
   4.3799880e+01   1.2771960e+00   4.3799880e+01   1.9693554e+00
   4.3879880e+01   1.2771960e+00   4.3879880e+01   1.9693554e+00
   4.3959880e+01   1.2771960e+00   4.3959880e+01   1.9693554e+00
   4.4039880e+01   1.2771960e+00   4.4039880e+01   1.8984401e+00
   4.4119880e+01   1.2752911e+00   4.4119880e+01   1.9001229e+00
   4.4199880e+01   2.0542681e+00   4.4199880e+01   1.9017298e+00
   4.4279880e+01   2.0542681e+00   4.4279880e+01   1.9133461e+00
   4.4359880e+01   2.0542681e+00   4.4359880e+01   1.9133461e+00
   4.4439880e+01   2.0542681e+00   4.4439880e+01   1.9133461e+00
   4.4519880e+01   2.0542681e+00   4.4519880e+01   1.9133461e+00
   4.4599880e+01   2.0542681e+00   4.4599880e+01   1.9133461e+00
   4.4679880e+01   2.0542681e+00   4.4679880e+01   1.9133461e+00
   4.4759880e+01   2.0542681e+00   4.4759880e+01   1.9133461e+00
   4.4839880e+01   2.0542681e+00   4.4839880e+01   1.9133461e+00
   4.4919880e+01   2.0542681e+00   4.4919880e+01   1.9133461e+00
   4.4999880e+01   1.2787916e+00   4.4999880e+01   1.9019254e+00
   4.5079880e+01   1.3671718e+00   4.5079880e+01   1.9026969e+00
   4.5159880e+01   1.2821230e+00   4.5159880e+01   1.9041874e+00
   4.5239880e+01   2.5059895e+00   4.5239880e+01   1.9118363e+00
   4.5319880e+01   2.5059895e+00   4.5319880e+01   1.9118363e+00
   4.5399880e+01   2.5059895e+00   4.5399880e+01   1.9118363e+00
   4.5479880e+01   2.5059895e+00   4.5479880e+01   1.9118363e+00
   4.5559880e+01   2.5059895e+00   4.5559880e+01   1.9118363e+00
   4.5639880e+01   2.5059895e+00   4.5639880e+01   1.9118363e+00
   4.5719880e+01   2.5059895e+00   4.5719880e+01   1.9118363e+00
   4.5799880e+01   2.5059895e+00   4.5799880e+01   1.9118363e+00
   4.5879880e+01   2.5059895e+00   4.5879880e+01   1.9118363e+00
   4.5959880e+01   2.5059895e+00   4.5959880e+01   1.9118363e+00
   4.6039880e+01   1.2852936e+00   4.6039880e+01   1.9051126e+00
   4.6119880e+01   1.2883111e+00   4.6119880e+01   1.9064941e+00
   4.6199880e+01   1.2932154e+00   4.6199880e+01   1.9078132e+00
   4.6279880e+01   1.4697437e+00   4.6279880e+01   1.9696946e+00
   4.6359880e+01   1.4697437e+00   4.6359880e+01   1.9696946e+00
   4.6439880e+01   1.4697437e+00   4.6439880e+01   1.9696946e+00
   4.6519880e+01   1.4697437e+00   4.6519880e+01   1.9696946e+00
   4.6599880e+01   1.4697437e+00   4.6599880e+01   1.9696946e+00
   4.6679880e+01   1.4697437e+00   4.6679880e+01   1.9696946e+00
   4.6759880e+01   1.4697437e+00   4.6759880e+01   1.9696946e+00
   4.6839880e+01   1.4697437e+00   4.6839880e+01   1.9696946e+00
   4.6919880e+01   1.4697437e+00   4.6919880e+01   1.9696946e+00
   4.6999880e+01   1.4697437e+00   4.6999880e+01   1.9079738e+00
   4.7079880e+01   1.2911831e+00   4.7079880e+01   1.9086072e+00
   4.7159880e+01   1.6730801e+00   4.7159880e+01   1.9098308e+00
   4.7239880e+01   1.6730801e+00   4.7239880e+01   2.0299327e+00
   4.7319880e+01   1.6730801e+00   4.7319880e+01   2.0299327e+00
   4.7399880e+01   1.6730801e+00   4.7399880e+01   2.0299327e+00
   4.7479880e+01   1.6730801e+00   4.7479880e+01   2.0299327e+00
   4.7559880e+01   1.6730801e+00   4.7559880e+01   2.0299327e+00
   4.7639880e+01   1.6730801e+00   4.7639880e+01   2.0299327e+00
   4.7719880e+01   1.6730801e+00   4.7719880e+01   2.0299327e+00
   4.7799880e+01   1.6730801e+00   4.7799880e+01   2.0299327e+00
   4.7879880e+01   1.6730801e+00   4.7879880e+01   2.0299327e+00
   4.7959880e+01   1.6730801e+00   4.7959880e+01   2.0299327e+00
   4.8039880e+01   1.2939166e+00   4.8039880e+01   1.9105672e+00
   4.8119880e+01   1.2965183e+00   4.8119880e+01   1.9117022e+00
   4.8199880e+01   2.5173930e+00   4.8199880e+01   1.9127858e+00
   4.8279880e+01   2.5967142e+00   4.8279880e+01   2.0328507e+00
   4.8359880e+01   2.5967142e+00   4.8359880e+01   2.0328507e+00
   4.8439880e+01   2.5967142e+00   4.8439880e+01   2.0328507e+00
   4.8519880e+01   2.5967142e+00   4.8519880e+01   2.0328507e+00
   4.8599880e+01   2.5967142e+00   4.8599880e+01   2.0328507e+00
   4.8679880e+01   2.5967142e+00   4.8679880e+01   2.0328507e+00
   4.8759880e+01   2.5967142e+00   4.8759880e+01   2.0328507e+00
   4.8839880e+01   2.5967142e+00   4.8839880e+01   2.0328507e+00
   4.8919880e+01   2.5967142e+00   4.8919880e+01   2.0328507e+00
   4.8999880e+01   1.3839993e+00   4.8999880e+01   1.9129178e+00
   4.9079880e+01   1.2989946e+00   4.9079880e+01   1.9134381e+00
   4.9159880e+01   1.3013516e+00   4.9159880e+01   1.9144433e+00
   4.9239880e+01   1.8342923e+00   4.9239880e+01   1.9778852e+00
   4.9319880e+01   1.8342923e+00   4.9319880e+01   1.9778852e+00
   4.9399880e+01   1.8342923e+00   4.9399880e+01   1.9778852e+00
   4.9479880e+01   1.8342923e+00   4.9479880e+01   1.9778852e+00
   4.9559880e+01   1.8342923e+00   4.9559880e+01   1.9778852e+00
   4.9639880e+01   1.8342923e+00   4.9639880e+01   1.9778852e+00
   4.9719880e+01   1.8342923e+00   4.9719880e+01   1.9778852e+00
   4.9799880e+01   1.8342923e+00   4.9799880e+01   1.9778852e+00
   4.9879880e+01   1.8342923e+00   4.9879880e+01   1.9778852e+00
   4.9959880e+01   1.8342923e+00   4.9959880e+01   1.9778852e+00
   5.0039880e+01   1.3035951e+00   5.0039880e+01   1.9150483e+00
   5.0119880e+01   1.3084593e+00   5.0119880e+01   1.9159807e+00
   5.0199880e+01   1.3880774e+00   5.0199880e+01   1.9168710e+00
   5.0279880e+01   1.3880774e+00   5.0279880e+01   1.9242270e+00
   5.0359880e+01   1.3880774e+00   5.0359880e+01   1.9242270e+00
   5.0439880e+01   1.3880774e+00   5.0439880e+01   1.9242270e+00
   5.0519880e+01   1.3880774e+00   5.0519880e+01   1.9242270e+00
   5.0599880e+01   1.3880774e+00   5.0599880e+01   1.9242270e+00
   5.0679880e+01   1.3880774e+00   5.0679880e+01   1.9242270e+00
   5.0759880e+01   1.3880774e+00   5.0759880e+01   1.9242270e+00
   5.0839880e+01   1.3880774e+00   5.0839880e+01   1.9242270e+00
   5.0919880e+01   1.3880774e+00   5.0919880e+01   1.9242270e+00
   5.0999880e+01   1.3057305e+00   5.0999880e+01   1.9169794e+00
   5.1079880e+01   1.3077631e+00   5.1079880e+01   1.9174068e+00
   5.1159880e+01   1.4852157e+00   5.1159880e+01   1.9182326e+00
   5.1239880e+01   2.4342208e+00   5.1239880e+01   1.9295320e+00
   5.1319880e+01   2.4342208e+00   5.1319880e+01   1.9295320e+00
   5.1399880e+01   2.4342208e+00   5.1399880e+01   1.9295320e+00
   5.1479880e+01   2.4342208e+00   5.1479880e+01   1.9295320e+00
   5.1559880e+01   2.4342208e+00   5.1559880e+01   1.9295320e+00
   5.1639880e+01   2.4342208e+00   5.1639880e+01   1.9295320e+00
   5.1719880e+01   2.4342208e+00   5.1719880e+01   1.9295320e+00
   5.1799880e+01   2.4342208e+00   5.1799880e+01   1.9295320e+00
   5.1879880e+01   2.4342208e+00   5.1879880e+01   1.9295320e+00
   5.1959880e+01   2.4342208e+00   5.1959880e+01   1.9295320e+00
   5.2039880e+01   1.3096979e+00   5.2039880e+01   1.9187498e+00
   5.2119880e+01   1.3115395e+00   5.2119880e+01   1.9195151e+00
   5.2199880e+01   1.8391593e+00   5.2199880e+01   1.9202459e+00
   5.2279880e+01   2.2392130e+00   5.2279880e+01   1.9901262e+00
   5.2359880e+01   2.2392130e+00   5.2359880e+01   1.9901262e+00
   5.2439880e+01   2.2392130e+00   5.2439880e+01   1.9901262e+00
   5.2519880e+01   2.2392130e+00   5.2519880e+01   1.9901262e+00
   5.2599880e+01   2.2392130e+00   5.2599880e+01   1.9901262e+00
   5.2679880e+01   2.2392130e+00   5.2679880e+01   1.9901262e+00
   5.2759880e+01   2.2392130e+00   5.2759880e+01   1.9901262e+00
   5.2839880e+01   2.2392130e+00   5.2839880e+01   1.9901262e+00
   5.2919880e+01   2.2392130e+00   5.2919880e+01   1.9901262e+00
   5.2999880e+01   2.0928135e+00   5.2999880e+01   1.9203348e+00
   5.3079880e+01   1.3132926e+00   5.3079880e+01   1.9206857e+00
   5.3159880e+01   1.3149613e+00   5.3159880e+01   1.9213635e+00
   5.3239880e+01   1.3204214e+00   5.3239880e+01   2.0448638e+00
   5.3319880e+01   1.3204214e+00   5.3319880e+01   2.0448638e+00
   5.3399880e+01   1.3204214e+00   5.3399880e+01   2.0448638e+00
   5.3479880e+01   1.3204214e+00   5.3479880e+01   2.0448638e+00
   5.3559880e+01   1.3204214e+00   5.3559880e+01   2.0448638e+00
   5.3639880e+01   1.3204214e+00   5.3639880e+01   2.0448638e+00
   5.3719880e+01   1.3204214e+00   5.3719880e+01   2.0448638e+00
   5.3799880e+01   1.3204214e+00   5.3799880e+01   2.0448638e+00
   5.3879880e+01   1.3204214e+00   5.3879880e+01   2.0448638e+00
   5.3959880e+01   1.3204214e+00   5.3959880e+01   2.0448638e+00
   5.4039880e+01   1.3204214e+00   5.4039880e+01   1.9217715e+00
   5.4119880e+01   1.3165498e+00   5.4119880e+01   1.9224002e+00
   5.4199880e+01   2.0922858e+00   5.4199880e+01   1.9230005e+00
   5.4279880e+01   2.0922858e+00   5.4279880e+01   2.0385220e+00
   5.4359880e+01   2.0922858e+00   5.4359880e+01   2.0385220e+00
   5.4439880e+01   2.0922858e+00   5.4439880e+01   2.0385220e+00
   5.4519880e+01   2.0922858e+00   5.4519880e+01   2.0385220e+00
   5.4599880e+01   2.0922858e+00   5.4599880e+01   2.0385220e+00
   5.4679880e+01   2.0922858e+00   5.4679880e+01   2.0385220e+00
   5.4759880e+01   2.0922858e+00   5.4759880e+01   2.0385220e+00
   5.4839880e+01   2.0922858e+00   5.4839880e+01   2.0385220e+00
   5.4919880e+01   2.0922858e+00   5.4919880e+01   2.0385220e+00
   5.4999880e+01   1.3180619e+00   5.4999880e+01   1.9230736e+00
   5.5079880e+01   1.4044542e+00   5.5079880e+01   1.9233618e+00
   5.5159880e+01   1.3195013e+00   5.5159880e+01   1.9239187e+00
   5.5239880e+01   2.5419814e+00   5.5239880e+01   1.9790409e+00
   5.5319880e+01   2.5419814e+00   5.5319880e+01   1.9790409e+00
   5.5399880e+01   2.5419814e+00   5.5399880e+01   1.9790409e+00
   5.5479880e+01   2.5419814e+00   5.5479880e+01   1.9790409e+00
   5.5559880e+01   2.5419814e+00   5.5559880e+01   1.9790409e+00
   5.5639880e+01   2.5419814e+00   5.5639880e+01   1.9790409e+00
   5.5719880e+01   2.5419814e+00   5.5719880e+01   1.9790409e+00
   5.5799880e+01   2.5419814e+00   5.5799880e+01   1.9790409e+00
   5.5879880e+01   2.5419814e+00   5.5879880e+01   1.9790409e+00
   5.5959880e+01   2.5419814e+00   5.5959880e+01   1.9790409e+00
   5.6039880e+01   1.3208715e+00   5.6039880e+01   1.9242538e+00
   5.6119880e+01   1.3221759e+00   5.6119880e+01   1.9247703e+00
   5.6199880e+01   1.3269927e+00   5.6199880e+01   1.9252634e+00
   5.6279880e+01   1.5025830e+00   5.6279880e+01   1.9292989e+00
   5.6359880e+01   1.5025830e+00   5.6359880e+01   1.9292989e+00
   5.6439880e+01   1.5025830e+00   5.6439880e+01   1.9292989e+00
   5.6519880e+01   1.5025830e+00   5.6519880e+01   1.9292989e+00
   5.6599880e+01   1.5025830e+00   5.6599880e+01   1.9292989e+00
   5.6679880e+01   1.5025830e+00   5.6679880e+01   1.9292989e+00
   5.6759880e+01   1.5025830e+00   5.6759880e+01   1.9292989e+00
   5.6839880e+01   1.5025830e+00   5.6839880e+01   1.9292989e+00
   5.6919880e+01   1.5025830e+00   5.6919880e+01   1.9292989e+00
   5.6999880e+01   1.5025830e+00   5.6999880e+01   1.9253235e+00
   5.7079880e+01   1.3234176e+00   5.7079880e+01   1.9255603e+00
   5.7159880e+01   1.7030652e+00   5.7159880e+01   1.9260177e+00
   5.7239880e+01   1.7030652e+00   5.7239880e+01   1.9419899e+00
   5.7319880e+01   1.7030652e+00   5.7319880e+01   1.9419899e+00
   5.7399880e+01   1.7030652e+00   5.7399880e+01   1.9419899e+00
   5.7479880e+01   1.7030652e+00   5.7479880e+01   1.9419899e+00
   5.7559880e+01   1.7030652e+00   5.7559880e+01   1.9419899e+00
   5.7639880e+01   1.7030652e+00   5.7639880e+01   1.9419899e+00
   5.7719880e+01   1.7030652e+00   5.7719880e+01   1.9419899e+00
   5.7799880e+01   1.7030652e+00   5.7799880e+01   1.9419899e+00
   5.7879880e+01   1.7030652e+00   5.7879880e+01   1.9419899e+00
   5.7959880e+01   1.7030652e+00   5.7959880e+01   1.9419899e+00
   5.8039880e+01   1.3245996e+00   5.8039880e+01   1.9263068e+00
   5.8119880e+01   1.3257249e+00   5.8119880e+01   1.9267313e+00
   5.8199880e+01   2.5455797e+00   5.8199880e+01   1.9271362e+00
   5.8279880e+01   2.6248935e+00   5.8279880e+01   2.0049639e+00
   5.8359880e+01   2.6248935e+00   5.8359880e+01   2.0049639e+00
   5.8439880e+01   2.6248935e+00   5.8439880e+01   2.0049639e+00
   5.8519880e+01   2.6248935e+00   5.8519880e+01   2.0049639e+00
   5.8599880e+01   2.6248935e+00   5.8599880e+01   2.0049639e+00
   5.8679880e+01   2.6248935e+00   5.8679880e+01   2.0049639e+00
   5.8759880e+01   2.6248935e+00   5.8759880e+01   2.0049639e+00
   5.8839880e+01   2.6248935e+00   5.8839880e+01   2.0049639e+00
   5.8919880e+01   2.6248935e+00   5.8919880e+01   2.0049639e+00
   5.8999880e+01   1.4117310e+00   5.8999880e+01   1.9271855e+00
   5.9079880e+01   1.3267961e+00   5.9079880e+01   1.9273800e+00
   5.9159880e+01   1.3278159e+00   5.9159880e+01   1.9277557e+00
   5.9239880e+01   1.8593408e+00   5.9239880e+01   2.0538764e+00
   5.9319880e+01   1.8593408e+00   5.9319880e+01   2.0538764e+00
   5.9399880e+01   1.8593408e+00   5.9399880e+01   2.0538764e+00
   5.9479880e+01   1.8593408e+00   5.9479880e+01   2.0538764e+00
   5.9559880e+01   1.8593408e+00   5.9559880e+01   2.0538764e+00
   5.9639880e+01   1.8593408e+00   5.9639880e+01   2.0538764e+00
   5.9719880e+01   1.8593408e+00   5.9719880e+01   2.0538764e+00
   5.9799880e+01   1.8593408e+00   5.9799880e+01   2.0538764e+00
   5.9879880e+01   1.8593408e+00   5.9879880e+01   2.0538764e+00
   5.9959880e+01   1.8593408e+00   5.9959880e+01   2.0538764e+00
   6.0039880e+01   1.3287867e+00   6.0039880e+01   1.9279818e+00
   6.0119880e+01   1.3335869e+00   6.0119880e+01   1.9283302e+00
   6.0199880e+01   1.4120027e+00   6.0199880e+01   1.9286626e+00
   6.0279880e+01   1.4120027e+00   6.0279880e+01   2.0388619e+00
   6.0359880e+01   1.4120027e+00   6.0359880e+01   2.0388619e+00
   6.0439880e+01   1.4120027e+00   6.0439880e+01   2.0388619e+00
   6.0519880e+01   1.4120027e+00   6.0519880e+01   2.0388619e+00
   6.0599880e+01   1.4120027e+00   6.0599880e+01   2.0388619e+00
   6.0679880e+01   1.4120027e+00   6.0679880e+01   2.0388619e+00
   6.0759880e+01   1.4120027e+00   6.0759880e+01   2.0388619e+00
   6.0839880e+01   1.4120027e+00   6.0839880e+01   2.0388619e+00
   6.0919880e+01   1.4120027e+00   6.0919880e+01   2.0388619e+00
   6.0999880e+01   1.3297109e+00   6.0999880e+01   1.9287030e+00
   6.1079880e+01   1.3305907e+00   6.1079880e+01   1.9288626e+00
   6.1159880e+01   1.5073758e+00   6.1159880e+01   1.9291709e+00
   6.1239880e+01   2.4557475e+00   6.1239880e+01   1.9762458e+00
   6.1319880e+01   2.4557475e+00   6.1319880e+01   1.9762458e+00
   6.1399880e+01   2.4557475e+00   6.1399880e+01   1.9762458e+00
   6.1479880e+01   2.4557475e+00   6.1479880e+01   1.9762458e+00
   6.1559880e+01   2.4557475e+00   6.1559880e+01   1.9762458e+00
   6.1639880e+01   2.4557475e+00   6.1639880e+01   1.9762458e+00
   6.1719880e+01   2.4557475e+00   6.1719880e+01   1.9762458e+00
   6.1799880e+01   2.4557475e+00   6.1799880e+01   1.9762458e+00
   6.1879880e+01   2.4557475e+00   6.1879880e+01   1.9762458e+00
   6.1959880e+01   2.4557475e+00   6.1959880e+01   1.9762458e+00
   6.2039880e+01   1.3314282e+00   6.2039880e+01   1.9293565e+00
   6.2119880e+01   1.3322256e+00   6.2119880e+01   1.9296425e+00
   6.2199880e+01   1.8587587e+00   6.2199880e+01   1.9299155e+00
   6.2279880e+01   2.2588777e+00   6.2279880e+01   1.9316039e+00
   6.2359880e+01   2.2588777e+00   6.2359880e+01   1.9316039e+00
   6.2439880e+01   2.2588777e+00   6.2439880e+01   1.9316039e+00
   6.2519880e+01   2.2588777e+00   6.2519880e+01   1.9316039e+00
   6.2599880e+01   2.2588777e+00   6.2599880e+01   1.9316039e+00
   6.2679880e+01   2.2588777e+00   6.2679880e+01   1.9316039e+00
   6.2759880e+01   2.2588777e+00   6.2759880e+01   1.9316039e+00
   6.2839880e+01   2.2588777e+00   6.2839880e+01   1.9316039e+00
   6.2919880e+01   2.2588777e+00   6.2919880e+01   1.9316039e+00
   6.2999880e+01   2.1119367e+00   6.2999880e+01   1.9299487e+00
   6.3079880e+01   1.3329847e+00   6.3079880e+01   1.9300798e+00
   6.3159880e+01   1.3337074e+00   6.3159880e+01   1.9303331e+00
   6.3239880e+01   1.3391169e+00   6.3239880e+01   1.9518437e+00
   6.3319880e+01   1.3391169e+00   6.3319880e+01   1.9518437e+00
   6.3399880e+01   1.3391169e+00   6.3399880e+01   1.9518437e+00
   6.3479880e+01   1.3391169e+00   6.3479880e+01   1.9518437e+00
   6.3559880e+01   1.3391169e+00   6.3559880e+01   1.9518437e+00
   6.3639880e+01   1.3391169e+00   6.3639880e+01   1.9518437e+00
   6.3719880e+01   1.3391169e+00   6.3719880e+01   1.9518437e+00
   6.3799880e+01   1.3391169e+00   6.3799880e+01   1.9518437e+00
   6.3879880e+01   1.3391169e+00   6.3879880e+01   1.9518437e+00
   6.3959880e+01   1.3391169e+00   6.3959880e+01   1.9518437e+00
   6.4039880e+01   1.3391169e+00   6.4039880e+01   1.9304878e+00
   6.4119880e+01   1.3343954e+00   6.4119880e+01   1.9307231e+00
   6.4199880e+01   2.1087885e+00   6.4199880e+01   1.9309475e+00
   6.4279880e+01   2.1087885e+00   6.4279880e+01   2.0165361e+00
   6.4359880e+01   2.1087885e+00   6.4359880e+01   2.0165361e+00
   6.4439880e+01   2.1087885e+00   6.4439880e+01   2.0165361e+00
   6.4519880e+01   2.1087885e+00   6.4519880e+01   2.0165361e+00
   6.4599880e+01   2.1087885e+00   6.4599880e+01   2.0165361e+00
   6.4679880e+01   2.1087885e+00   6.4679880e+01   2.0165361e+00
   6.4759880e+01   2.1087885e+00   6.4759880e+01   2.0165361e+00
   6.4839880e+01   2.1087885e+00   6.4839880e+01   2.0165361e+00
   6.4919880e+01   2.1087885e+00   6.4919880e+01   2.0165361e+00
   6.4999880e+01   1.3350504e+00   6.4999880e+01   1.9309748e+00
   6.5079880e+01   1.4205872e+00   6.5079880e+01   1.9310825e+00
   6.5159880e+01   1.3356739e+00   6.5159880e+01   1.9312906e+00
   6.5239880e+01   2.5576521e+00   6.5239880e+01   2.0591498e+00
   6.5319880e+01   2.5576521e+00   6.5319880e+01   2.0591498e+00
   6.5399880e+01   2.5576521e+00   6.5399880e+01   2.0591498e+00
   6.5479880e+01   2.5576521e+00   6.5479880e+01   2.0591498e+00
   6.5559880e+01   2.5576521e+00   6.5559880e+01   2.0591498e+00
   6.5639880e+01   2.5576521e+00   6.5639880e+01   2.0591498e+00
   6.5719880e+01   2.5576521e+00   6.5719880e+01   2.0591498e+00
   6.5799880e+01   2.5576521e+00   6.5799880e+01   2.0591498e+00
   6.5879880e+01   2.5576521e+00   6.5879880e+01   2.0591498e+00
   6.5959880e+01   2.5576521e+00   6.5959880e+01   2.0591498e+00
   6.6039880e+01   1.3362676e+00   6.6039880e+01   1.9314159e+00
   6.6119880e+01   1.3368327e+00   6.6119880e+01   1.9316090e+00
   6.6199880e+01   1.3416131e+00   6.6199880e+01   1.9317934e+00
   6.6279880e+01   1.5168131e+00   6.6279880e+01   2.0359701e+00
   6.6359880e+01   1.5168131e+00   6.6359880e+01   2.0359701e+00
   6.6439880e+01   1.5168131e+00   6.6439880e+01   2.0359701e+00
   6.6519880e+01   1.5168131e+00   6.6519880e+01   2.0359701e+00
   6.6599880e+01   1.5168131e+00   6.6599880e+01   2.0359701e+00
   6.6679880e+01   1.5168131e+00   6.6679880e+01   2.0359701e+00
   6.6759880e+01   1.5168131e+00   6.6759880e+01   2.0359701e+00
   6.6839880e+01   1.5168131e+00   6.6839880e+01   2.0359701e+00
   6.6919880e+01   1.5168131e+00   6.6919880e+01   2.0359701e+00
   6.6999880e+01   1.5168131e+00   6.6999880e+01   1.9318158e+00
   6.7079880e+01   1.3373708e+00   6.7079880e+01   1.9319044e+00
   6.7159880e+01   1.7160605e+00   6.7159880e+01   1.9320754e+00
   6.7239880e+01   1.7160605e+00   6.7239880e+01   1.9714518e+00
   6.7319880e+01   1.7160605e+00   6.7319880e+01   1.9714518e+00
   6.7399880e+01   1.7160605e+00   6.7399880e+01   1.9714518e+00
   6.7479880e+01   1.7160605e+00   6.7479880e+01   1.9714518e+00
   6.7559880e+01   1.7160605e+00   6.7559880e+01   1.9714518e+00
   6.7639880e+01   1.7160605e+00   6.7639880e+01   1.9714518e+00
   6.7719880e+01   1.7160605e+00   6.7719880e+01   1.9714518e+00
   6.7799880e+01   1.7160605e+00   6.7799880e+01   1.9714518e+00
   6.7879880e+01   1.7160605e+00   6.7879880e+01   1.9714518e+00
   6.7959880e+01   1.7160605e+00   6.7959880e+01   1.9714518e+00
   6.8039880e+01   1.3378830e+00   6.8039880e+01   1.9321784e+00
   6.8119880e+01   1.3383707e+00   6.8119880e+01   1.9323372e+00
   6.8199880e+01   2.5578439e+00   6.8199880e+01   1.9324885e+00
   6.8279880e+01   2.6371545e+00   6.8279880e+01   1.9328356e+00
   6.8359880e+01   2.6371545e+00   6.8359880e+01   1.9328356e+00
   6.8439880e+01   2.6371545e+00   6.8439880e+01   1.9328356e+00
   6.8519880e+01   2.6371545e+00   6.8519880e+01   1.9328356e+00
   6.8599880e+01   2.6371545e+00   6.8599880e+01   1.9328356e+00
   6.8679880e+01   2.6371545e+00   6.8679880e+01   1.9328356e+00
   6.8759880e+01   2.6371545e+00   6.8759880e+01   1.9328356e+00
   6.8839880e+01   2.6371545e+00   6.8839880e+01   1.9328356e+00
   6.8919880e+01   2.6371545e+00   6.8919880e+01   1.9328356e+00
   6.8999880e+01   1.4237407e+00   6.8999880e+01   1.9325069e+00
   6.9079880e+01   1.3388350e+00   6.9079880e+01   1.9325796e+00
   6.9159880e+01   1.3392770e+00   6.9159880e+01   1.9327200e+00
   6.9239880e+01   1.8702137e+00   6.9239880e+01   1.9605062e+00
   6.9319880e+01   1.8702137e+00   6.9319880e+01   1.9605062e+00
   6.9399880e+01   1.8702137e+00   6.9399880e+01   1.9605062e+00
   6.9479880e+01   1.8702137e+00   6.9479880e+01   1.9605062e+00
   6.9559880e+01   1.8702137e+00   6.9559880e+01   1.9605062e+00
   6.9639880e+01   1.8702137e+00   6.9639880e+01   1.9605062e+00
   6.9719880e+01   1.8702137e+00   6.9719880e+01   1.9605062e+00
   6.9799880e+01   1.8702137e+00   6.9799880e+01   1.9605062e+00
   6.9879880e+01   1.8702137e+00   6.9879880e+01   1.9605062e+00
   6.9959880e+01   1.8702137e+00   6.9959880e+01   1.9605062e+00
   7.0039880e+01   1.3396979e+00   7.0039880e+01   1.9328045e+00
   7.0119880e+01   1.3444712e+00   7.0119880e+01   1.9329348e+00
   7.0199880e+01   1.4223672e+00   7.0199880e+01   1.9330592e+00
   7.0279880e+01   1.4223672e+00   7.0279880e+01   2.0260809e+00
   7.0359880e+01   1.4223672e+00   7.0359880e+01   2.0260809e+00
   7.0439880e+01   1.4223672e+00   7.0439880e+01   2.0260809e+00
   7.0519880e+01   1.4223672e+00   7.0519880e+01   2.0260809e+00
   7.0599880e+01   1.4223672e+00   7.0599880e+01   2.0260809e+00
   7.0679880e+01   1.4223672e+00   7.0679880e+01   2.0260809e+00
   7.0759880e+01   1.4223672e+00   7.0759880e+01   2.0260809e+00
   7.0839880e+01   1.4223672e+00   7.0839880e+01   2.0260809e+00
   7.0919880e+01   1.4223672e+00   7.0919880e+01   2.0260809e+00
   7.0999880e+01   1.3400985e+00   7.0999880e+01   1.9330743e+00
   7.1079880e+01   1.3404800e+00   7.1079880e+01   1.9331341e+00
   7.1159880e+01   1.5169837e+00   7.1159880e+01   1.9332495e+00
   7.1239880e+01   2.4651024e+00   7.1239880e+01   2.0618883e+00
   7.1319880e+01   2.4651024e+00   7.1319880e+01   2.0618883e+00
   7.1399880e+01   2.4651024e+00   7.1399880e+01   2.0618883e+00
   7.1479880e+01   2.4651024e+00   7.1479880e+01   2.0618883e+00
   7.1559880e+01   2.4651024e+00   7.1559880e+01   2.0618883e+00
   7.1639880e+01   2.4651024e+00   7.1639880e+01   2.0618883e+00
   7.1719880e+01   2.4651024e+00   7.1719880e+01   2.0618883e+00
   7.1799880e+01   2.4651024e+00   7.1799880e+01   2.0618883e+00
   7.1879880e+01   2.4651024e+00   7.1879880e+01   2.0618883e+00
   7.1959880e+01   2.4651024e+00   7.1959880e+01   2.0618883e+00
   7.2039880e+01   1.3408431e+00   7.2039880e+01   1.9333190e+00
   7.2119880e+01   1.3411888e+00   7.2119880e+01   1.9334261e+00
   7.2199880e+01   1.8672662e+00   7.2199880e+01   1.9335283e+00
   7.2279880e+01   2.2674225e+00   7.2279880e+01   2.0310594e+00
   7.2359880e+01   2.2674225e+00   7.2359880e+01   2.0310594e+00
   7.2439880e+01   2.2674225e+00   7.2439880e+01   2.0310594e+00
   7.2519880e+01   2.2674225e+00   7.2519880e+01   2.0310594e+00
   7.2599880e+01   2.2674225e+00   7.2599880e+01   2.0310594e+00
   7.2679880e+01   2.2674225e+00   7.2679880e+01   2.0310594e+00
   7.2759880e+01   2.2674225e+00   7.2759880e+01   2.0310594e+00
   7.2839880e+01   2.2674225e+00   7.2839880e+01   2.0310594e+00
   7.2919880e+01   2.2674225e+00   7.2919880e+01   2.0310594e+00
   7.2999880e+01   2.1202377e+00   7.2999880e+01   1.9335408e+00
   7.3079880e+01   1.3415180e+00   7.3079880e+01   1.9335898e+00
   7.3159880e+01   1.3418314e+00   7.3159880e+01   1.9336844e+00
   7.3239880e+01   1.3472194e+00   7.3239880e+01   1.9657921e+00
   7.3319880e+01   1.3472194e+00   7.3319880e+01   1.9657921e+00
   7.3399880e+01   1.3472194e+00   7.3399880e+01   1.9657921e+00
   7.3479880e+01   1.3472194e+00   7.3479880e+01   1.9657921e+00
   7.3559880e+01   1.3472194e+00   7.3559880e+01   1.9657921e+00
   7.3639880e+01   1.3472194e+00   7.3639880e+01   1.9657921e+00
   7.3719880e+01   1.3472194e+00   7.3719880e+01   1.9657921e+00
   7.3799880e+01   1.3472194e+00   7.3799880e+01   1.9657921e+00
   7.3879880e+01   1.3472194e+00   7.3879880e+01   1.9657921e+00
   7.3959880e+01   1.3472194e+00   7.3959880e+01   1.9657921e+00
   7.4039880e+01   1.3472194e+00   7.4039880e+01   1.9337414e+00
   7.4119880e+01   1.3421297e+00   7.4119880e+01   1.9338293e+00
   7.4199880e+01   2.1159520e+00   7.4199880e+01   1.9339132e+00
   7.4279880e+01   2.1159520e+00   7.4279880e+01   1.9339339e+00
   7.4359880e+01   2.1159520e+00   7.4359880e+01   1.9339339e+00
   7.4439880e+01   2.1159520e+00   7.4439880e+01   1.9339339e+00
   7.4519880e+01   2.1159520e+00   7.4519880e+01   1.9339339e+00
   7.4599880e+01   2.1159520e+00   7.4599880e+01   1.9339339e+00
   7.4679880e+01   2.1159520e+00   7.4679880e+01   1.9339339e+00
   7.4759880e+01   2.1159520e+00   7.4759880e+01   1.9339339e+00
   7.4839880e+01   2.1159520e+00   7.4839880e+01   1.9339339e+00
   7.4919880e+01   2.1159520e+00   7.4919880e+01   1.9339339e+00
   7.4999880e+01   1.3424138e+00   7.4999880e+01   1.9339234e+00
   7.5079880e+01   1.4275808e+00   7.5079880e+01   1.9339637e+00
   7.5159880e+01   1.3426842e+00   7.5159880e+01   1.9340416e+00
   7.5239880e+01   2.5644634e+00   7.5239880e+01   1.9687102e+00
   7.5319880e+01   2.5644634e+00   7.5319880e+01   1.9687102e+00
   7.5399880e+01   2.5644634e+00   7.5399880e+01   1.9687102e+00
   7.5479880e+01   2.5644634e+00   7.5479880e+01   1.9687102e+00
   7.5559880e+01   2.5644634e+00   7.5559880e+01   1.9687102e+00
   7.5639880e+01   2.5644634e+00   7.5639880e+01   1.9687102e+00
   7.5719880e+01   2.5644634e+00   7.5719880e+01   1.9687102e+00
   7.5799880e+01   2.5644634e+00   7.5799880e+01   1.9687102e+00
   7.5879880e+01   2.5644634e+00   7.5879880e+01   1.9687102e+00
   7.5959880e+01   2.5644634e+00   7.5959880e+01   1.9687102e+00
   7.6039880e+01   1.3429417e+00   7.6039880e+01   1.9340885e+00
   7.6119880e+01   1.3431868e+00   7.6119880e+01   1.9341608e+00
   7.6199880e+01   1.3479517e+00   7.6199880e+01   1.9342298e+00
   7.6279880e+01   1.5229855e+00   7.6279880e+01   2.0342352e+00
   7.6359880e+01   1.5229855e+00   7.6359880e+01   2.0342352e+00
   7.6439880e+01   1.5229855e+00   7.6439880e+01   2.0342352e+00
   7.6519880e+01   1.5229855e+00   7.6519880e+01   2.0342352e+00
   7.6599880e+01   1.5229855e+00   7.6599880e+01   2.0342352e+00
   7.6679880e+01   1.5229855e+00   7.6679880e+01   2.0342352e+00
   7.6759880e+01   1.5229855e+00   7.6759880e+01   2.0342352e+00
   7.6839880e+01   1.5229855e+00   7.6839880e+01   2.0342352e+00
   7.6919880e+01   1.5229855e+00   7.6919880e+01   2.0342352e+00
   7.6999880e+01   1.5229855e+00   7.6999880e+01   1.9342382e+00
   7.7079880e+01   1.3434202e+00   7.7079880e+01   1.9342714e+00
   7.7159880e+01   1.7216976e+00   7.7159880e+01   1.9343353e+00
   7.7239880e+01   1.7216976e+00   7.7239880e+01   2.0627623e+00
   7.7319880e+01   1.7216976e+00   7.7319880e+01   2.0627623e+00
   7.7399880e+01   1.7216976e+00   7.7399880e+01   2.0627623e+00
   7.7479880e+01   1.7216976e+00   7.7479880e+01   2.0627623e+00
   7.7559880e+01   1.7216976e+00   7.7559880e+01   2.0627623e+00
   7.7639880e+01   1.7216976e+00   7.7639880e+01   2.0627623e+00
   7.7719880e+01   1.7216976e+00   7.7719880e+01   2.0627623e+00
   7.7799880e+01   1.7216976e+00   7.7799880e+01   2.0627623e+00
   7.7879880e+01   1.7216976e+00   7.7879880e+01   2.0627623e+00
   7.7959880e+01   1.7216976e+00   7.7959880e+01   2.0627623e+00
   7.8039880e+01   1.3436424e+00   7.8039880e+01   1.9343738e+00
   7.8119880e+01   1.3438540e+00   7.8119880e+01   1.9344330e+00
   7.8199880e+01   2.5631730e+00   7.8199880e+01   1.9344896e+00
   7.8279880e+01   2.6424822e+00   7.8279880e+01   2.0248543e+00
   7.8359880e+01   2.6424822e+00   7.8359880e+01   2.0248543e+00
   7.8439880e+01   2.6424822e+00   7.8439880e+01   2.0248543e+00
   7.8519880e+01   2.6424822e+00   7.8519880e+01   2.0248543e+00
   7.8599880e+01   2.6424822e+00   7.8599880e+01   2.0248543e+00
   7.8679880e+01   2.6424822e+00   7.8679880e+01   2.0248543e+00
   7.8759880e+01   2.6424822e+00   7.8759880e+01   2.0248543e+00
   7.8839880e+01   2.6424822e+00   7.8839880e+01   2.0248543e+00
   7.8919880e+01   2.6424822e+00   7.8919880e+01   2.0248543e+00
   7.8999880e+01   1.4289486e+00   7.8999880e+01   1.9344965e+00
   7.9079880e+01   1.3440554e+00   7.9079880e+01   1.9345236e+00
   7.9159880e+01   1.3442471e+00   7.9159880e+01   1.9345762e+00
   7.9239880e+01   1.8749333e+00   7.9239880e+01   1.9599423e+00
   7.9319880e+01   1.8749333e+00   7.9319880e+01   1.9599423e+00
   7.9399880e+01   1.8749333e+00   7.9399880e+01   1.9599423e+00
   7.9479880e+01   1.8749333e+00   7.9479880e+01   1.9599423e+00
   7.9559880e+01   1.8749333e+00   7.9559880e+01   1.9599423e+00
   7.9639880e+01   1.8749333e+00   7.9639880e+01   1.9599423e+00
   7.9719880e+01   1.8749333e+00   7.9719880e+01   1.9599423e+00
   7.9799880e+01   1.8749333e+00   7.9799880e+01   1.9599423e+00
   7.9879880e+01   1.8749333e+00   7.9879880e+01   1.9599423e+00
   7.9959880e+01   1.8749333e+00   7.9959880e+01   1.9599423e+00
   7.9999940e+01   1.8749333e+00   7.9999940e+01   1.9599423e+00
   7.9999940e+01   1.8749333e+00   7.9999940e+01   1.9599423e+00
   7.9959880e+01   1.8749333e+00   7.9959880e+01   1.9599423e+00
   7.9879880e+01   1.8749333e+00   7.9879880e+01   1.9599423e+00
   7.9799880e+01   1.8749333e+00   7.9799880e+01   1.9599423e+00
   7.9719880e+01   1.8749333e+00   7.9719880e+01   1.9599423e+00
   7.9639880e+01   1.8749333e+00   7.9639880e+01   1.9599423e+00
   7.9559880e+01   1.8749333e+00   7.9559880e+01   1.9599423e+00
   7.9479880e+01   1.8749333e+00   7.9479880e+01   1.9599423e+00
   7.9399880e+01   1.8749333e+00   7.9399880e+01   1.9599423e+00
   7.9319880e+01   1.8749333e+00   7.9319880e+01   1.9599423e+00
   7.9239880e+01   1.8749333e+00   7.9239880e+01   1.9599423e+00
   7.9159880e+01   2.1224979e+00   7.9159880e+01   2.0632309e+00
   7.9079880e+01   2.6480397e+00   7.9079880e+01   2.0631991e+00
   7.8999880e+01   2.6424822e+00   7.8999880e+01   2.0631463e+00
   7.8919880e+01   2.6424822e+00   7.8919880e+01   2.0248543e+00
   7.8839880e+01   2.6424822e+00   7.8839880e+01   2.0248543e+00
   7.8759880e+01   2.6424822e+00   7.8759880e+01   2.0248543e+00
   7.8679880e+01   2.6424822e+00   7.8679880e+01   2.0248543e+00
   7.8599880e+01   2.6424822e+00   7.8599880e+01   2.0248543e+00
   7.8519880e+01   2.6424822e+00   7.8519880e+01   2.0248543e+00
   7.8439880e+01   2.6424822e+00   7.8439880e+01   2.0248543e+00
   7.8359880e+01   2.6424822e+00   7.8359880e+01   2.0248543e+00
   7.8279880e+01   2.6424822e+00   7.8279880e+01   2.0248543e+00
   7.8199880e+01   2.6478434e+00   7.8199880e+01   2.0631189e+00
   7.8119880e+01   2.5629692e+00   7.8119880e+01   2.0631120e+00
   7.8039880e+01   2.6476372e+00   7.8039880e+01   2.0630550e+00
   7.7959880e+01   1.7216976e+00   7.7959880e+01   2.0627623e+00
   7.7879880e+01   1.7216976e+00   7.7879880e+01   2.0627623e+00
   7.7799880e+01   1.7216976e+00   7.7799880e+01   2.0627623e+00
   7.7719880e+01   1.7216976e+00   7.7719880e+01   2.0627623e+00
   7.7639880e+01   1.7216976e+00   7.7639880e+01   2.0627623e+00
   7.7559880e+01   1.7216976e+00   7.7559880e+01   2.0627623e+00
   7.7479880e+01   1.7216976e+00   7.7479880e+01   2.0627623e+00
   7.7399880e+01   1.7216976e+00   7.7399880e+01   2.0627623e+00
   7.7319880e+01   1.7216976e+00   7.7319880e+01   2.0627623e+00
   7.7239880e+01   1.7216976e+00   7.7239880e+01   2.0627623e+00
   7.7159880e+01   2.6474206e+00   7.7159880e+01   2.0629953e+00
   7.7079880e+01   2.6424515e+00   7.7079880e+01   2.0629566e+00
   7.6999880e+01   2.6471931e+00   7.6999880e+01   2.0628922e+00
   7.6919880e+01   1.5229855e+00   7.6919880e+01   2.0342352e+00
   7.6839880e+01   1.5229855e+00   7.6839880e+01   2.0342352e+00
   7.6759880e+01   1.5229855e+00   7.6759880e+01   2.0342352e+00
   7.6679880e+01   1.5229855e+00   7.6679880e+01   2.0342352e+00
   7.6599880e+01   1.5229855e+00   7.6599880e+01   2.0342352e+00
   7.6519880e+01   1.5229855e+00   7.6519880e+01   2.0342352e+00
   7.6439880e+01   1.5229855e+00   7.6439880e+01   2.0342352e+00
   7.6359880e+01   1.5229855e+00   7.6359880e+01   2.0342352e+00
   7.6279880e+01   1.5229855e+00   7.6279880e+01   2.0342352e+00
   7.6199880e+01   1.5229855e+00   7.6199880e+01   2.0628589e+00
   7.6119880e+01   2.6469542e+00   7.6119880e+01   2.0628504e+00
   7.6039880e+01   2.6467033e+00   7.6039880e+01   2.0627811e+00
   7.5959880e+01   2.5644634e+00   7.5959880e+01   1.9687102e+00
   7.5879880e+01   2.5644634e+00   7.5879880e+01   1.9687102e+00
   7.5799880e+01   2.5644634e+00   7.5799880e+01   1.9687102e+00
   7.5719880e+01   2.5644634e+00   7.5719880e+01   1.9687102e+00
   7.5639880e+01   2.5644634e+00   7.5639880e+01   1.9687102e+00
   7.5559880e+01   2.5644634e+00   7.5559880e+01   1.9687102e+00
   7.5479880e+01   2.5644634e+00   7.5479880e+01   1.9687102e+00
   7.5399880e+01   2.5644634e+00   7.5399880e+01   1.9687102e+00
   7.5319880e+01   2.5644634e+00   7.5319880e+01   1.9687102e+00
   7.5239880e+01   2.5644634e+00   7.5239880e+01   1.9687102e+00
   7.5159880e+01   2.5644634e+00   7.5159880e+01   2.0627086e+00
   7.5079880e+01   2.6464398e+00   7.5079880e+01   2.0626615e+00
   7.4999880e+01   2.1159520e+00   7.4999880e+01   2.0625833e+00
   7.4919880e+01   2.1159520e+00   7.4919880e+01   1.9339339e+00
   7.4839880e+01   2.1159520e+00   7.4839880e+01   1.9339339e+00
   7.4759880e+01   2.1159520e+00   7.4759880e+01   1.9339339e+00
   7.4679880e+01   2.1159520e+00   7.4679880e+01   1.9339339e+00
   7.4599880e+01   2.1159520e+00   7.4599880e+01   1.9339339e+00
   7.4519880e+01   2.1159520e+00   7.4519880e+01   1.9339339e+00
   7.4439880e+01   2.1159520e+00   7.4439880e+01   1.9339339e+00
   7.4359880e+01   2.1159520e+00   7.4359880e+01   1.9339339e+00
   7.4279880e+01   2.1159520e+00   7.4279880e+01   1.9339339e+00
   7.4199880e+01   2.4700320e+00   7.4199880e+01   2.0625428e+00
   7.4119880e+01   2.6461630e+00   7.4119880e+01   2.0625325e+00
   7.4039880e+01   2.6458723e+00   7.4039880e+01   2.0624482e+00
   7.3959880e+01   1.3472194e+00   7.3959880e+01   1.9657921e+00
   7.3879880e+01   1.3472194e+00   7.3879880e+01   1.9657921e+00
   7.3799880e+01   1.3472194e+00   7.3799880e+01   1.9657921e+00
   7.3719880e+01   1.3472194e+00   7.3719880e+01   1.9657921e+00
   7.3639880e+01   1.3472194e+00   7.3639880e+01   1.9657921e+00
   7.3559880e+01   1.3472194e+00   7.3559880e+01   1.9657921e+00
   7.3479880e+01   1.3472194e+00   7.3479880e+01   1.9657921e+00
   7.3399880e+01   1.3472194e+00   7.3399880e+01   1.9657921e+00
   7.3319880e+01   1.3472194e+00   7.3319880e+01   1.9657921e+00
   7.3239880e+01   1.3472194e+00   7.3239880e+01   1.9657921e+00
   7.3159880e+01   2.6408292e+00   7.3159880e+01   2.0623598e+00
   7.3079880e+01   2.6455670e+00   7.3079880e+01   2.0623025e+00
   7.2999880e+01   2.6452463e+00   7.2999880e+01   2.0622073e+00
   7.2919880e+01   2.2674225e+00   7.2919880e+01   2.0310594e+00
   7.2839880e+01   2.2674225e+00   7.2839880e+01   2.0310594e+00
   7.2759880e+01   2.2674225e+00   7.2759880e+01   2.0310594e+00
   7.2679880e+01   2.2674225e+00   7.2679880e+01   2.0310594e+00
   7.2599880e+01   2.2674225e+00   7.2599880e+01   2.0310594e+00
   7.2519880e+01   2.2674225e+00   7.2519880e+01   2.0310594e+00
   7.2439880e+01   2.2674225e+00   7.2439880e+01   2.0310594e+00
   7.2359880e+01   2.2674225e+00   7.2359880e+01   2.0310594e+00
   7.2279880e+01   2.2674225e+00   7.2279880e+01   2.0310594e+00
   7.2199880e+01   2.2674225e+00   7.2199880e+01   2.0621579e+00
   7.2119880e+01   2.6449095e+00   7.2119880e+01   2.0621454e+00
   7.2039880e+01   2.5600422e+00   7.2039880e+01   2.0620427e+00
   7.1959880e+01   2.4651024e+00   7.1959880e+01   2.0618883e+00
   7.1879880e+01   2.4651024e+00   7.1879880e+01   2.0618883e+00
   7.1799880e+01   2.4651024e+00   7.1799880e+01   2.0618883e+00
   7.1719880e+01   2.4651024e+00   7.1719880e+01   2.0618883e+00
   7.1639880e+01   2.4651024e+00   7.1639880e+01   2.0618883e+00
   7.1559880e+01   2.4651024e+00   7.1559880e+01   2.0618883e+00
   7.1479880e+01   2.4651024e+00   7.1479880e+01   2.0618883e+00
   7.1399880e+01   2.4651024e+00   7.1399880e+01   2.0618883e+00
   7.1319880e+01   2.4651024e+00   7.1319880e+01   2.0618883e+00
   7.1239880e+01   2.4651024e+00   7.1239880e+01   2.0618883e+00
   7.1159880e+01   2.6445558e+00   7.1159880e+01   2.0619351e+00
   7.1079880e+01   2.6441843e+00   7.1079880e+01   2.0618653e+00
   7.0999880e+01   2.2615751e+00   7.0999880e+01   2.0617493e+00
   7.0919880e+01   1.4223672e+00   7.0919880e+01   2.0260809e+00
   7.0839880e+01   1.4223672e+00   7.0839880e+01   2.0260809e+00
   7.0759880e+01   1.4223672e+00   7.0759880e+01   2.0260809e+00
   7.0679880e+01   1.4223672e+00   7.0679880e+01   2.0260809e+00
   7.0599880e+01   1.4223672e+00   7.0599880e+01   2.0260809e+00
   7.0519880e+01   1.4223672e+00   7.0519880e+01   2.0260809e+00
   7.0439880e+01   1.4223672e+00   7.0439880e+01   2.0260809e+00
   7.0359880e+01   1.4223672e+00   7.0359880e+01   2.0260809e+00
   7.0279880e+01   1.4223672e+00   7.0279880e+01   2.0260809e+00
   7.0199880e+01   1.7226688e+00   7.0199880e+01   2.0616893e+00
   7.0119880e+01   2.6437941e+00   7.0119880e+01   2.0616741e+00
   7.0039880e+01   2.6433843e+00   7.0039880e+01   2.0615490e+00
   6.9959880e+01   1.8702137e+00   6.9959880e+01   1.9605062e+00
   6.9879880e+01   1.8702137e+00   6.9879880e+01   1.9605062e+00
   6.9799880e+01   1.8702137e+00   6.9799880e+01   1.9605062e+00
   6.9719880e+01   1.8702137e+00   6.9719880e+01   1.9605062e+00
   6.9639880e+01   1.8702137e+00   6.9639880e+01   1.9605062e+00
   6.9559880e+01   1.8702137e+00   6.9559880e+01   1.9605062e+00
   6.9479880e+01   1.8702137e+00   6.9479880e+01   1.9605062e+00
   6.9399880e+01   1.8702137e+00   6.9399880e+01   1.9605062e+00
   6.9319880e+01   1.8702137e+00   6.9319880e+01   1.9605062e+00
   6.9239880e+01   1.8702137e+00   6.9239880e+01   1.9605062e+00
   6.9159880e+01   2.1176605e+00   6.9159880e+01   2.0614181e+00
   6.9079880e+01   2.6429540e+00   6.9079880e+01   2.0613331e+00
   6.8999880e+01   2.6371545e+00   6.8999880e+01   2.0611919e+00
   6.8919880e+01   2.6371545e+00   6.8919880e+01   1.9328356e+00
   6.8839880e+01   2.6371545e+00   6.8839880e+01   1.9328356e+00
   6.8759880e+01   2.6371545e+00   6.8759880e+01   1.9328356e+00
   6.8679880e+01   2.6371545e+00   6.8679880e+01   1.9328356e+00
   6.8599880e+01   2.6371545e+00   6.8599880e+01   1.9328356e+00
   6.8519880e+01   2.6371545e+00   6.8519880e+01   1.9328356e+00
   6.8439880e+01   2.6371545e+00   6.8439880e+01   1.9328356e+00
   6.8359880e+01   2.6371545e+00   6.8359880e+01   1.9328356e+00
   6.8279880e+01   2.6371545e+00   6.8279880e+01   1.9328356e+00
   6.8199880e+01   2.6425020e+00   6.8199880e+01   2.0611188e+00
   6.8119880e+01   2.5576402e+00   6.8119880e+01   2.0611002e+00
   6.8039880e+01   2.6420272e+00   6.8039880e+01   2.0609480e+00
   6.7959880e+01   1.7160605e+00   6.7959880e+01   1.9714518e+00
   6.7879880e+01   1.7160605e+00   6.7879880e+01   1.9714518e+00
   6.7799880e+01   1.7160605e+00   6.7799880e+01   1.9714518e+00
   6.7719880e+01   1.7160605e+00   6.7719880e+01   1.9714518e+00
   6.7639880e+01   1.7160605e+00   6.7639880e+01   1.9714518e+00
   6.7559880e+01   1.7160605e+00   6.7559880e+01   1.9714518e+00
   6.7479880e+01   1.7160605e+00   6.7479880e+01   1.9714518e+00
   6.7399880e+01   1.7160605e+00   6.7399880e+01   1.9714518e+00
   6.7319880e+01   1.7160605e+00   6.7319880e+01   1.9714518e+00
   6.7239880e+01   1.7160605e+00   6.7239880e+01   1.9714518e+00
   6.7159880e+01   2.6415286e+00   6.7159880e+01   2.0607886e+00
   6.7079880e+01   2.6362780e+00   6.7079880e+01   2.0606852e+00
   6.6999880e+01   2.6410050e+00   6.6999880e+01   2.0605135e+00
   6.6919880e+01   1.5168131e+00   6.6919880e+01   2.0359701e+00
   6.6839880e+01   1.5168131e+00   6.6839880e+01   2.0359701e+00
   6.6759880e+01   1.5168131e+00   6.6759880e+01   2.0359701e+00
   6.6679880e+01   1.5168131e+00   6.6679880e+01   2.0359701e+00
   6.6599880e+01   1.5168131e+00   6.6599880e+01   2.0359701e+00
   6.6519880e+01   1.5168131e+00   6.6519880e+01   2.0359701e+00
   6.6439880e+01   1.5168131e+00   6.6439880e+01   2.0359701e+00
   6.6359880e+01   1.5168131e+00   6.6359880e+01   2.0359701e+00
   6.6279880e+01   1.5168131e+00   6.6279880e+01   2.0359701e+00
   6.6199880e+01   1.5168131e+00   6.6199880e+01   2.0604246e+00
   6.6119880e+01   2.6404551e+00   6.6119880e+01   2.0604020e+00
   6.6039880e+01   2.6398775e+00   6.6039880e+01   2.0602168e+00
   6.5959880e+01   2.5576521e+00   6.5959880e+01   2.0591498e+00
   6.5879880e+01   2.5576521e+00   6.5879880e+01   2.0591498e+00
   6.5799880e+01   2.5576521e+00   6.5799880e+01   2.0591498e+00
   6.5719880e+01   2.5576521e+00   6.5719880e+01   2.0591498e+00
   6.5639880e+01   2.5576521e+00   6.5639880e+01   2.0591498e+00
   6.5559880e+01   2.5576521e+00   6.5559880e+01   2.0591498e+00
   6.5479880e+01   2.5576521e+00   6.5479880e+01   2.0591498e+00
   6.5399880e+01   2.5576521e+00   6.5399880e+01   2.0591498e+00
   6.5319880e+01   2.5576521e+00   6.5319880e+01   2.0591498e+00
   6.5239880e+01   2.5576521e+00   6.5239880e+01   2.0591498e+00
   6.5159880e+01   2.5576521e+00   6.5159880e+01   2.0600229e+00
   6.5079880e+01   2.6392709e+00   6.5079880e+01   2.0598970e+00
   6.4999880e+01   2.1087885e+00   6.4999880e+01   2.0596879e+00
   6.4919880e+01   2.1087885e+00   6.4919880e+01   2.0165361e+00
   6.4839880e+01   2.1087885e+00   6.4839880e+01   2.0165361e+00
   6.4759880e+01   2.1087885e+00   6.4759880e+01   2.0165361e+00
   6.4679880e+01   2.1087885e+00   6.4679880e+01   2.0165361e+00
   6.4599880e+01   2.1087885e+00   6.4599880e+01   2.0165361e+00
   6.4519880e+01   2.1087885e+00   6.4519880e+01   2.0165361e+00
   6.4439880e+01   2.1087885e+00   6.4439880e+01   2.0165361e+00
   6.4359880e+01   2.1087885e+00   6.4359880e+01   2.0165361e+00
   6.4279880e+01   2.1087885e+00   6.4279880e+01   2.0165361e+00
   6.4199880e+01   2.4627092e+00   6.4199880e+01   2.0595797e+00
   6.4119880e+01   2.6386338e+00   6.4119880e+01   2.0595522e+00
   6.4039880e+01   2.6379648e+00   6.4039880e+01   2.0593268e+00
   6.3959880e+01   1.3391169e+00   6.3959880e+01   1.9518437e+00
   6.3879880e+01   1.3391169e+00   6.3879880e+01   1.9518437e+00
   6.3799880e+01   1.3391169e+00   6.3799880e+01   1.9518437e+00
   6.3719880e+01   1.3391169e+00   6.3719880e+01   1.9518437e+00
   6.3639880e+01   1.3391169e+00   6.3639880e+01   1.9518437e+00
   6.3559880e+01   1.3391169e+00   6.3559880e+01   1.9518437e+00
   6.3479880e+01   1.3391169e+00   6.3479880e+01   1.9518437e+00
   6.3399880e+01   1.3391169e+00   6.3399880e+01   1.9518437e+00
   6.3319880e+01   1.3391169e+00   6.3319880e+01   1.9518437e+00
   6.3239880e+01   1.3391169e+00   6.3239880e+01   1.9518437e+00
   6.3159880e+01   2.6325439e+00   6.3159880e+01   2.0590907e+00
   6.3079880e+01   2.6372621e+00   6.3079880e+01   2.0589375e+00
   6.2999880e+01   2.6365241e+00   6.2999880e+01   2.0586829e+00
   6.2919880e+01   2.2588777e+00   6.2919880e+01   1.9316039e+00
   6.2839880e+01   2.2588777e+00   6.2839880e+01   1.9316039e+00
   6.2759880e+01   2.2588777e+00   6.2759880e+01   1.9316039e+00
   6.2679880e+01   2.2588777e+00   6.2679880e+01   1.9316039e+00
   6.2599880e+01   2.2588777e+00   6.2599880e+01   1.9316039e+00
   6.2519880e+01   2.2588777e+00   6.2519880e+01   1.9316039e+00
   6.2439880e+01   2.2588777e+00   6.2439880e+01   1.9316039e+00
   6.2359880e+01   2.2588777e+00   6.2359880e+01   1.9316039e+00
   6.2279880e+01   2.2588777e+00   6.2279880e+01   1.9316039e+00
   6.2199880e+01   2.2588777e+00   6.2199880e+01   2.0585512e+00
   6.2119880e+01   2.6357491e+00   6.2119880e+01   2.0585178e+00
   6.2039880e+01   2.5509028e+00   6.2039880e+01   2.0582434e+00
   6.1959880e+01   2.4557475e+00   6.1959880e+01   1.9762458e+00
   6.1879880e+01   2.4557475e+00   6.1879880e+01   1.9762458e+00
   6.1799880e+01   2.4557475e+00   6.1799880e+01   1.9762458e+00
   6.1719880e+01   2.4557475e+00   6.1719880e+01   1.9762458e+00
   6.1639880e+01   2.4557475e+00   6.1639880e+01   1.9762458e+00
   6.1559880e+01   2.4557475e+00   6.1559880e+01   1.9762458e+00
   6.1479880e+01   2.4557475e+00   6.1479880e+01   1.9762458e+00
   6.1399880e+01   2.4557475e+00   6.1399880e+01   1.9762458e+00
   6.1319880e+01   2.4557475e+00   6.1319880e+01   1.9762458e+00
   6.1239880e+01   2.4557475e+00   6.1239880e+01   1.9762458e+00
   6.1159880e+01   2.6349351e+00   6.1159880e+01   2.0579560e+00
   6.1079880e+01   2.6340803e+00   6.1079880e+01   2.0577695e+00
   6.0999880e+01   2.2516779e+00   6.0999880e+01   2.0574597e+00
   6.0919880e+01   1.4120027e+00   6.0919880e+01   2.0388619e+00
   6.0839880e+01   1.4120027e+00   6.0839880e+01   2.0388619e+00
   6.0759880e+01   1.4120027e+00   6.0759880e+01   2.0388619e+00
   6.0679880e+01   1.4120027e+00   6.0679880e+01   2.0388619e+00
   6.0599880e+01   1.4120027e+00   6.0599880e+01   2.0388619e+00
   6.0519880e+01   1.4120027e+00   6.0519880e+01   2.0388619e+00
   6.0439880e+01   1.4120027e+00   6.0439880e+01   2.0388619e+00
   6.0359880e+01   1.4120027e+00   6.0359880e+01   2.0388619e+00
   6.0279880e+01   1.4120027e+00   6.0279880e+01   2.0388619e+00
   6.0199880e+01   1.7125068e+00   6.0199880e+01   2.0572994e+00
   6.0119880e+01   2.6331826e+00   6.0119880e+01   2.0572587e+00
   6.0039880e+01   2.6322398e+00   6.0039880e+01   2.0569248e+00
   5.9959880e+01   1.8593408e+00   5.9959880e+01   2.0538764e+00
   5.9879880e+01   1.8593408e+00   5.9879880e+01   2.0538764e+00
   5.9799880e+01   1.8593408e+00   5.9799880e+01   2.0538764e+00
   5.9719880e+01   1.8593408e+00   5.9719880e+01   2.0538764e+00
   5.9639880e+01   1.8593408e+00   5.9639880e+01   2.0538764e+00
   5.9559880e+01   1.8593408e+00   5.9559880e+01   2.0538764e+00
   5.9479880e+01   1.8593408e+00   5.9479880e+01   2.0538764e+00
   5.9399880e+01   1.8593408e+00   5.9399880e+01   2.0538764e+00
   5.9319880e+01   1.8593408e+00   5.9319880e+01   2.0538764e+00
   5.9239880e+01   1.8593408e+00   5.9239880e+01   2.0538764e+00
   5.9159880e+01   2.1065164e+00   5.9159880e+01   2.0565750e+00
   5.9079880e+01   2.6312497e+00   5.9079880e+01   2.0563480e+00
   5.8999880e+01   2.6248935e+00   5.8999880e+01   2.0559710e+00
   5.8919880e+01   2.6248935e+00   5.8919880e+01   2.0049639e+00
   5.8839880e+01   2.6248935e+00   5.8839880e+01   2.0049639e+00
   5.8759880e+01   2.6248935e+00   5.8759880e+01   2.0049639e+00
   5.8679880e+01   2.6248935e+00   5.8679880e+01   2.0049639e+00
   5.8599880e+01   2.6248935e+00   5.8599880e+01   2.0049639e+00
   5.8519880e+01   2.6248935e+00   5.8519880e+01   2.0049639e+00
   5.8439880e+01   2.6248935e+00   5.8439880e+01   2.0049639e+00
   5.8359880e+01   2.6248935e+00   5.8359880e+01   2.0049639e+00
   5.8279880e+01   2.6248935e+00   5.8279880e+01   2.0049639e+00
   5.8199880e+01   2.6302099e+00   5.8199880e+01   2.0557758e+00
   5.8119880e+01   2.5453761e+00   5.8119880e+01   2.0557263e+00
   5.8039880e+01   2.6291179e+00   5.8039880e+01   2.0553199e+00
   5.7959880e+01   1.7030652e+00   5.7959880e+01   1.9419899e+00
   5.7879880e+01   1.7030652e+00   5.7879880e+01   1.9419899e+00
   5.7799880e+01   1.7030652e+00   5.7799880e+01   1.9419899e+00
   5.7719880e+01   1.7030652e+00   5.7719880e+01   1.9419899e+00
   5.7639880e+01   1.7030652e+00   5.7639880e+01   1.9419899e+00
   5.7559880e+01   1.7030652e+00   5.7559880e+01   1.9419899e+00
   5.7479880e+01   1.7030652e+00   5.7479880e+01   1.9419899e+00
   5.7399880e+01   1.7030652e+00   5.7399880e+01   1.9419899e+00
   5.7319880e+01   1.7030652e+00   5.7319880e+01   1.9419899e+00
   5.7239880e+01   1.7030652e+00   5.7239880e+01   1.9419899e+00
   5.7159880e+01   2.6279711e+00   5.7159880e+01   2.0548942e+00
   5.7079880e+01   2.6220731e+00   5.7079880e+01   2.0546180e+00
   5.6999880e+01   2.6267668e+00   5.6999880e+01   2.0541591e+00
   5.6919880e+01   1.5025830e+00   5.6919880e+01   1.9292989e+00
   5.6839880e+01   1.5025830e+00   5.6839880e+01   1.9292989e+00
   5.6759880e+01   1.5025830e+00   5.6759880e+01   1.9292989e+00
   5.6679880e+01   1.5025830e+00   5.6679880e+01   1.9292989e+00
   5.6599880e+01   1.5025830e+00   5.6599880e+01   1.9292989e+00
   5.6519880e+01   1.5025830e+00   5.6519880e+01   1.9292989e+00
   5.6439880e+01   1.5025830e+00   5.6439880e+01   1.9292989e+00
   5.6359880e+01   1.5025830e+00   5.6359880e+01   1.9292989e+00
   5.6279880e+01   1.5025830e+00   5.6279880e+01   1.9292989e+00
   5.6199880e+01   1.5025830e+00   5.6199880e+01   2.0539216e+00
   5.6119880e+01   2.6255021e+00   5.6119880e+01   2.0538614e+00
   5.6039880e+01   2.6241740e+00   5.6039880e+01   2.0533667e+00
   5.5959880e+01   2.5419814e+00   5.5959880e+01   1.9790409e+00
   5.5879880e+01   2.5419814e+00   5.5879880e+01   1.9790409e+00
   5.5799880e+01   2.5419814e+00   5.5799880e+01   1.9790409e+00
   5.5719880e+01   2.5419814e+00   5.5719880e+01   1.9790409e+00
   5.5639880e+01   2.5419814e+00   5.5639880e+01   1.9790409e+00
   5.5559880e+01   2.5419814e+00   5.5559880e+01   1.9790409e+00
   5.5479880e+01   2.5419814e+00   5.5479880e+01   1.9790409e+00
   5.5399880e+01   2.5419814e+00   5.5399880e+01   1.9790409e+00
   5.5319880e+01   2.5419814e+00   5.5319880e+01   1.9790409e+00
   5.5239880e+01   2.5419814e+00   5.5239880e+01   1.9790409e+00
   5.5159880e+01   2.5419814e+00   5.5159880e+01   2.0528487e+00
   5.5079880e+01   2.6227793e+00   5.5079880e+01   2.0525125e+00
   5.4999880e+01   2.0922858e+00   5.4999880e+01   2.0519541e+00
   5.4919880e+01   2.0922858e+00   5.4919880e+01   2.0385220e+00
   5.4839880e+01   2.0922858e+00   5.4839880e+01   2.0385220e+00
   5.4759880e+01   2.0922858e+00   5.4759880e+01   2.0385220e+00
   5.4679880e+01   2.0922858e+00   5.4679880e+01   2.0385220e+00
   5.4599880e+01   2.0922858e+00   5.4599880e+01   2.0385220e+00
   5.4519880e+01   2.0922858e+00   5.4519880e+01   2.0385220e+00
   5.4439880e+01   2.0922858e+00   5.4439880e+01   2.0385220e+00
   5.4359880e+01   2.0922858e+00   5.4359880e+01   2.0385220e+00
   5.4279880e+01   2.0922858e+00   5.4279880e+01   2.0385220e+00
   5.4199880e+01   2.4458546e+00   5.4199880e+01   2.0516651e+00
   5.4119880e+01   2.6213146e+00   5.4119880e+01   2.0515918e+00
   5.4039880e+01   2.6197766e+00   5.4039880e+01   2.0509898e+00
   5.3959880e+01   1.3204214e+00   5.3959880e+01   2.0448638e+00
   5.3879880e+01   1.3204214e+00   5.3879880e+01   2.0448638e+00
   5.3799880e+01   1.3204214e+00   5.3799880e+01   2.0448638e+00
   5.3719880e+01   1.3204214e+00   5.3719880e+01   2.0448638e+00
   5.3639880e+01   1.3204214e+00   5.3639880e+01   2.0448638e+00
   5.3559880e+01   1.3204214e+00   5.3559880e+01   2.0448638e+00
   5.3479880e+01   1.3204214e+00   5.3479880e+01   2.0448638e+00
   5.3399880e+01   1.3204214e+00   5.3399880e+01   2.0448638e+00
   5.3319880e+01   1.3204214e+00   5.3319880e+01   2.0448638e+00
   5.3239880e+01   1.3204214e+00   5.3239880e+01   2.0448638e+00
   5.3159880e+01   2.6134874e+00   5.3159880e+01   2.0503593e+00
   5.3079880e+01   2.6181614e+00   5.3079880e+01   2.0499502e+00
   5.2999880e+01   2.6164654e+00   5.2999880e+01   2.0492706e+00
   5.2919880e+01   2.2392130e+00   5.2919880e+01   1.9901262e+00
   5.2839880e+01   2.2392130e+00   5.2839880e+01   1.9901262e+00
   5.2759880e+01   2.2392130e+00   5.2759880e+01   1.9901262e+00
   5.2679880e+01   2.2392130e+00   5.2679880e+01   1.9901262e+00
   5.2599880e+01   2.2392130e+00   5.2599880e+01   1.9901262e+00
   5.2519880e+01   2.2392130e+00   5.2519880e+01   1.9901262e+00
   5.2439880e+01   2.2392130e+00   5.2439880e+01   1.9901262e+00
   5.2359880e+01   2.2392130e+00   5.2359880e+01   1.9901262e+00
   5.2279880e+01   2.2392130e+00   5.2279880e+01   1.9901262e+00
   5.2199880e+01   2.2392130e+00   5.2199880e+01   2.0489189e+00
   5.2119880e+01   2.6146843e+00   5.2119880e+01   2.0488297e+00
   5.2039880e+01   2.5298851e+00   5.2039880e+01   2.0480971e+00
   5.1959880e+01   2.4342208e+00   5.1959880e+01   1.9295320e+00
   5.1879880e+01   2.4342208e+00   5.1879880e+01   1.9295320e+00
   5.1799880e+01   2.4342208e+00   5.1799880e+01   1.9295320e+00
   5.1719880e+01   2.4342208e+00   5.1719880e+01   1.9295320e+00
   5.1639880e+01   2.4342208e+00   5.1639880e+01   1.9295320e+00
   5.1559880e+01   2.4342208e+00   5.1559880e+01   1.9295320e+00
   5.1479880e+01   2.4342208e+00   5.1479880e+01   1.9295320e+00
   5.1399880e+01   2.4342208e+00   5.1399880e+01   1.9295320e+00
   5.1319880e+01   2.4342208e+00   5.1319880e+01   1.9295320e+00
   5.1239880e+01   2.4342208e+00   5.1239880e+01   1.9295320e+00
   5.1159880e+01   2.6128141e+00   5.1159880e+01   2.0473299e+00
   5.1079880e+01   2.6108503e+00   5.1079880e+01   2.0468320e+00
   5.0999880e+01   2.2289043e+00   5.0999880e+01   2.0460050e+00
   5.0919880e+01   1.3880774e+00   5.0919880e+01   1.9242270e+00
   5.0839880e+01   1.3880774e+00   5.0839880e+01   1.9242270e+00
   5.0759880e+01   1.3880774e+00   5.0759880e+01   1.9242270e+00
   5.0679880e+01   1.3880774e+00   5.0679880e+01   1.9242270e+00
   5.0599880e+01   1.3880774e+00   5.0599880e+01   1.9242270e+00
   5.0519880e+01   1.3880774e+00   5.0519880e+01   1.9242270e+00
   5.0439880e+01   1.3880774e+00   5.0439880e+01   1.9242270e+00
   5.0359880e+01   1.3880774e+00   5.0359880e+01   1.9242270e+00
   5.0279880e+01   1.3880774e+00   5.0279880e+01   1.9242270e+00
   5.0199880e+01   1.6890675e+00   5.0199880e+01   2.0455769e+00
   5.0119880e+01   2.6087881e+00   5.0119880e+01   2.0454684e+00
   5.0039880e+01   2.6066227e+00   5.0039880e+01   2.0445768e+00
   4.9959880e+01   1.8342923e+00   4.9959880e+01   1.9778852e+00
   4.9879880e+01   1.8342923e+00   4.9879880e+01   1.9778852e+00
   4.9799880e+01   1.8342923e+00   4.9799880e+01   1.9778852e+00
   4.9719880e+01   1.8342923e+00   4.9719880e+01   1.9778852e+00
   4.9639880e+01   1.8342923e+00   4.9639880e+01   1.9778852e+00
   4.9559880e+01   1.8342923e+00   4.9559880e+01   1.9778852e+00
   4.9479880e+01   1.8342923e+00   4.9479880e+01   1.9778852e+00
   4.9399880e+01   1.8342923e+00   4.9399880e+01   1.9778852e+00
   4.9319880e+01   1.8342923e+00   4.9319880e+01   1.9778852e+00
   4.9239880e+01   1.8342923e+00   4.9239880e+01   1.9778852e+00
   4.9159880e+01   2.0808438e+00   4.9159880e+01   2.0436432e+00
   4.9079880e+01   2.6043490e+00   4.9079880e+01   2.0430374e+00
   4.8999880e+01   2.5967142e+00   4.8999880e+01   2.0420257e+00
   4.8919880e+01   2.5967142e+00   4.8919880e+01   2.0328507e+00
   4.8839880e+01   2.5967142e+00   4.8839880e+01   2.0328507e+00
   4.8759880e+01   2.5967142e+00   4.8759880e+01   2.0328507e+00
   4.8679880e+01   2.5967142e+00   4.8679880e+01   2.0328507e+00
   4.8599880e+01   2.5967142e+00   4.8599880e+01   2.0328507e+00
   4.8519880e+01   2.5967142e+00   4.8519880e+01   2.0328507e+00
   4.8439880e+01   2.5967142e+00   4.8439880e+01   2.0328507e+00
   4.8359880e+01   2.5967142e+00   4.8359880e+01   2.0328507e+00
   4.8279880e+01   2.5967142e+00   4.8279880e+01   2.0328507e+00
   4.8199880e+01   2.6019616e+00   4.8199880e+01   2.0415100e+00
   4.8119880e+01   2.5171898e+00   4.8119880e+01   2.0413724e+00
   4.8039880e+01   2.5994548e+00   4.8039880e+01   2.0402870e+00
   4.7959880e+01   1.6730801e+00   4.7959880e+01   2.0299327e+00
   4.7879880e+01   1.6730801e+00   4.7879880e+01   2.0299327e+00
   4.7799880e+01   1.6730801e+00   4.7799880e+01   2.0299327e+00
   4.7719880e+01   1.6730801e+00   4.7719880e+01   2.0299327e+00
   4.7639880e+01   1.6730801e+00   4.7639880e+01   2.0299327e+00
   4.7559880e+01   1.6730801e+00   4.7559880e+01   2.0299327e+00
   4.7479880e+01   1.6730801e+00   4.7479880e+01   2.0299327e+00
   4.7399880e+01   1.6730801e+00   4.7399880e+01   2.0299327e+00
   4.7319880e+01   1.6730801e+00   4.7319880e+01   2.0299327e+00
   4.7239880e+01   1.6730801e+00   4.7239880e+01   2.0299327e+00
   4.7159880e+01   2.5968226e+00   4.7159880e+01   2.0391504e+00
   4.7079880e+01   2.5894386e+00   4.7079880e+01   2.0384128e+00
   4.6999880e+01   2.5940590e+00   4.6999880e+01   2.0371875e+00
   4.6919880e+01   1.4697437e+00   4.6919880e+01   1.9696946e+00
   4.6839880e+01   1.4697437e+00   4.6839880e+01   1.9696946e+00
   4.6759880e+01   1.4697437e+00   4.6759880e+01   1.9696946e+00
   4.6679880e+01   1.4697437e+00   4.6679880e+01   1.9696946e+00
   4.6599880e+01   1.4697437e+00   4.6599880e+01   1.9696946e+00
   4.6519880e+01   1.4697437e+00   4.6519880e+01   1.9696946e+00
   4.6439880e+01   1.4697437e+00   4.6439880e+01   1.9696946e+00
   4.6359880e+01   1.4697437e+00   4.6359880e+01   1.9696946e+00
   4.6279880e+01   1.4697437e+00   4.6279880e+01   1.9696946e+00
   4.6199880e+01   1.4697437e+00   4.6199880e+01   2.0365534e+00
   4.6119880e+01   2.5911573e+00   4.6119880e+01   2.0363925e+00
   4.6039880e+01   2.5881106e+00   4.6039880e+01   2.0350717e+00
   4.5959880e+01   2.5059895e+00   4.5959880e+01   1.9118363e+00
   4.5879880e+01   2.5059895e+00   4.5879880e+01   1.9118363e+00
   4.5799880e+01   2.5059895e+00   4.5799880e+01   1.9118363e+00
   4.5719880e+01   2.5059895e+00   4.5719880e+01   1.9118363e+00
   4.5639880e+01   2.5059895e+00   4.5639880e+01   1.9118363e+00
   4.5559880e+01   2.5059895e+00   4.5559880e+01   1.9118363e+00
   4.5479880e+01   2.5059895e+00   4.5479880e+01   1.9118363e+00
   4.5399880e+01   2.5059895e+00   4.5399880e+01   1.9118363e+00
   4.5319880e+01   2.5059895e+00   4.5319880e+01   1.9118363e+00
   4.5239880e+01   2.5059895e+00   4.5239880e+01   1.9118363e+00
   4.5159880e+01   2.5059895e+00   4.5159880e+01   2.0336884e+00
   4.5079880e+01   2.5849119e+00   4.5079880e+01   2.0327909e+00
   4.4999880e+01   2.0542681e+00   4.4999880e+01   2.0312998e+00
   4.4919880e+01   2.0542681e+00   4.4919880e+01   1.9133461e+00
   4.4839880e+01   2.0542681e+00   4.4839880e+01   1.9133461e+00
   4.4759880e+01   2.0542681e+00   4.4759880e+01   1.9133461e+00
   4.4679880e+01   2.0542681e+00   4.4679880e+01   1.9133461e+00
   4.4599880e+01   2.0542681e+00   4.4599880e+01   1.9133461e+00
   4.4519880e+01   2.0542681e+00   4.4519880e+01   1.9133461e+00
   4.4439880e+01   2.0542681e+00   4.4439880e+01   1.9133461e+00
   4.4359880e+01   2.0542681e+00   4.4359880e+01   1.9133461e+00
   4.4279880e+01   2.0542681e+00   4.4279880e+01   1.9133461e+00
   4.4199880e+01   2.4071061e+00   4.4199880e+01   2.0305280e+00
   4.4119880e+01   2.5815536e+00   4.4119880e+01   2.0303322e+00
   4.4039880e+01   2.5780278e+00   4.4039880e+01   2.0287249e+00
   4.3959880e+01   1.2771960e+00   4.3959880e+01   1.9693554e+00
   4.3879880e+01   1.2771960e+00   4.3879880e+01   1.9693554e+00
   4.3799880e+01   1.2771960e+00   4.3799880e+01   1.9693554e+00
   4.3719880e+01   1.2771960e+00   4.3719880e+01   1.9693554e+00
   4.3639880e+01   1.2771960e+00   4.3639880e+01   1.9693554e+00
   4.3559880e+01   1.2771960e+00   4.3559880e+01   1.9693554e+00
   4.3479880e+01   1.2771960e+00   4.3479880e+01   1.9693554e+00
   4.3399880e+01   1.2771960e+00   4.3399880e+01   1.9693554e+00
   4.3319880e+01   1.2771960e+00   4.3319880e+01   1.9693554e+00
   4.3239880e+01   1.2771960e+00   4.3239880e+01   1.9693554e+00
   4.3159880e+01   2.5697480e+00   4.3159880e+01   2.0270416e+00
   4.3079880e+01   2.5743263e+00   4.3079880e+01   2.0259493e+00
   4.2999880e+01   2.5704403e+00   4.2999880e+01   2.0241192e+00
   4.2919880e+01   2.1940186e+00   4.2919880e+01   2.0181417e+00
   4.2839880e+01   2.1940186e+00   4.2839880e+01   2.0181417e+00
   4.2759880e+01   2.1940186e+00   4.2759880e+01   2.0181417e+00
   4.2679880e+01   2.1940186e+00   4.2679880e+01   2.0181417e+00
   4.2599880e+01   2.1940186e+00   4.2599880e+01   2.0181417e+00
   4.2519880e+01   2.1940186e+00   4.2519880e+01   2.0181417e+00
   4.2439880e+01   2.1940186e+00   4.2439880e+01   2.0181417e+00
   4.2359880e+01   2.1940186e+00   4.2359880e+01   2.0181417e+00
   4.2279880e+01   2.1940186e+00   4.2279880e+01   2.0181417e+00
   4.2199880e+01   2.1940186e+00   4.2199880e+01   2.0231955e+00
   4.2119880e+01   2.5663607e+00   4.2119880e+01   2.0229412e+00
   4.2039880e+01   2.4816619e+00   4.2039880e+01   2.0209843e+00
   4.1959880e+01   2.3847586e+00   4.1959880e+01   2.0051321e+00
   4.1879880e+01   2.3847586e+00   4.1879880e+01   2.0051321e+00
   4.1799880e+01   2.3847586e+00   4.1799880e+01   2.0051321e+00
   4.1719880e+01   2.3847586e+00   4.1719880e+01   2.0051321e+00
   4.1639880e+01   2.3847586e+00   4.1639880e+01   2.0051321e+00
   4.1559880e+01   2.3847586e+00   4.1559880e+01   2.0051321e+00
   4.1479880e+01   2.3847586e+00   4.1479880e+01   2.0051321e+00
   4.1399880e+01   2.3847586e+00   4.1399880e+01   2.0051321e+00
   4.1319880e+01   2.3847586e+00   4.1319880e+01   2.0051321e+00
   4.1239880e+01   2.3847586e+00   4.1239880e+01   2.0051321e+00
   4.1159880e+01   2.5620780e+00   4.1159880e+01   2.0189348e+00
   4.1079880e+01   2.5575822e+00   4.1079880e+01   2.0176049e+00
   4.0999880e+01   2.1765829e+00   4.0999880e+01   2.0153957e+00
   4.0919880e+01   1.3327040e+00   4.0919880e+01   1.9393675e+00
   4.0839880e+01   1.3327040e+00   4.0839880e+01   1.9393675e+00
   4.0759880e+01   1.3327040e+00   4.0759880e+01   1.9393675e+00
   4.0679880e+01   1.3327040e+00   4.0679880e+01   1.9393675e+00
   4.0599880e+01   1.3327040e+00   4.0599880e+01   1.9393675e+00
   4.0519880e+01   1.3327040e+00   4.0519880e+01   1.9393675e+00
   4.0439880e+01   1.3327040e+00   4.0439880e+01   1.9393675e+00
   4.0359880e+01   1.3327040e+00   4.0359880e+01   1.9393675e+00
   4.0279880e+01   1.3327040e+00   4.0279880e+01   1.9393675e+00
   4.0199880e+01   1.6349176e+00   4.0199880e+01   2.0142522e+00
   4.0119880e+01   2.5528629e+00   4.0119880e+01   2.0139622e+00
   4.0039880e+01   2.5479091e+00   4.0039880e+01   2.0115807e+00
   3.9959880e+01   1.7765860e+00   3.9959880e+01   1.8840731e+00
   3.9879880e+01   1.7765860e+00   3.9879880e+01   1.8840731e+00
   3.9799880e+01   1.7765860e+00   3.9799880e+01   1.8840731e+00
   3.9719880e+01   1.7765860e+00   3.9719880e+01   1.8840731e+00
   3.9639880e+01   1.7765860e+00   3.9639880e+01   1.8840731e+00
   3.9559880e+01   1.7765860e+00   3.9559880e+01   1.8840731e+00
   3.9479880e+01   1.7765860e+00   3.9479880e+01   1.8840731e+00
   3.9399880e+01   1.7765860e+00   3.9399880e+01   1.8840731e+00
   3.9319880e+01   1.7765860e+00   3.9319880e+01   1.8840731e+00
   3.9239880e+01   1.7765860e+00   3.9239880e+01   1.8840731e+00
   3.9159880e+01   2.0217042e+00   3.9159880e+01   2.0090866e+00
   3.9079880e+01   2.5427092e+00   3.9079880e+01   2.0074683e+00
   3.8999880e+01   2.5321492e+00   3.8999880e+01   2.0047798e+00
   3.8919880e+01   2.5321492e+00   3.8919880e+01   1.8911940e+00
   3.8839880e+01   2.5321492e+00   3.8839880e+01   1.8911940e+00
   3.8759880e+01   2.5321492e+00   3.8759880e+01   1.8911940e+00
   3.8679880e+01   2.5321492e+00   3.8679880e+01   1.8911940e+00
   3.8599880e+01   2.5321492e+00   3.8599880e+01   1.8911940e+00
   3.8519880e+01   2.5321492e+00   3.8519880e+01   1.8911940e+00
   3.8439880e+01   2.5321492e+00   3.8439880e+01   1.8911940e+00
   3.8359880e+01   2.5321492e+00   3.8359880e+01   1.8911940e+00
   3.8279880e+01   2.5321492e+00   3.8279880e+01   1.8911940e+00
   3.8199880e+01   2.5372513e+00   3.8199880e+01   2.0033883e+00
   3.8119880e+01   2.4526081e+00   3.8119880e+01   2.0030354e+00
   3.8039880e+01   2.5315226e+00   3.8039880e+01   2.0001373e+00
   3.7959880e+01   1.6037507e+00   3.7959880e+01   1.9473785e+00
   3.7879880e+01   1.6037507e+00   3.7879880e+01   1.9473785e+00
   3.7799880e+01   1.6037507e+00   3.7799880e+01   1.9473785e+00
   3.7719880e+01   1.6037507e+00   3.7719880e+01   1.9473785e+00
   3.7639880e+01   1.6037507e+00   3.7639880e+01   1.9473785e+00
   3.7559880e+01   1.6037507e+00   3.7559880e+01   1.9473785e+00
   3.7479880e+01   1.6037507e+00   3.7479880e+01   1.9473785e+00
   3.7399880e+01   1.6037507e+00   3.7399880e+01   1.9473785e+00
   3.7319880e+01   1.6037507e+00   3.7319880e+01   1.9473785e+00
   3.7239880e+01   1.6037507e+00   3.7239880e+01   1.9473785e+00
   3.7159880e+01   2.5255099e+00   3.7159880e+01   1.9971023e+00
   3.7079880e+01   2.5147310e+00   3.7079880e+01   1.9951330e+00
   3.6999880e+01   2.5191995e+00   3.6999880e+01   1.9918272e+00
   3.6919880e+01   1.3937877e+00   3.6919880e+01   1.9877843e+00
   3.6839880e+01   1.3937877e+00   3.6839880e+01   1.9877843e+00
   3.6759880e+01   1.3937877e+00   3.6759880e+01   1.9877843e+00
   3.6679880e+01   1.3937877e+00   3.6679880e+01   1.9877843e+00
   3.6599880e+01   1.3937877e+00   3.6599880e+01   1.9877843e+00
   3.6519880e+01   1.3937877e+00   3.6519880e+01   1.9877843e+00
   3.6439880e+01   1.3937877e+00   3.6439880e+01   1.9877843e+00
   3.6359880e+01   1.3937877e+00   3.6359880e+01   1.9877843e+00
   3.6279880e+01   1.3937877e+00   3.6279880e+01   1.9877843e+00
   3.6199880e+01   1.3937877e+00   3.6199880e+01   1.9901680e+00
   3.6119880e+01   2.5125768e+00   3.6119880e+01   1.9897033e+00
   3.6039880e+01   2.5056266e+00   3.6039880e+01   1.9861749e+00
   3.5959880e+01   2.4236491e+00   3.5959880e+01   1.9633043e+00
   3.5879880e+01   2.4236491e+00   3.5879880e+01   1.9633043e+00
   3.5799880e+01   2.4236491e+00   3.5799880e+01   1.9633043e+00
   3.5719880e+01   2.4236491e+00   3.5719880e+01   1.9633043e+00
   3.5639880e+01   2.4236491e+00   3.5639880e+01   1.9633043e+00
   3.5559880e+01   2.4236491e+00   3.5559880e+01   1.9633043e+00
   3.5479880e+01   2.4236491e+00   3.5479880e+01   1.9633043e+00
   3.5399880e+01   2.4236491e+00   3.5399880e+01   1.9633043e+00
   3.5319880e+01   2.4236491e+00   3.5319880e+01   1.9633043e+00
   3.5239880e+01   2.4236491e+00   3.5239880e+01   1.9633043e+00
   3.5159880e+01   2.4236491e+00   3.5159880e+01   1.9824796e+00
   3.5079880e+01   2.4983331e+00   3.5079880e+01   1.9800819e+00
   3.4999880e+01   1.9666871e+00   3.4999880e+01   1.9760987e+00
   3.4919880e+01   1.9666871e+00   3.4919880e+01   1.8912771e+00
   3.4839880e+01   1.9666871e+00   3.4839880e+01   1.8912771e+00
   3.4759880e+01   1.9666871e+00   3.4759880e+01   1.8912771e+00
   3.4679880e+01   1.9666871e+00   3.4679880e+01   1.8912771e+00
   3.4599880e+01   1.9666871e+00   3.4599880e+01   1.8912771e+00
   3.4519880e+01   1.9666871e+00   3.4519880e+01   1.8912771e+00
   3.4439880e+01   1.9666871e+00   3.4439880e+01   1.8912771e+00
   3.4359880e+01   1.9666871e+00   3.4359880e+01   1.8912771e+00
   3.4279880e+01   1.9666871e+00   3.4279880e+01   1.8912771e+00
   3.4199880e+01   2.3182632e+00   3.4199880e+01   1.9740370e+00
   3.4119880e+01   2.4906795e+00   3.4119880e+01   1.9735141e+00
   3.4039880e+01   2.4826486e+00   3.4039880e+01   1.9692205e+00
   3.3959880e+01   1.1767799e+00   3.3959880e+01   1.8374528e+00
   3.3879880e+01   1.1767799e+00   3.3879880e+01   1.8374528e+00
   3.3799880e+01   1.1767799e+00   3.3799880e+01   1.8374528e+00
   3.3719880e+01   1.1767799e+00   3.3719880e+01   1.8374528e+00
   3.3639880e+01   1.1767799e+00   3.3639880e+01   1.8374528e+00
   3.3559880e+01   1.1767799e+00   3.3559880e+01   1.8374528e+00
   3.3479880e+01   1.1767799e+00   3.3479880e+01   1.8374528e+00
   3.3399880e+01   1.1767799e+00   3.3399880e+01   1.8374528e+00
   3.3319880e+01   1.1767799e+00   3.3319880e+01   1.8374528e+00
   3.3239880e+01   1.1767799e+00   3.3239880e+01   1.8374528e+00
   3.3159880e+01   2.4698343e+00   3.3159880e+01   1.9647238e+00
   3.3079880e+01   2.4742220e+00   3.3079880e+01   1.9618062e+00
   3.2999880e+01   2.4653808e+00   3.2999880e+01   1.9569591e+00
   3.2919880e+01   2.0904705e+00   3.2919880e+01   1.8479472e+00
   3.2839880e+01   2.0904705e+00   3.2839880e+01   1.8479472e+00
   3.2759880e+01   2.0904705e+00   3.2759880e+01   1.8479472e+00
   3.2679880e+01   2.0904705e+00   3.2679880e+01   1.8479472e+00
   3.2599880e+01   2.0904705e+00   3.2599880e+01   1.8479472e+00
   3.2519880e+01   2.0904705e+00   3.2519880e+01   1.8479472e+00
   3.2439880e+01   2.0904705e+00   3.2439880e+01   1.8479472e+00
   3.2359880e+01   2.0904705e+00   3.2359880e+01   1.8479472e+00
   3.2279880e+01   2.0904705e+00   3.2279880e+01   1.8479472e+00
   3.2199880e+01   2.0904705e+00   3.2199880e+01   1.9544503e+00
   3.2119880e+01   2.4561050e+00   3.2119880e+01   1.9538140e+00
   3.2039880e+01   2.3715976e+00   3.2039880e+01   1.9485892e+00
   3.1959880e+01   2.2714931e+00   3.1959880e+01   1.9011042e+00
   3.1879880e+01   2.2714931e+00   3.1879880e+01   1.9011042e+00
   3.1799880e+01   2.2714931e+00   3.1799880e+01   1.9011042e+00
   3.1719880e+01   2.2714931e+00   3.1719880e+01   1.9011042e+00
   3.1639880e+01   2.2714931e+00   3.1639880e+01   1.9011042e+00
   3.1559880e+01   2.2714931e+00   3.1559880e+01   1.9011042e+00
   3.1479880e+01   2.2714931e+00   3.1479880e+01   1.9011042e+00
   3.1399880e+01   2.2714931e+00   3.1399880e+01   1.9011042e+00
   3.1319880e+01   2.2714931e+00   3.1319880e+01   1.9011042e+00
   3.1239880e+01   2.2714931e+00   3.1239880e+01   1.9011042e+00
   3.1159880e+01   2.4463738e+00   3.1159880e+01   1.9431175e+00
   3.1079880e+01   2.4361654e+00   3.1079880e+01   1.9395671e+00
   3.0999880e+01   2.0568005e+00   3.0999880e+01   1.9336013e+00
   3.0919880e+01   1.2037632e+00   3.0919880e+01   1.9299247e+00
   3.0839880e+01   1.2037632e+00   3.0839880e+01   1.9299247e+00
   3.0759880e+01   1.2037632e+00   3.0759880e+01   1.9299247e+00
   3.0679880e+01   1.2037632e+00   3.0679880e+01   1.9299247e+00
   3.0599880e+01   1.2037632e+00   3.0599880e+01   1.9299247e+00
   3.0519880e+01   1.2037632e+00   3.0519880e+01   1.9299247e+00
   3.0439880e+01   1.2037632e+00   3.0439880e+01   1.9299247e+00
   3.0359880e+01   1.2037632e+00   3.0359880e+01   1.9299247e+00
   3.0279880e+01   1.2037632e+00   3.0279880e+01   1.9299247e+00
   3.0199880e+01   1.5093571e+00   3.0199880e+01   1.9306162e+00
   3.0119880e+01   2.4254571e+00   3.0119880e+01   1.9297722e+00
   3.0039880e+01   2.4142251e+00   3.0039880e+01   1.9234109e+00
   2.9959880e+01   1.6436400e+00   2.9959880e+01   1.8914945e+00
   2.9879880e+01   1.6436400e+00   2.9879880e+01   1.8914945e+00
   2.9799880e+01   1.6436400e+00   2.9799880e+01   1.8914945e+00
   2.9719880e+01   1.6436400e+00   2.9719880e+01   1.8914945e+00
   2.9639880e+01   1.6436400e+00   2.9639880e+01   1.8914945e+00
   2.9559880e+01   1.6436400e+00   2.9559880e+01   1.8914945e+00
   2.9479880e+01   1.6436400e+00   2.9479880e+01   1.8914945e+00
   2.9399880e+01   1.6436400e+00   2.9399880e+01   1.8914945e+00
   2.9319880e+01   1.6436400e+00   2.9319880e+01   1.8914945e+00
   2.9239880e+01   1.6436400e+00   2.9239880e+01   1.8914945e+00
   2.9159880e+01   1.8854787e+00   2.9159880e+01   1.9167491e+00
   2.9079880e+01   2.4024446e+00   2.9079880e+01   1.9124265e+00
   2.8999880e+01   2.3852531e+00   2.8999880e+01   1.9052454e+00
   2.8919880e+01   2.3852531e+00   2.8919880e+01   1.8111006e+00
   2.8839880e+01   2.3852531e+00   2.8839880e+01   1.8111006e+00
   2.8759880e+01   2.3852531e+00   2.8759880e+01   1.8111006e+00
   2.8679880e+01   2.3852531e+00   2.8679880e+01   1.8111006e+00
   2.8599880e+01   2.3852531e+00   2.8599880e+01   1.8111006e+00
   2.8519880e+01   2.3852531e+00   2.8519880e+01   1.8111006e+00
   2.8439880e+01   2.3852531e+00   2.8439880e+01   1.8111006e+00
   2.8359880e+01   2.3852531e+00   2.8359880e+01   1.8111006e+00
   2.8279880e+01   2.3852531e+00   2.8279880e+01   1.8111006e+00
   2.8199880e+01   2.3900896e+00   2.8199880e+01   1.9015287e+00
   2.8119880e+01   2.3056720e+00   2.8119880e+01   1.9005860e+00
   2.8039880e+01   2.3771330e+00   2.8039880e+01   1.8928454e+00
   2.7959880e+01   1.4426857e+00   2.7959880e+01   1.7560178e+00
   2.7879880e+01   1.4426857e+00   2.7879880e+01   1.7560178e+00
   2.7799880e+01   1.4426857e+00   2.7799880e+01   1.7560178e+00
   2.7719880e+01   1.4426857e+00   2.7719880e+01   1.7560178e+00
   2.7639880e+01   1.4426857e+00   2.7639880e+01   1.7560178e+00
   2.7559880e+01   1.4426857e+00   2.7559880e+01   1.7560178e+00
   2.7479880e+01   1.4426857e+00   2.7479880e+01   1.7560178e+00
   2.7399880e+01   1.4426857e+00   2.7399880e+01   1.7560178e+00
   2.7319880e+01   1.4426857e+00   2.7319880e+01   1.7560178e+00
   2.7239880e+01   1.4426857e+00   2.7239880e+01   1.7560178e+00
   2.7159880e+01   2.3635467e+00   2.7159880e+01   1.8847389e+00
   2.7079880e+01   2.3450977e+00   2.7079880e+01   1.8794789e+00
   2.6999880e+01   2.3493012e+00   2.6999880e+01   1.8707407e+00
   2.6919880e+01   1.2171799e+00   2.6919880e+01   1.7659000e+00
   2.6839880e+01   1.2171799e+00   2.6839880e+01   1.7659000e+00
   2.6759880e+01   1.2171799e+00   2.6759880e+01   1.7659000e+00
   2.6679880e+01   1.2171799e+00   2.6679880e+01   1.7659000e+00
   2.6599880e+01   1.2171799e+00   2.6599880e+01   1.7659000e+00
   2.6519880e+01   1.2171799e+00   2.6519880e+01   1.7659000e+00
   2.6439880e+01   1.2171799e+00   2.6439880e+01   1.7659000e+00
   2.6359880e+01   1.2171799e+00   2.6359880e+01   1.7659000e+00
   2.6279880e+01   1.2171799e+00   2.6279880e+01   1.7659000e+00
   2.6199880e+01   1.2171799e+00   2.6199880e+01   1.8662180e+00
   2.6119880e+01   2.3343657e+00   2.6119880e+01   1.8650708e+00
   2.6039880e+01   2.3187082e+00   2.6039880e+01   1.8556516e+00
   2.5959880e+01   2.2369570e+00   2.5959880e+01   1.8110614e+00
   2.5879880e+01   2.2369570e+00   2.5879880e+01   1.8110614e+00
   2.5799880e+01   2.2369570e+00   2.5799880e+01   1.8110614e+00
   2.5719880e+01   2.2369570e+00   2.5719880e+01   1.8110614e+00
   2.5639880e+01   2.2369570e+00   2.5639880e+01   1.8110614e+00
   2.5559880e+01   2.2369570e+00   2.5559880e+01   1.8110614e+00
   2.5479880e+01   2.2369570e+00   2.5479880e+01   1.8110614e+00
   2.5399880e+01   2.2369570e+00   2.5399880e+01   1.8110614e+00
   2.5319880e+01   2.2369570e+00   2.5319880e+01   1.8110614e+00
   2.5239880e+01   2.2369570e+00   2.5239880e+01   1.8110614e+00
   2.5159880e+01   2.2369570e+00   2.5159880e+01   1.8457872e+00
   2.5079880e+01   2.3022952e+00   2.5079880e+01   1.8393501e+00
   2.4999880e+01   1.7649314e+00   2.4999880e+01   1.8286252e+00
   2.4919880e+01   1.7649314e+00   2.4919880e+01   1.8232494e+00
   2.4839880e+01   1.7649314e+00   2.4839880e+01   1.8232494e+00
   2.4759880e+01   1.7649314e+00   2.4759880e+01   1.8232494e+00
   2.4679880e+01   1.7649314e+00   2.4679880e+01   1.8232494e+00
   2.4599880e+01   1.7649314e+00   2.4599880e+01   1.8232494e+00
   2.4519880e+01   1.7649314e+00   2.4519880e+01   1.8232494e+00
   2.4439880e+01   1.7649314e+00   2.4439880e+01   1.8232494e+00
   2.4359880e+01   1.7649314e+00   2.4359880e+01   1.8232494e+00
   2.4279880e+01   1.7649314e+00   2.4279880e+01   1.8232494e+00
   2.4199880e+01   2.1158112e+00   2.4199880e+01   1.8232494e+00
   2.4119880e+01   2.2850921e+00   2.4119880e+01   1.8217217e+00
   2.4039880e+01   2.2670626e+00   2.4039880e+01   1.8102531e+00
   2.3959880e+01   9.4091041e-01   2.3959880e+01   1.7662535e+00
   2.3879880e+01   9.4091041e-01   2.3879880e+01   1.7662535e+00
   2.3799880e+01   9.4091041e-01   2.3799880e+01   1.7662535e+00
   2.3719880e+01   9.4091041e-01   2.3719880e+01   1.7662535e+00
   2.3639880e+01   9.4091041e-01   2.3639880e+01   1.7662535e+00
   2.3559880e+01   9.4091041e-01   2.3559880e+01   1.7662535e+00
   2.3479880e+01   9.4091041e-01   2.3479880e+01   1.7662535e+00
   2.3399880e+01   9.4091041e-01   2.3399880e+01   1.7662535e+00
   2.3319880e+01   9.4091041e-01   2.3319880e+01   1.7662535e+00
   2.3239880e+01   9.4091041e-01   2.3239880e+01   1.7662535e+00
   2.3159880e+01   2.2440726e+00   2.3159880e+01   1.7982422e+00
   2.3079880e+01   2.2481691e+00   2.3079880e+01   1.7904486e+00
   2.2999880e+01   2.2283722e+00   2.2999880e+01   1.7775012e+00
   2.2919880e+01   1.8548934e+00   2.2919880e+01   1.6727760e+00
   2.2839880e+01   1.8548934e+00   2.2839880e+01   1.6727760e+00
   2.2759880e+01   1.8548934e+00   2.2759880e+01   1.6727760e+00
   2.2679880e+01   1.8548934e+00   2.2679880e+01   1.6727760e+00
   2.2599880e+01   1.8548934e+00   2.2599880e+01   1.6727760e+00
   2.2519880e+01   1.8548934e+00   2.2519880e+01   1.6727760e+00
   2.2439880e+01   1.8548934e+00   2.2439880e+01   1.6727760e+00
   2.2359880e+01   1.8548934e+00   2.2359880e+01   1.6727760e+00
   2.2279880e+01   1.8548934e+00   2.2279880e+01   1.6727760e+00
   2.2199880e+01   1.8548934e+00   2.2199880e+01   1.7707996e+00
   2.2119880e+01   2.2076313e+00   2.2119880e+01   1.7690998e+00
   2.2039880e+01   2.1233684e+00   2.2039880e+01   1.7551425e+00
   2.1959880e+01   2.0141234e+00   2.1959880e+01   1.6107476e+00
   2.1879880e+01   2.0141234e+00   2.1879880e+01   1.6107476e+00
   2.1799880e+01   2.0141234e+00   2.1799880e+01   1.6107476e+00
   2.1719880e+01   2.0141234e+00   2.1719880e+01   1.6107476e+00
   2.1639880e+01   2.0141234e+00   2.1639880e+01   1.6107476e+00
   2.1559880e+01   2.0141234e+00   2.1559880e+01   1.6107476e+00
   2.1479880e+01   2.0141234e+00   2.1479880e+01   1.6107476e+00
   2.1399880e+01   2.0141234e+00   2.1399880e+01   1.6107476e+00
   2.1319880e+01   2.0141234e+00   2.1319880e+01   1.6107476e+00
   2.1239880e+01   2.0141234e+00   2.1239880e+01   1.6107476e+00
   2.1159880e+01   2.1859039e+00   2.1159880e+01   1.7405248e+00
   2.1079880e+01   2.1631461e+00   2.1079880e+01   1.7310396e+00
   2.0999880e+01   1.7847796e+00   2.0999880e+01   1.7152812e+00
   2.0919880e+01   8.9920742e-01   2.0919880e+01   1.6130119e+00
   2.0839880e+01   8.9920742e-01   2.0839880e+01   1.6130119e+00
   2.0759880e+01   8.9920742e-01   2.0759880e+01   1.6130119e+00
   2.0679880e+01   8.9920742e-01   2.0679880e+01   1.6130119e+00
   2.0599880e+01   8.9920742e-01   2.0599880e+01   1.6130119e+00
   2.0519880e+01   8.9920742e-01   2.0519880e+01   1.6130119e+00
   2.0439880e+01   8.9920742e-01   2.0439880e+01   1.6130119e+00
   2.0359880e+01   8.9920742e-01   2.0359880e+01   1.6130119e+00
   2.0279880e+01   8.9920742e-01   2.0279880e+01   1.6130119e+00
   2.0199880e+01   1.2157045e+00   2.0199880e+01   1.7071244e+00
   2.0119880e+01   2.1393123e+00   2.0119880e+01   1.7050556e+00
   2.0039880e+01   2.1143549e+00   2.0039880e+01   1.6880670e+00
   1.9959880e+01   1.3373315e+00   1.9959880e+01   1.6421633e+00
   1.9879880e+01   1.3373315e+00   1.9879880e+01   1.6421633e+00
   1.9799880e+01   1.3373315e+00   1.9799880e+01   1.6421633e+00
   1.9719880e+01   1.3373315e+00   1.9719880e+01   1.6421633e+00
   1.9639880e+01   1.3373315e+00   1.9639880e+01   1.6421633e+00
   1.9559880e+01   1.3373315e+00   1.9559880e+01   1.6421633e+00
   1.9479880e+01   1.3373315e+00   1.9479880e+01   1.6421633e+00
   1.9399880e+01   1.3373315e+00   1.9399880e+01   1.6421633e+00
   1.9319880e+01   1.3373315e+00   1.9319880e+01   1.6421633e+00
   1.9239880e+01   1.3373315e+00   1.9239880e+01   1.6421633e+00
   1.9159880e+01   1.5717341e+00   1.9159880e+01   1.6702738e+00
   1.9079880e+01   2.0882250e+00   1.9079880e+01   1.6585017e+00
   1.8999880e+01   2.0563184e+00   1.8999880e+01   1.6393074e+00
   1.8919880e+01   2.0563184e+00   1.8919880e+01   1.6293073e+00
   1.8839880e+01   2.0563184e+00   1.8839880e+01   1.6293073e+00
   1.8759880e+01   2.0563184e+00   1.8759880e+01   1.6293073e+00
   1.8679880e+01   2.0563184e+00   1.8679880e+01   1.6293073e+00
   1.8599880e+01   2.0563184e+00   1.8599880e+01   1.6293073e+00
   1.8519880e+01   2.0563184e+00   1.8519880e+01   1.6293073e+00
   1.8439880e+01   2.0563184e+00   1.8439880e+01   1.6293073e+00
   1.8359880e+01   2.0563184e+00   1.8359880e+01   1.6293073e+00
   1.8279880e+01   2.0563184e+00   1.8279880e+01   1.6293073e+00
   1.8199880e+01   2.0608716e+00   1.8199880e+01   1.6293717e+00
   1.8119880e+01   1.9766358e+00   1.8119880e+01   1.6268516e+00
   1.8039880e+01   2.0322420e+00   1.8039880e+01   1.6061564e+00
   1.7959880e+01   1.0643095e+00   1.7959880e+01   1.5449782e+00
   1.7879880e+01   1.0643095e+00   1.7879880e+01   1.5449782e+00
   1.7799880e+01   1.0643095e+00   1.7799880e+01   1.5449782e+00
   1.7719880e+01   1.0643095e+00   1.7719880e+01   1.5449782e+00
   1.7639880e+01   1.0643095e+00   1.7639880e+01   1.5449782e+00
   1.7559880e+01   1.0643095e+00   1.7559880e+01   1.5449782e+00
   1.7479880e+01   1.0643095e+00   1.7479880e+01   1.5449782e+00
   1.7399880e+01   1.0643095e+00   1.7399880e+01   1.5449782e+00
   1.7319880e+01   1.0643095e+00   1.7319880e+01   1.5449782e+00
   1.7239880e+01   1.0643095e+00   1.7239880e+01   1.5449782e+00
   1.7159880e+01   2.0022818e+00   1.7159880e+01   1.5844792e+00
   1.7079880e+01   1.9669440e+00   1.7079880e+01   1.5704114e+00
   1.6999880e+01   1.9709347e+00   1.6999880e+01   1.5470368e+00
   1.6919880e+01   8.0147455e-01   1.6919880e+01   1.4285873e+00
   1.6839880e+01   8.0147455e-01   1.6839880e+01   1.4285873e+00
   1.6759880e+01   8.0147455e-01   1.6759880e+01   1.4285873e+00
   1.6679880e+01   8.0147455e-01   1.6679880e+01   1.4285873e+00
   1.6599880e+01   8.0147455e-01   1.6599880e+01   1.4285873e+00
   1.6519880e+01   8.0147455e-01   1.6519880e+01   1.4285873e+00
   1.6439880e+01   8.0147455e-01   1.6439880e+01   1.4285873e+00
   1.6359880e+01   8.0147455e-01   1.6359880e+01   1.4285873e+00
   1.6279880e+01   8.0147455e-01   1.6279880e+01   1.4285873e+00
   1.6199880e+01   8.0147455e-01   1.6199880e+01   1.5349361e+00
   1.6119880e+01   1.9381424e+00   1.6119880e+01   1.5318668e+00
   1.6039880e+01   1.9038450e+00   1.6039880e+01   1.5066596e+00
   1.5959880e+01   1.8221294e+00   1.5959880e+01   1.3483971e+00
   1.5879880e+01   1.8221294e+00   1.5879880e+01   1.3483971e+00
   1.5799880e+01   1.8221294e+00   1.5799880e+01   1.3483971e+00
   1.5719880e+01   1.8221294e+00   1.5719880e+01   1.3483971e+00
   1.5639880e+01   1.8221294e+00   1.5639880e+01   1.3483971e+00
   1.5559880e+01   1.8221294e+00   1.5559880e+01   1.3483971e+00
   1.5479880e+01   1.8221294e+00   1.5479880e+01   1.3483971e+00
   1.5399880e+01   1.8221294e+00   1.5399880e+01   1.3483971e+00
   1.5319880e+01   1.8221294e+00   1.5319880e+01   1.3483971e+00
   1.5239880e+01   1.8221294e+00   1.5239880e+01   1.3483971e+00
   1.5159880e+01   1.8221294e+00   1.5159880e+01   1.4802528e+00
   1.5079880e+01   1.8679808e+00   1.5079880e+01   1.4631135e+00
   1.4999880e+01   1.3001640e+00   1.4999880e+01   1.4346315e+00
   1.4919880e+01   1.3001640e+00   1.4919880e+01   1.3307410e+00
   1.4839880e+01   1.3001640e+00   1.4839880e+01   1.3307410e+00
   1.4759880e+01   1.3001640e+00   1.4759880e+01   1.3307410e+00
   1.4679880e+01   1.3001640e+00   1.4679880e+01   1.3307410e+00
   1.4599880e+01   1.3001640e+00   1.4599880e+01   1.3307410e+00
   1.4519880e+01   1.3001640e+00   1.4519880e+01   1.3307410e+00
   1.4439880e+01   1.3001640e+00   1.4439880e+01   1.3307410e+00
   1.4359880e+01   1.3001640e+00   1.4359880e+01   1.3307410e+00
   1.4279880e+01   1.3001640e+00   1.4279880e+01   1.3307410e+00
   1.4199880e+01   1.6608449e+00   1.4199880e+01   1.4198849e+00
   1.4119880e+01   1.8304859e+00   1.4119880e+01   1.4161443e+00
   1.4039880e+01   1.7912950e+00   1.4039880e+01   1.3854200e+00
   1.3959880e+01   3.7215121e-01   1.3959880e+01   1.3306120e+00
   1.3879880e+01   3.7215121e-01   1.3879880e+01   1.3306120e+00
   1.3799880e+01   3.7215121e-01   1.3799880e+01   1.3306120e+00
   1.3719880e+01   3.7215121e-01   1.3719880e+01   1.3306120e+00
   1.3639880e+01   3.7215121e-01   1.3639880e+01   1.3306120e+00
   1.3559880e+01   3.7215121e-01   1.3559880e+01   1.3306120e+00
   1.3479880e+01   3.7215121e-01   1.3479880e+01   1.3306120e+00
   1.3399880e+01   3.7215121e-01   1.3399880e+01   1.3306120e+00
   1.3319880e+01   3.7215121e-01   1.3319880e+01   1.3306120e+00
   1.3239880e+01   3.7215121e-01   1.3239880e+01   1.3306120e+00
   1.3159880e+01   1.7462403e+00   1.3159880e+01   1.3532266e+00
   1.3079880e+01   1.7503407e+00   1.3079880e+01   1.3319148e+00
   1.2999880e+01   1.7075542e+00   1.2999880e+01   1.2971577e+00
   1.2919880e+01   1.3274205e+00   1.2919880e+01   1.2780228e+00
   1.2839880e+01   1.3274205e+00   1.2839880e+01   1.2780228e+00
   1.2759880e+01   1.3274205e+00   1.2759880e+01   1.2780228e+00
   1.2679880e+01   1.3274205e+00   1.2679880e+01   1.2780228e+00
   1.2599880e+01   1.3274205e+00   1.2599880e+01   1.2780228e+00
   1.2519880e+01   1.3274205e+00   1.2519880e+01   1.2780228e+00
   1.2439880e+01   1.3274205e+00   1.2439880e+01   1.2780228e+00
   1.2359880e+01   1.3274205e+00   1.2359880e+01   1.2780228e+00
   1.2279880e+01   1.3274205e+00   1.2279880e+01   1.2780228e+00
   1.2199880e+01   1.3274205e+00   1.2199880e+01   1.2791584e+00
   1.2119880e+01   1.6628647e+00   1.2119880e+01   1.2745921e+00
   1.2039880e+01   1.5782706e+00   1.2039880e+01   1.2370806e+00
   1.1959880e+01   1.4394312e+00   1.1959880e+01   1.1490899e+00
   1.1879880e+01   1.4394312e+00   1.1879880e+01   1.1490899e+00
   1.1799880e+01   1.4394312e+00   1.1799880e+01   1.1490899e+00
   1.1719880e+01   1.4394312e+00   1.1719880e+01   1.1490899e+00
   1.1639880e+01   1.4394312e+00   1.1639880e+01   1.1490899e+00
   1.1559880e+01   1.4394312e+00   1.1559880e+01   1.1490899e+00
   1.1479880e+01   1.4394312e+00   1.1479880e+01   1.1490899e+00
   1.1399880e+01   1.4394312e+00   1.1399880e+01   1.1490899e+00
   1.1319880e+01   1.4394312e+00   1.1319880e+01   1.1490899e+00
   1.1239880e+01   1.4394312e+00   1.1239880e+01   1.1490899e+00
   1.1159880e+01   1.6162000e+00   1.1159880e+01   1.1977620e+00
   1.1079880e+01   1.5674862e+00   1.1079880e+01   1.1722297e+00
   1.0999880e+01   1.1781536e+00   1.0999880e+01   1.1297801e+00
   1.0919880e+01   1.5493547e-01   1.0919880e+01   9.8923257e-01
   1.0839880e+01   1.5493547e-01   1.0839880e+01   9.8923257e-01
   1.0759880e+01   1.5493547e-01   1.0759880e+01   9.8923257e-01
   1.0679880e+01   1.5493547e-01   1.0679880e+01   9.8923257e-01
   1.0599880e+01   1.5493547e-01   1.0599880e+01   9.8923257e-01
   1.0519880e+01   1.5493547e-01   1.0519880e+01   9.8923257e-01
   1.0439880e+01   1.5493547e-01   1.0439880e+01   9.8923257e-01
   1.0359880e+01   1.5493547e-01   1.0359880e+01   9.8923257e-01
   1.0279880e+01   1.5493547e-01   1.0279880e+01   9.8923257e-01
   1.0199880e+01   5.1488263e-01   1.0199880e+01   1.1077923e+00
   1.0119880e+01   1.5166480e+00   1.0119880e+01   1.1022134e+00
   1.0039880e+01   1.4636088e+00   1.0039880e+01   1.0563704e+00
   9.9598800e+00   6.3142115e-01   9.9598800e+00   8.6861301e-01
   9.8798800e+00   6.3142115e-01   9.8798800e+00   8.6861301e-01
   9.7998800e+00   6.3142115e-01   9.7998800e+00   8.6861301e-01
   9.7198800e+00   6.3142115e-01   9.7198800e+00   8.6861301e-01
   9.6398800e+00   6.3142115e-01   9.6398800e+00   8.6861301e-01
   9.5598800e+00   6.3142115e-01   9.5598800e+00   8.6861301e-01
   9.4798800e+00   6.3142115e-01   9.4798800e+00   8.6861301e-01
   9.3998800e+00   6.3142115e-01   9.3998800e+00   8.6861301e-01
   9.3198800e+00   6.3142115e-01   9.3198800e+00   8.6861301e-01
   9.2398800e+00   6.3142115e-01   9.2398800e+00   8.6861301e-01
   9.1598800e+00   8.4976849e-01   9.1598800e+00   1.0082936e+00
   9.0798800e+00   1.4082906e+00   9.0798800e+00   9.7705948e-01
   8.9998800e+00   1.3452924e+00   8.9998800e+00   9.2509984e-01
   8.9198800e+00   1.3452924e+00   8.9198800e+00   8.1356554e-01
   8.8398800e+00   1.3452924e+00   8.8398800e+00   8.1356554e-01
   8.7598800e+00   1.3452924e+00   8.7598800e+00   8.1356554e-01
   8.6798800e+00   1.3452924e+00   8.6798800e+00   8.1356554e-01
   8.5998800e+00   1.3452924e+00   8.5998800e+00   8.1356554e-01
   8.5198800e+00   1.3452924e+00   8.5198800e+00   8.1356554e-01
   8.4398800e+00   1.3452924e+00   8.4398800e+00   8.1356554e-01
   8.3598800e+00   1.3452924e+00   8.3598800e+00   8.1356554e-01
   8.2798800e+00   1.3452924e+00   8.2798800e+00   8.1356554e-01
   8.1998800e+00   1.3506147e+00   8.1998800e+00   8.9816951e-01
   8.1198800e+00   1.2648679e+00   8.1198800e+00   8.9133509e-01
   8.0398800e+00   1.2905012e+00   8.0398800e+00   8.3515063e-01
   7.9598800e+00   1.5252206e-01   7.9598800e+00   7.6275725e-01
   7.8798800e+00   1.5252206e-01   7.8798800e+00   7.6275725e-01
   7.7998800e+00   1.5252206e-01   7.7998800e+00   7.6275725e-01
   7.7198800e+00   1.5252206e-01   7.7198800e+00   7.6275725e-01
   7.6398800e+00   1.5252206e-01   7.6398800e+00   7.6275725e-01
   7.5598800e+00   1.5252206e-01   7.5598800e+00   7.6275725e-01
   7.4798800e+00   1.5252206e-01   7.4798800e+00   7.6275725e-01
   7.3998800e+00   1.5252206e-01   7.3998800e+00   7.6275725e-01
   7.3198800e+00   1.5252206e-01   7.3198800e+00   7.6275725e-01
   7.2398800e+00   1.5252206e-01   7.2398800e+00   7.6275725e-01
   7.1598800e+00   1.2278695e+00   7.1598800e+00   7.7618013e-01
   7.0798800e+00   1.1574615e+00   7.0798800e+00   7.3705422e-01
   6.9998800e+00   1.1626386e+00   6.9998800e+00   6.7318603e-01
   6.9198800e+00  -2.0693829e-01   6.9198800e+00   6.3336276e-01
   6.8398800e+00  -2.0693829e-01   6.8398800e+00   6.3336276e-01
   6.7598800e+00  -2.0693829e-01   6.7598800e+00   6.3336276e-01
   6.6798800e+00  -2.0693829e-01   6.6798800e+00   6.3336276e-01
   6.5998800e+00  -2.0693829e-01   6.5998800e+00   6.3336276e-01
   6.5198800e+00  -2.0693829e-01   6.5198800e+00   6.3336276e-01
   6.4398800e+00  -2.0693829e-01   6.4398800e+00   6.3336276e-01
   6.3598800e+00  -2.0693829e-01   6.3598800e+00   6.3336276e-01
   6.2798800e+00  -2.0693829e-01   6.2798800e+00   6.3336276e-01
   6.1998800e+00  -2.0693829e-01   6.1998800e+00   6.4005743e-01
   6.1198800e+00   1.0947271e+00   6.1198800e+00   6.3164707e-01
   6.0398800e+00   1.0240536e+00   6.0398800e+00   5.6246088e-01
   5.9598800e+00   9.3981298e-01   5.9598800e+00   4.1618597e-01
   5.8798800e+00   9.3981298e-01   5.8798800e+00   4.1618597e-01
   5.7998800e+00   9.3981298e-01   5.7998800e+00   4.1618597e-01
   5.7198800e+00   9.3981298e-01   5.7198800e+00   4.1618597e-01
   5.6398800e+00   9.3981298e-01   5.6398800e+00   4.1618597e-01
   5.5598800e+00   9.3981298e-01   5.5598800e+00   4.1618597e-01
   5.4798800e+00   9.3981298e-01   5.4798800e+00   4.1618597e-01
   5.3998800e+00   9.3981298e-01   5.3998800e+00   4.1618597e-01
   5.3198800e+00   9.3981298e-01   5.3198800e+00   4.1618597e-01
   5.2398800e+00   9.3981298e-01   5.2398800e+00   4.1618597e-01
   5.1598800e+00   9.3981298e-01   5.1598800e+00   4.8975153e-01
   5.0798800e+00   9.5053699e-01   5.0798800e+00   4.4242686e-01
   4.9998800e+00   2.3040203e-01   4.9998800e+00   3.6353889e-01
   4.9198800e+00   2.3040203e-01   4.9198800e+00   1.6965592e-01
   4.8398800e+00   2.3040203e-01   4.8398800e+00   1.6965592e-01
   4.7598800e+00   2.3040203e-01   4.7598800e+00   1.6965592e-01
   4.6798800e+00   2.3040203e-01   4.6798800e+00   1.6965592e-01
   4.5998800e+00   2.3040203e-01   4.5998800e+00   1.6965592e-01
   4.5198800e+00   2.3040203e-01   4.5198800e+00   1.6965592e-01
   4.4398800e+00   2.3040203e-01   4.4398800e+00   1.6965592e-01
   4.3598800e+00   2.3040203e-01   4.3598800e+00   1.6965592e-01
   4.2798800e+00   2.3040203e-01   4.2798800e+00   1.6965592e-01
   4.1998800e+00   6.7043162e-01   4.1998800e+00   3.2256952e-01
   4.1198800e+00   8.7409667e-01   4.1198800e+00   3.1216302e-01
   4.0398800e+00   7.9465282e-01   4.0398800e+00   2.2646731e-01
   3.9598800e+00  -1.0914335e+00   3.9598800e+00  -2.5915706e-02
   3.8798800e+00  -1.0914335e+00   3.8798800e+00  -2.5915706e-02
   3.7998800e+00  -1.0914335e+00   3.7998800e+00  -2.5915706e-02
   3.7198800e+00  -1.0914335e+00   3.7198800e+00  -2.5915706e-02
   3.6398800e+00  -1.0914335e+00   3.6398800e+00  -2.5915706e-02
   3.5598800e+00  -1.0914335e+00   3.5598800e+00  -2.5915706e-02
   3.4798800e+00  -1.0914335e+00   3.4798800e+00  -2.5915706e-02
   3.3998800e+00  -1.0914335e+00   3.3998800e+00  -2.5915706e-02
   3.3198800e+00  -1.0914335e+00   3.3198800e+00  -2.5915706e-02
   3.2398800e+00  -1.0914335e+00   3.2398800e+00  -2.5915706e-02
   3.1598800e+00   7.0511761e-01   3.1598800e+00   1.3623023e-01
   3.0798800e+00   7.1212694e-01   3.0798800e+00   7.7394576e-02
   2.9998800e+00   6.2644197e-01   2.9998800e+00  -2.0870706e-02
   2.9198800e+00   1.8571065e-01   2.9198800e+00  -1.6003237e-01
   2.8398800e+00   1.8571065e-01   2.8398800e+00  -1.6003237e-01
   2.7598800e+00   1.8571065e-01   2.7598800e+00  -1.6003237e-01
   2.6798800e+00   1.8571065e-01   2.6798800e+00  -1.6003237e-01
   2.5998800e+00   1.8571065e-01   2.5998800e+00  -1.6003237e-01
   2.5198800e+00   1.8571065e-01   2.5198800e+00  -1.6003237e-01
   2.4398800e+00   1.8571065e-01   2.4398800e+00  -1.6003237e-01
   2.3598800e+00   1.8571065e-01   2.3598800e+00  -1.6003237e-01
   2.2798800e+00   1.8571065e-01   2.2798800e+00  -1.6003237e-01
   2.1998800e+00   1.8571065e-01   2.1998800e+00  -7.2000490e-02
   2.1198800e+00   5.3752281e-01   2.1198800e+00  -8.4998693e-02
   2.0398800e+00   4.4736841e-01   2.0398800e+00  -1.9220990e-01
   1.9598800e+00   2.0551478e-01   1.9598800e+00  -3.1586551e-01
   1.8798800e+00   2.0551478e-01   1.8798800e+00  -3.1586551e-01
   1.7998800e+00   2.0551478e-01   1.7998800e+00  -3.1586551e-01
   1.7198800e+00   2.0551478e-01   1.7198800e+00  -3.1586551e-01
   1.6398800e+00   2.0551478e-01   1.6398800e+00  -3.1586551e-01
   1.5598800e+00   2.0551478e-01   1.5598800e+00  -3.1586551e-01
   1.4798800e+00   2.0551478e-01   1.4798800e+00  -3.1586551e-01
   1.3998800e+00   2.0551478e-01   1.3998800e+00  -3.1586551e-01
   1.3198800e+00   2.0551478e-01   1.3198800e+00  -3.1586551e-01
   1.2398800e+00   2.0551478e-01   1.2398800e+00  -3.1586551e-01
   1.1598800e+00   4.4529676e-01   1.1598800e+00  -3.0545077e-01
   1.0798800e+00   3.4969381e-01   1.0798800e+00  -3.8097803e-01
   9.9988000e-01  -1.2347742e-01   9.9988000e-01  -5.0509083e-01
   9.1988000e-01  -1.8256094e+00   9.1988000e-01  -5.8609732e-01
   8.3988000e-01  -1.8256094e+00   8.3988000e-01  -5.8609732e-01
   7.5988000e-01  -1.8256094e+00   7.5988000e-01  -5.8609732e-01
   6.7988000e-01  -1.8256094e+00   6.7988000e-01  -5.8609732e-01
   5.9988000e-01  -1.8256094e+00   5.9988000e-01  -5.8609732e-01
   5.1988000e-01  -1.8256094e+00   5.1988000e-01  -5.8609732e-01
   4.3988000e-01  -1.8256094e+00   4.3988000e-01  -5.8609732e-01
   3.5988000e-01  -1.8256094e+00   3.5988000e-01  -5.8609732e-01
   2.7988000e-01  -1.8256094e+00   2.7988000e-01  -5.8609732e-01
   1.9988000e-01  -1.2395265e+00   1.9988000e-01  -5.6986310e-01
   1.1988000e-01   2.5064714e-01   1.1988000e-01  -5.8634716e-01
   3.9880099e-02   1.4809358e-01   3.9880099e-02  -7.2265909e-01


==> Pictures/Scheinker_grad.dat <==
   1.4860351e-02  -1.0000000e+00   1.4860351e-02  -1.0000000e+00   1.4860351e-02  -1.0000000e+00
   4.4860000e-02  -9.6678057e-01   4.4860000e-02  -9.6678057e-01   4.4860000e-02  -9.6678057e-01
   7.4860000e-02  -9.9816465e-01   7.4860000e-02  -9.9816465e-01   7.4860000e-02  -9.9816465e-01
   1.0486000e-01  -9.5764022e-01   1.0486000e-01  -9.5764022e-01   1.0486000e-01  -9.5764022e-01
   1.3486000e-01  -9.0285609e-01   1.3486000e-01  -8.8715236e-01   1.3486000e-01  -8.6471845e-01
   1.6486000e-01  -8.9268455e-01   1.6486000e-01  -8.5324720e-01   1.6486000e-01  -7.9690815e-01
   1.9486000e-01  -8.8251300e-01   1.9486000e-01  -8.1934205e-01   1.9486000e-01  -7.2909784e-01
   2.2486000e-01  -8.7234146e-01   2.2486000e-01  -7.8543690e-01   2.2486000e-01  -6.6128754e-01
   2.5486000e-01  -8.6216991e-01   2.5486000e-01  -7.5153175e-01   2.5486000e-01  -5.9347724e-01
   2.8486000e-01  -8.5199836e-01   2.8486000e-01  -7.1762660e-01   2.8486000e-01  -5.2566694e-01
   3.1486000e-01  -8.4182682e-01   3.1486000e-01  -6.8372145e-01   3.1486000e-01  -4.5785663e-01
   3.4486000e-01  -8.3165527e-01   3.4486000e-01  -6.4981630e-01   3.4486000e-01  -3.9004633e-01
   3.7486000e-01  -8.2148373e-01   3.7486000e-01  -6.1591115e-01   3.7486000e-01  -3.2223603e-01
   4.0486000e-01  -8.1131218e-01   4.0486000e-01  -5.8200600e-01   4.0486000e-01  -2.5442573e-01
   4.3486000e-01  -8.0114064e-01   4.3486000e-01  -5.4810085e-01   4.3486000e-01  -1.8661543e-01
   4.6486000e-01  -7.9096909e-01   4.6486000e-01  -5.1419569e-01   4.6486000e-01  -1.1880512e-01
   4.9486000e-01  -7.8079755e-01   4.9486000e-01  -4.8029054e-01   4.9486000e-01  -5.0994823e-02
   5.2486000e-01  -7.7062600e-01   5.2486000e-01  -4.4638539e-01   5.2486000e-01   1.6815479e-02
   5.5486000e-01  -7.6045446e-01   5.5486000e-01  -4.1248024e-01   5.5486000e-01   8.4625782e-02
   5.8486000e-01  -7.5028291e-01   5.8486000e-01  -3.7857509e-01   5.8486000e-01   1.5243608e-01
   6.1486000e-01  -7.4011137e-01   6.1486000e-01  -3.4466994e-01   6.1486000e-01   2.2024639e-01
   6.4486000e-01  -7.2993982e-01   6.4486000e-01  -3.1076479e-01   6.4486000e-01   2.8805669e-01
   6.7486000e-01  -7.1976828e-01   6.7486000e-01  -2.7685964e-01   6.7486000e-01   3.5586699e-01
   7.0486000e-01  -7.0959673e-01   7.0486000e-01  -2.4295449e-01   7.0486000e-01   4.2367729e-01
   7.3486000e-01  -6.9942519e-01   7.3486000e-01  -2.0904933e-01   7.3486000e-01   4.9148759e-01
   7.6486000e-01  -6.8925364e-01   7.6486000e-01  -1.7514418e-01   7.6486000e-01   5.5929790e-01
   7.9486000e-01  -6.7908209e-01   7.9486000e-01  -1.4123903e-01   7.9486000e-01   6.2710820e-01
   8.2486000e-01  -6.6891055e-01   8.2486000e-01  -1.0733388e-01   8.2486000e-01   6.9491850e-01
   8.5486000e-01  -6.5873900e-01   8.5486000e-01  -7.3428731e-02   8.5486000e-01   7.6272880e-01
   8.8486000e-01  -6.4856746e-01   8.8486000e-01  -3.9523580e-02   8.8486000e-01   8.3053910e-01
   9.1486000e-01  -6.3839591e-01   9.1486000e-01  -5.6184288e-03   9.1486000e-01   8.9834941e-01
   9.4486000e-01  -6.2822437e-01   9.4486000e-01   2.8286722e-02   9.4486000e-01   9.6615971e-01
   9.7486000e-01  -6.1805282e-01   9.7486000e-01   6.2191873e-02   9.7486000e-01   1.0339700e+00
   1.0048600e+00  -6.1381401e-01   1.0048600e+00   9.6097024e-02   1.0048600e+00   1.1017803e+00
   1.0348600e+00  -5.8936718e-01   1.0348600e+00  -1.7601714e-02   1.0348600e+00   1.1634581e+00
   1.0648600e+00  -4.3751408e-01   1.0648600e+00  -1.7855893e-02   1.0648600e+00   1.2521573e+00
   1.0948600e+00  -4.0821677e-01   1.0948600e+00   8.4283144e-02   1.0948600e+00   1.1653036e+00
   1.1248600e+00  -4.0096130e-01   1.1248600e+00   2.0001658e-01   1.1248600e+00   1.1753123e+00
   1.1548600e+00  -3.7888581e-01   1.1548600e+00   2.3088447e-01   1.1548600e+00   1.2057648e+00
   1.1848600e+00  -3.5681033e-01   1.1848600e+00   2.6175236e-01   1.1848600e+00   1.2362173e+00
   1.2148600e+00  -3.3473485e-01   1.2148600e+00   2.9262025e-01   1.2148600e+00   1.2666699e+00
   1.2448600e+00  -3.1265936e-01   1.2448600e+00   3.2348814e-01   1.2448600e+00   1.2971224e+00
   1.2748600e+00  -2.9058388e-01   1.2748600e+00   3.5435603e-01   1.2748600e+00   1.3275749e+00
   1.3048600e+00  -2.6850840e-01   1.3048600e+00   3.8522392e-01   1.3048600e+00   1.3580274e+00
   1.3348600e+00  -2.4643291e-01   1.3348600e+00   4.1609181e-01   1.3348600e+00   1.3884800e+00
   1.3648600e+00  -2.2435743e-01   1.3648600e+00   4.4695970e-01   1.3648600e+00   1.4189325e+00
   1.3948600e+00  -2.0228194e-01   1.3948600e+00   4.7782759e-01   1.3948600e+00   1.4493850e+00
   1.4248600e+00  -1.8020646e-01   1.4248600e+00   5.0869548e-01   1.4248600e+00   1.4798375e+00
   1.4548600e+00  -1.5813098e-01   1.4548600e+00   5.3956337e-01   1.4548600e+00   1.5102901e+00
   1.4848600e+00  -1.3605549e-01   1.4848600e+00   5.7043126e-01   1.4848600e+00   1.5407426e+00
   1.5148600e+00  -1.1398001e-01   1.5148600e+00   6.0129915e-01   1.5148600e+00   1.5711951e+00
   1.5448600e+00  -9.1904526e-02   1.5448600e+00   6.3216704e-01   1.5448600e+00   1.6016477e+00
   1.5748600e+00  -6.9829042e-02   1.5748600e+00   6.6303493e-01   1.5748600e+00   1.6321002e+00
   1.6048600e+00  -4.7753558e-02   1.6048600e+00   6.9390282e-01   1.6048600e+00   1.6625527e+00
   1.6348600e+00  -2.5678074e-02   1.6348600e+00   7.2477071e-01   1.6348600e+00   1.6930052e+00
   1.6648600e+00  -3.6025908e-03   1.6648600e+00   7.5563860e-01   1.6648600e+00   1.7234578e+00
   1.6948600e+00   1.8472893e-02   1.6948600e+00   7.8650649e-01   1.6948600e+00   1.7539103e+00
   1.7248600e+00   4.0548377e-02   1.7248600e+00   8.1737437e-01   1.7248600e+00   1.7843628e+00
   1.7548600e+00   6.2623860e-02   1.7548600e+00   8.4824226e-01   1.7548600e+00   1.8148153e+00
   1.7848600e+00   8.4699344e-02   1.7848600e+00   8.7911015e-01   1.7848600e+00   1.8452679e+00
   1.8148600e+00   1.0677483e-01   1.8148600e+00   9.0997804e-01   1.8148600e+00   1.8757204e+00
   1.8448600e+00   1.2885031e-01   1.8448600e+00   9.4084593e-01   1.8448600e+00   1.9061729e+00
   1.8748600e+00   1.5092580e-01   1.8748600e+00   9.7171382e-01   1.8748600e+00   1.9366254e+00
   1.9048600e+00   1.7300128e-01   1.9048600e+00   1.0025817e+00   1.9048600e+00   1.9670780e+00
   1.9348600e+00   1.9507676e-01   1.9348600e+00   1.0334496e+00   1.9348600e+00   1.9975305e+00
   1.9648600e+00   2.1715225e-01   1.9648600e+00   1.0643175e+00   1.9648600e+00   2.0279830e+00
   1.9948600e+00   2.3922773e-01   1.9948600e+00   1.0951854e+00   1.9948600e+00   2.0445903e+00
   2.0248600e+00   2.5178493e-01   2.0248600e+00   1.1211143e+00   2.0248600e+00   2.0383794e+00
   2.0548600e+00   1.7016682e-01   2.0548600e+00   1.2625082e+00   2.0548600e+00   2.1223664e+00
   2.0848600e+00   1.7896653e-01   2.0848600e+00   1.1571308e+00   2.0848600e+00   2.0734054e+00
   2.1148600e+00   3.2045584e-01   2.1148600e+00   1.1568904e+00   2.1148600e+00   2.0680888e+00
   2.1448600e+00   3.2873763e-01   2.1448600e+00   1.1721870e+00   2.1448600e+00   2.0634544e+00
   2.1748600e+00   3.3629411e-01   2.1748600e+00   1.1875554e+00   2.1748600e+00   2.0588199e+00
   2.2048600e+00   3.4385058e-01   2.2048600e+00   1.2029238e+00   2.2048600e+00   2.0541855e+00
   2.2348600e+00   3.5140706e-01   2.2348600e+00   1.2182922e+00   2.2348600e+00   2.0495511e+00
   2.2648600e+00   3.5896354e-01   2.2648600e+00   1.2336606e+00   2.2648600e+00   2.0449166e+00
   2.2948600e+00   3.6652001e-01   2.2948600e+00   1.2490289e+00   2.2948600e+00   2.0402822e+00
   2.3248600e+00   3.7407649e-01   2.3248600e+00   1.2643973e+00   2.3248600e+00   2.0356477e+00
   2.3548600e+00   3.8163296e-01   2.3548600e+00   1.2797657e+00   2.3548600e+00   2.0310133e+00
   2.3848600e+00   3.8918944e-01   2.3848600e+00   1.2951341e+00   2.3848600e+00   2.0263789e+00
   2.4148600e+00   3.9674592e-01   2.4148600e+00   1.3105025e+00   2.4148600e+00   2.0217444e+00
   2.4448600e+00   4.0430239e-01   2.4448600e+00   1.3258708e+00   2.4448600e+00   2.0171100e+00
   2.4748600e+00   4.1185887e-01   2.4748600e+00   1.3412392e+00   2.4748600e+00   2.0124755e+00
   2.5048600e+00   4.1941535e-01   2.5048600e+00   1.3566076e+00   2.5048600e+00   2.0078411e+00
   2.5348600e+00   4.2697182e-01   2.5348600e+00   1.3719760e+00   2.5348600e+00   2.0032067e+00
   2.5648600e+00   4.3452830e-01   2.5648600e+00   1.3873444e+00   2.5648600e+00   1.9985722e+00
   2.5948600e+00   4.4208478e-01   2.5948600e+00   1.4027127e+00   2.5948600e+00   1.9939378e+00
   2.6248600e+00   4.4964125e-01   2.6248600e+00   1.4180811e+00   2.6248600e+00   1.9893033e+00
   2.6548600e+00   4.5719773e-01   2.6548600e+00   1.4334495e+00   2.6548600e+00   1.9846689e+00
   2.6848600e+00   4.6475421e-01   2.6848600e+00   1.4488179e+00   2.6848600e+00   1.9800345e+00
   2.7148600e+00   4.7231068e-01   2.7148600e+00   1.4641863e+00   2.7148600e+00   1.9754000e+00
   2.7448600e+00   4.7986716e-01   2.7448600e+00   1.4795546e+00   2.7448600e+00   1.9707656e+00
   2.7748600e+00   4.8742363e-01   2.7748600e+00   1.4949230e+00   2.7748600e+00   1.9661311e+00
   2.8048600e+00   4.9498011e-01   2.8048600e+00   1.5102914e+00   2.8048600e+00   1.9614967e+00
   2.8348600e+00   5.0253659e-01   2.8348600e+00   1.5256598e+00   2.8348600e+00   1.9568623e+00
   2.8648600e+00   5.1009306e-01   2.8648600e+00   1.5410282e+00   2.8648600e+00   1.9522278e+00
   2.8948600e+00   5.1764954e-01   2.8948600e+00   1.5563965e+00   2.8948600e+00   1.9475934e+00
   2.9248600e+00   5.2520602e-01   2.9248600e+00   1.5717649e+00   2.9248600e+00   1.9429589e+00
   2.9548600e+00   5.3276249e-01   2.9548600e+00   1.5871333e+00   2.9548600e+00   1.9383245e+00
   2.9848600e+00   5.4031897e-01   2.9848600e+00   1.6025017e+00   2.9848600e+00   1.9336901e+00
   3.0148600e+00   5.4787545e-01   3.0148600e+00   1.5886818e+00   3.0148600e+00   1.8936438e+00
   3.0448600e+00   6.4306725e-01   3.0448600e+00   1.6326597e+00   3.0448600e+00   1.9266771e+00
   3.0748600e+00   5.6065359e-01   3.0748600e+00   1.6865325e+00   3.0748600e+00   1.9885857e+00
   3.1048600e+00   5.6880875e-01   3.1048600e+00   1.6345342e+00   3.1048600e+00   1.9345151e+00
   3.1348600e+00   6.0871740e-01   3.1348600e+00   1.6386533e+00   3.1348600e+00   1.9349363e+00
   3.1648600e+00   6.1508400e-01   3.1648600e+00   1.6448755e+00   3.1648600e+00   1.9355725e+00
   3.1948600e+00   6.2145060e-01   3.1948600e+00   1.6510977e+00   3.1948600e+00   1.9362087e+00
   3.2248600e+00   6.2781720e-01   3.2248600e+00   1.6573198e+00   3.2248600e+00   1.9368448e+00
   3.2548600e+00   6.3418380e-01   3.2548600e+00   1.6635420e+00   3.2548600e+00   1.9374810e+00
   3.2848600e+00   6.4055040e-01   3.2848600e+00   1.6697642e+00   3.2848600e+00   1.9381172e+00
   3.3148600e+00   6.4691700e-01   3.3148600e+00   1.6759863e+00   3.3148600e+00   1.9387534e+00
   3.3448600e+00   6.5328360e-01   3.3448600e+00   1.6822085e+00   3.3448600e+00   1.9393896e+00
   3.3748600e+00   6.5965020e-01   3.3748600e+00   1.6884307e+00   3.3748600e+00   1.9400257e+00
   3.4048600e+00   6.6601680e-01   3.4048600e+00   1.6946529e+00   3.4048600e+00   1.9406619e+00
   3.4348600e+00   6.7238340e-01   3.4348600e+00   1.7008750e+00   3.4348600e+00   1.9412981e+00
   3.4648600e+00   6.7875000e-01   3.4648600e+00   1.7070972e+00   3.4648600e+00   1.9419343e+00
   3.4948600e+00   6.8511660e-01   3.4948600e+00   1.7133194e+00   3.4948600e+00   1.9425705e+00
   3.5248600e+00   6.9148320e-01   3.5248600e+00   1.7195415e+00   3.5248600e+00   1.9432067e+00
   3.5548600e+00   6.9784980e-01   3.5548600e+00   1.7257637e+00   3.5548600e+00   1.9438428e+00
   3.5848600e+00   7.0421640e-01   3.5848600e+00   1.7319859e+00   3.5848600e+00   1.9444790e+00
   3.6148600e+00   7.1058300e-01   3.6148600e+00   1.7382081e+00   3.6148600e+00   1.9451152e+00
   3.6448600e+00   7.1694961e-01   3.6448600e+00   1.7444302e+00   3.6448600e+00   1.9457514e+00
   3.6748600e+00   7.2331621e-01   3.6748600e+00   1.7506524e+00   3.6748600e+00   1.9463876e+00
   3.7048600e+00   7.2968281e-01   3.7048600e+00   1.7568746e+00   3.7048600e+00   1.9470238e+00
   3.7348600e+00   7.3604941e-01   3.7348600e+00   1.7630967e+00   3.7348600e+00   1.9476599e+00
   3.7648600e+00   7.4241601e-01   3.7648600e+00   1.7693189e+00   3.7648600e+00   1.9482961e+00
   3.7948600e+00   7.4878261e-01   3.7948600e+00   1.7755411e+00   3.7948600e+00   1.9489323e+00
   3.8248600e+00   7.5514921e-01   3.8248600e+00   1.7817633e+00   3.8248600e+00   1.9495685e+00
   3.8548600e+00   7.6151581e-01   3.8548600e+00   1.7879854e+00   3.8548600e+00   1.9502047e+00
   3.8848600e+00   7.6788241e-01   3.8848600e+00   1.7942076e+00   3.8848600e+00   1.9508409e+00
   3.9148600e+00   7.7424901e-01   3.9148600e+00   1.8004298e+00   3.9148600e+00   1.9514770e+00
   3.9448600e+00   7.8061561e-01   3.9448600e+00   1.8066520e+00   3.9448600e+00   1.9521132e+00
   3.9748600e+00   7.8698221e-01   3.9748600e+00   1.8128741e+00   3.9748600e+00   1.9527494e+00
   4.0048600e+00   7.9334881e-01   4.0048600e+00   1.7836167e+00   4.0048600e+00   1.9133284e+00
   4.0348600e+00   8.8426644e-01   4.0348600e+00   1.7875540e+00   4.0348600e+00   1.9163105e+00
   4.0648600e+00   8.7943150e-01   4.0648600e+00   1.9240435e+00   4.0648600e+00   2.0508029e+00
   4.0948600e+00   8.4237319e-01   4.0948600e+00   1.8275896e+00   4.0948600e+00   1.9534449e+00
   4.1248600e+00   8.4941039e-01   4.1248600e+00   1.8283771e+00   4.1248600e+00   1.9533512e+00
   4.1548600e+00   8.5525898e-01   4.1548600e+00   1.8307735e+00   4.1548600e+00   1.9532575e+00
   4.1848600e+00   8.6110756e-01   4.1848600e+00   1.8331698e+00   4.1848600e+00   1.9531637e+00
   4.2148600e+00   8.6695615e-01   4.2148600e+00   1.8355661e+00   4.2148600e+00   1.9530700e+00
   4.2448600e+00   8.7280474e-01   4.2448600e+00   1.8379624e+00   4.2448600e+00   1.9529763e+00
   4.2748600e+00   8.7865332e-01   4.2748600e+00   1.8403587e+00   4.2748600e+00   1.9528826e+00
   4.3048600e+00   8.8450191e-01   4.3048600e+00   1.8427550e+00   4.3048600e+00   1.9527889e+00
   4.3348600e+00   8.9035050e-01   4.3348600e+00   1.8451513e+00   4.3348600e+00   1.9526952e+00
   4.3648600e+00   8.9619908e-01   4.3648600e+00   1.8475476e+00   4.3648600e+00   1.9526014e+00
   4.3948600e+00   9.0204767e-01   4.3948600e+00   1.8499439e+00   4.3948600e+00   1.9525077e+00
   4.4248600e+00   9.0789626e-01   4.4248600e+00   1.8523402e+00   4.4248600e+00   1.9524140e+00
   4.4548600e+00   9.1374484e-01   4.4548600e+00   1.8547366e+00   4.4548600e+00   1.9523203e+00
   4.4848600e+00   9.1959343e-01   4.4848600e+00   1.8571329e+00   4.4848600e+00   1.9522266e+00
   4.5148600e+00   9.2544201e-01   4.5148600e+00   1.8595292e+00   4.5148600e+00   1.9521329e+00
   4.5448600e+00   9.3129060e-01   4.5448600e+00   1.8619255e+00   4.5448600e+00   1.9520391e+00
   4.5748600e+00   9.3713919e-01   4.5748600e+00   1.8643218e+00   4.5748600e+00   1.9519454e+00
   4.6048600e+00   9.4298777e-01   4.6048600e+00   1.8667181e+00   4.6048600e+00   1.9518517e+00
   4.6348600e+00   9.4883636e-01   4.6348600e+00   1.8691144e+00   4.6348600e+00   1.9517580e+00
   4.6648600e+00   9.5468495e-01   4.6648600e+00   1.8715107e+00   4.6648600e+00   1.9516643e+00
   4.6948600e+00   9.6053353e-01   4.6948600e+00   1.8739070e+00   4.6948600e+00   1.9515706e+00
   4.7248600e+00   9.6638212e-01   4.7248600e+00   1.8763034e+00   4.7248600e+00   1.9514768e+00
   4.7548600e+00   9.7223071e-01   4.7548600e+00   1.8786997e+00   4.7548600e+00   1.9513831e+00
   4.7848600e+00   9.7807929e-01   4.7848600e+00   1.8810960e+00   4.7848600e+00   1.9512894e+00
   4.8148600e+00   9.8392788e-01   4.8148600e+00   1.8834923e+00   4.8148600e+00   1.9511957e+00
   4.8448600e+00   9.8977647e-01   4.8448600e+00   1.8858886e+00   4.8448600e+00   1.9511020e+00
   4.8748600e+00   9.9562505e-01   4.8748600e+00   1.8882849e+00   4.8748600e+00   1.9510083e+00
   4.9048600e+00   1.0014736e+00   4.9048600e+00   1.8906812e+00   4.9048600e+00   1.9509145e+00
   4.9348600e+00   1.0073222e+00   4.9348600e+00   1.8930775e+00   4.9348600e+00   1.9508208e+00
   4.9648600e+00   1.0131708e+00   4.9648600e+00   1.8954738e+00   4.9648600e+00   1.9507271e+00
   4.9948600e+00   1.0190194e+00   4.9948600e+00   1.8656673e+00   4.9948600e+00   1.9164399e+00
   5.0248600e+00   1.0369475e+00   5.0248600e+00   1.8600143e+00   5.0248600e+00   1.9104251e+00
   5.0548600e+00   1.1844093e+00   5.0548600e+00   1.9450090e+00   5.0548600e+00   1.9945626e+00
   5.0848600e+00   1.0678333e+00   5.0848600e+00   1.9027060e+00   5.0848600e+00   1.9513890e+00
   5.1148600e+00   1.0677230e+00   5.1148600e+00   1.9020027e+00   5.1148600e+00   1.9506824e+00
   5.1448600e+00   1.0727369e+00   5.1448600e+00   1.9029447e+00   5.1448600e+00   1.9506960e+00
   5.1748600e+00   1.0777743e+00   5.1748600e+00   1.9038911e+00   5.1748600e+00   1.9507097e+00
   5.2048600e+00   1.0828118e+00   5.2048600e+00   1.9048375e+00   5.2048600e+00   1.9507234e+00
   5.2348600e+00   1.0878492e+00   5.2348600e+00   1.9057839e+00   5.2348600e+00   1.9507370e+00
   5.2648600e+00   1.0928866e+00   5.2648600e+00   1.9067303e+00   5.2648600e+00   1.9507507e+00
   5.2948600e+00   1.0979241e+00   5.2948600e+00   1.9076767e+00   5.2948600e+00   1.9507644e+00
   5.3248600e+00   1.1029615e+00   5.3248600e+00   1.9086232e+00   5.3248600e+00   1.9507781e+00
   5.3548600e+00   1.1079989e+00   5.3548600e+00   1.9095696e+00   5.3548600e+00   1.9507917e+00
   5.3848600e+00   1.1130364e+00   5.3848600e+00   1.9105160e+00   5.3848600e+00   1.9508054e+00
   5.4148600e+00   1.1180738e+00   5.4148600e+00   1.9114624e+00   5.4148600e+00   1.9508191e+00
   5.4448600e+00   1.1231113e+00   5.4448600e+00   1.9124088e+00   5.4448600e+00   1.9508328e+00
   5.4748600e+00   1.1281487e+00   5.4748600e+00   1.9133552e+00   5.4748600e+00   1.9508464e+00
   5.5048600e+00   1.1331861e+00   5.5048600e+00   1.9143017e+00   5.5048600e+00   1.9508601e+00
   5.5348600e+00   1.1382236e+00   5.5348600e+00   1.9152481e+00   5.5348600e+00   1.9508738e+00
   5.5648600e+00   1.1432610e+00   5.5648600e+00   1.9161945e+00   5.5648600e+00   1.9508875e+00
   5.5948600e+00   1.1482984e+00   5.5948600e+00   1.9171409e+00   5.5948600e+00   1.9509011e+00
   5.6248600e+00   1.1533359e+00   5.6248600e+00   1.9180873e+00   5.6248600e+00   1.9509148e+00
   5.6548600e+00   1.1583733e+00   5.6548600e+00   1.9190337e+00   5.6548600e+00   1.9509285e+00
   5.6848600e+00   1.1634107e+00   5.6848600e+00   1.9199802e+00   5.6848600e+00   1.9509422e+00
   5.7148600e+00   1.1684482e+00   5.7148600e+00   1.9209266e+00   5.7148600e+00   1.9509558e+00
   5.7448600e+00   1.1734856e+00   5.7448600e+00   1.9218730e+00   5.7448600e+00   1.9509695e+00
   5.7748600e+00   1.1785231e+00   5.7748600e+00   1.9228194e+00   5.7748600e+00   1.9509832e+00
   5.8048600e+00   1.1835605e+00   5.8048600e+00   1.9237658e+00   5.8048600e+00   1.9509969e+00
   5.8348600e+00   1.1885979e+00   5.8348600e+00   1.9247123e+00   5.8348600e+00   1.9510105e+00
   5.8648600e+00   1.1936354e+00   5.8648600e+00   1.9256587e+00   5.8648600e+00   1.9510242e+00
   5.8948600e+00   1.1986728e+00   5.8948600e+00   1.9266051e+00   5.8948600e+00   1.9510379e+00
   5.9248600e+00   1.2037102e+00   5.9248600e+00   1.9275515e+00   5.9248600e+00   1.9510516e+00
   5.9548600e+00   1.2087477e+00   5.9548600e+00   1.9284979e+00   5.9548600e+00   1.9510652e+00
   5.9848600e+00   1.2137851e+00   5.9848600e+00   1.9294443e+00   5.9848600e+00   1.9510789e+00
   6.0148600e+00   1.2125155e+00   6.0148600e+00   1.8904183e+00   6.0148600e+00   1.9108487e+00
   6.0448600e+00   1.2927316e+00   6.0448600e+00   1.9234953e+00   6.0448600e+00   1.9436738e+00
   6.0748600e+00   1.2946428e+00   6.0748600e+00   1.9854694e+00   6.0748600e+00   2.0051804e+00
   6.1048600e+00   1.2552145e+00   6.1048600e+00   1.9314034e+00   6.1048600e+00   1.9510887e+00
   6.1348600e+00   1.2579231e+00   6.1348600e+00   1.9316537e+00   6.1348600e+00   1.9510867e+00
   6.1648600e+00   1.2620145e+00   6.1648600e+00   1.9320318e+00   6.1648600e+00   1.9510847e+00
   6.1948600e+00   1.2661060e+00   6.1948600e+00   1.9324099e+00   6.1948600e+00   1.9510827e+00
   6.2248600e+00   1.2701974e+00   6.2248600e+00   1.9327880e+00   6.2248600e+00   1.9510807e+00
   6.2548600e+00   1.2742889e+00   6.2548600e+00   1.9331661e+00   6.2548600e+00   1.9510787e+00
   6.2848600e+00   1.2783803e+00   6.2848600e+00   1.9335442e+00   6.2848600e+00   1.9510767e+00
   6.3148600e+00   1.2824718e+00   6.3148600e+00   1.9339222e+00   6.3148600e+00   1.9510747e+00
   6.3448600e+00   1.2865632e+00   6.3448600e+00   1.9343003e+00   6.3448600e+00   1.9510727e+00
   6.3748600e+00   1.2906547e+00   6.3748600e+00   1.9346784e+00   6.3748600e+00   1.9510707e+00
   6.4048600e+00   1.2947461e+00   6.4048600e+00   1.9350565e+00   6.4048600e+00   1.9510687e+00
   6.4348600e+00   1.2988376e+00   6.4348600e+00   1.9354346e+00   6.4348600e+00   1.9510667e+00
   6.4648600e+00   1.3029290e+00   6.4648600e+00   1.9358127e+00   6.4648600e+00   1.9510647e+00
   6.4948600e+00   1.3070205e+00   6.4948600e+00   1.9361908e+00   6.4948600e+00   1.9510627e+00
   6.5248600e+00   1.3111120e+00   6.5248600e+00   1.9365689e+00   6.5248600e+00   1.9510607e+00
   6.5548600e+00   1.3152034e+00   6.5548600e+00   1.9369470e+00   6.5548600e+00   1.9510587e+00
   6.5848600e+00   1.3192949e+00   6.5848600e+00   1.9373250e+00   6.5848600e+00   1.9510567e+00
   6.6148600e+00   1.3233863e+00   6.6148600e+00   1.9377031e+00   6.6148600e+00   1.9510547e+00
   6.6448600e+00   1.3274778e+00   6.6448600e+00   1.9380812e+00   6.6448600e+00   1.9510527e+00
   6.6748600e+00   1.3315692e+00   6.6748600e+00   1.9384593e+00   6.6748600e+00   1.9510507e+00
   6.7048600e+00   1.3356607e+00   6.7048600e+00   1.9388374e+00   6.7048600e+00   1.9510487e+00
   6.7348600e+00   1.3397521e+00   6.7348600e+00   1.9392155e+00   6.7348600e+00   1.9510467e+00
   6.7648600e+00   1.3438436e+00   6.7648600e+00   1.9395936e+00   6.7648600e+00   1.9510447e+00
   6.7948600e+00   1.3479350e+00   6.7948600e+00   1.9399717e+00   6.7948600e+00   1.9510427e+00
   6.8248600e+00   1.3520265e+00   6.8248600e+00   1.9403498e+00   6.8248600e+00   1.9510407e+00
   6.8548600e+00   1.3561179e+00   6.8548600e+00   1.9407278e+00   6.8548600e+00   1.9510387e+00
   6.8848600e+00   1.3602094e+00   6.8848600e+00   1.9411059e+00   6.8848600e+00   1.9510367e+00
   6.9148600e+00   1.3643008e+00   6.9148600e+00   1.9414840e+00   6.9148600e+00   1.9510347e+00
   6.9448600e+00   1.3683923e+00   6.9448600e+00   1.9418621e+00   6.9448600e+00   1.9510327e+00
   6.9748600e+00   1.3724837e+00   6.9748600e+00   1.9422402e+00   6.9748600e+00   1.9510307e+00
   7.0048600e+00   1.3625890e+00   7.0048600e+00   1.9026024e+00   7.0048600e+00   1.9107868e+00
   7.0348600e+00   1.3808240e+00   7.0348600e+00   1.9056293e+00   7.0348600e+00   1.9137789e+00
   7.0648600e+00   1.5078329e+00   7.0648600e+00   2.0402249e+00   7.0648600e+00   2.0482948e+00
   7.0948600e+00   1.4066442e+00   7.0948600e+00   1.9431507e+00   7.0948600e+00   1.9510304e+00
   7.1248600e+00   1.4077048e+00   7.1248600e+00   1.9432006e+00   7.1248600e+00   1.9510305e+00
   7.1548600e+00   1.4109320e+00   7.1548600e+00   1.9433523e+00   7.1548600e+00   1.9510308e+00
   7.1848600e+00   1.4141592e+00   7.1848600e+00   1.9435041e+00   7.1848600e+00   1.9510311e+00
   7.2148600e+00   1.4173864e+00   7.2148600e+00   1.9436558e+00   7.2148600e+00   1.9510314e+00
   7.2448600e+00   1.4206135e+00   7.2448600e+00   1.9438076e+00   7.2448600e+00   1.9510317e+00
   7.2748600e+00   1.4238407e+00   7.2748600e+00   1.9439593e+00   7.2748600e+00   1.9510320e+00
   7.3048600e+00   1.4270679e+00   7.3048600e+00   1.9441110e+00   7.3048600e+00   1.9510323e+00
   7.3348600e+00   1.4302951e+00   7.3348600e+00   1.9442628e+00   7.3348600e+00   1.9510326e+00
   7.3648600e+00   1.4335223e+00   7.3648600e+00   1.9444145e+00   7.3648600e+00   1.9510329e+00
   7.3948600e+00   1.4367494e+00   7.3948600e+00   1.9445663e+00   7.3948600e+00   1.9510332e+00
   7.4248600e+00   1.4399766e+00   7.4248600e+00   1.9447180e+00   7.4248600e+00   1.9510334e+00
   7.4548600e+00   1.4432038e+00   7.4548600e+00   1.9448697e+00   7.4548600e+00   1.9510337e+00
   7.4848600e+00   1.4464310e+00   7.4848600e+00   1.9450215e+00   7.4848600e+00   1.9510340e+00
   7.5148600e+00   1.4496582e+00   7.5148600e+00   1.9451732e+00   7.5148600e+00   1.9510343e+00
   7.5448600e+00   1.4528853e+00   7.5448600e+00   1.9453250e+00   7.5448600e+00   1.9510346e+00
   7.5748600e+00   1.4561125e+00   7.5748600e+00   1.9454767e+00   7.5748600e+00   1.9510349e+00
   7.6048600e+00   1.4593397e+00   7.6048600e+00   1.9456284e+00   7.6048600e+00   1.9510352e+00
   7.6348600e+00   1.4625669e+00   7.6348600e+00   1.9457802e+00   7.6348600e+00   1.9510355e+00
   7.6648600e+00   1.4657941e+00   7.6648600e+00   1.9459319e+00   7.6648600e+00   1.9510358e+00
   7.6948600e+00   1.4690212e+00   7.6948600e+00   1.9460837e+00   7.6948600e+00   1.9510361e+00
   7.7248600e+00   1.4722484e+00   7.7248600e+00   1.9462354e+00   7.7248600e+00   1.9510364e+00
   7.7548600e+00   1.4754756e+00   7.7548600e+00   1.9463871e+00   7.7548600e+00   1.9510367e+00
   7.7848600e+00   1.4787028e+00   7.7848600e+00   1.9465389e+00   7.7848600e+00   1.9510370e+00
   7.8148600e+00   1.4819300e+00   7.8148600e+00   1.9466906e+00   7.8148600e+00   1.9510372e+00
   7.8448600e+00   1.4851571e+00   7.8448600e+00   1.9468424e+00   7.8448600e+00   1.9510375e+00
   7.8748600e+00   1.4883843e+00   7.8748600e+00   1.9469941e+00   7.8748600e+00   1.9510378e+00
   7.9048600e+00   1.4916115e+00   7.9048600e+00   1.9471458e+00   7.9048600e+00   1.9510381e+00
   7.9348600e+00   1.4948387e+00   7.9348600e+00   1.9472976e+00   7.9348600e+00   1.9510384e+00
   7.9648600e+00   1.4980659e+00   7.9648600e+00   1.9474493e+00   7.9648600e+00   1.9510387e+00
   7.9948600e+00   1.4810413e+00   7.9948600e+00   1.9134965e+00   7.9948600e+00   1.9168128e+00
   8.0248600e+00   1.4805281e+00   8.0248600e+00   1.9074985e+00   8.0248600e+00   1.9107958e+00
   8.0548600e+00   1.5864487e+00   8.0548600e+00   1.9916734e+00   8.0548600e+00   1.9949287e+00
   8.0848600e+00   1.5264362e+00   8.0848600e+00   1.9485721e+00   8.0848600e+00   1.9517458e+00
   8.1148600e+00   1.5258473e+00   8.1148600e+00   1.9478656e+00   8.1148600e+00   1.9510391e+00
   8.1448600e+00   1.5283541e+00   8.1448600e+00   1.9479263e+00   8.1448600e+00   1.9510390e+00
   8.1748600e+00   1.5308727e+00   8.1748600e+00   1.9479873e+00   8.1748600e+00   1.9510390e+00
   8.2048600e+00   1.5333913e+00   8.2048600e+00   1.9480484e+00   8.2048600e+00   1.9510390e+00
   8.2348600e+00   1.5359100e+00   8.2348600e+00   1.9481094e+00   8.2348600e+00   1.9510389e+00
   8.2648600e+00   1.5384286e+00   8.2648600e+00   1.9481704e+00   8.2648600e+00   1.9510389e+00
   8.2948600e+00   1.5409472e+00   8.2948600e+00   1.9482314e+00   8.2948600e+00   1.9510388e+00
   8.3248600e+00   1.5434658e+00   8.3248600e+00   1.9482924e+00   8.3248600e+00   1.9510388e+00
   8.3548600e+00   1.5459844e+00   8.3548600e+00   1.9483534e+00   8.3548600e+00   1.9510388e+00
   8.3848600e+00   1.5485031e+00   8.3848600e+00   1.9484144e+00   8.3848600e+00   1.9510387e+00
   8.4148600e+00   1.5510217e+00   8.4148600e+00   1.9484754e+00   8.4148600e+00   1.9510387e+00
   8.4448600e+00   1.5535403e+00   8.4448600e+00   1.9485364e+00   8.4448600e+00   1.9510386e+00
   8.4748600e+00   1.5560589e+00   8.4748600e+00   1.9485974e+00   8.4748600e+00   1.9510386e+00
   8.5048600e+00   1.5585775e+00   8.5048600e+00   1.9486585e+00   8.5048600e+00   1.9510385e+00
   8.5348600e+00   1.5610961e+00   8.5348600e+00   1.9487195e+00   8.5348600e+00   1.9510385e+00
   8.5648600e+00   1.5636148e+00   8.5648600e+00   1.9487805e+00   8.5648600e+00   1.9510385e+00
   8.5948600e+00   1.5661334e+00   8.5948600e+00   1.9488415e+00   8.5948600e+00   1.9510384e+00
   8.6248600e+00   1.5686520e+00   8.6248600e+00   1.9489025e+00   8.6248600e+00   1.9510384e+00
   8.6548600e+00   1.5711706e+00   8.6548600e+00   1.9489635e+00   8.6548600e+00   1.9510383e+00
   8.6848600e+00   1.5736892e+00   8.6848600e+00   1.9490245e+00   8.6848600e+00   1.9510383e+00
   8.7148600e+00   1.5762078e+00   8.7148600e+00   1.9490855e+00   8.7148600e+00   1.9510382e+00
   8.7448600e+00   1.5787265e+00   8.7448600e+00   1.9491465e+00   8.7448600e+00   1.9510382e+00
   8.7748600e+00   1.5812451e+00   8.7748600e+00   1.9492075e+00   8.7748600e+00   1.9510382e+00
   8.8048600e+00   1.5837637e+00   8.8048600e+00   1.9492686e+00   8.8048600e+00   1.9510381e+00
   8.8348600e+00   1.5862823e+00   8.8348600e+00   1.9493296e+00   8.8348600e+00   1.9510381e+00
   8.8648600e+00   1.5888009e+00   8.8648600e+00   1.9493906e+00   8.8648600e+00   1.9510380e+00
   8.8948600e+00   1.5913195e+00   8.8948600e+00   1.9494516e+00   8.8948600e+00   1.9510380e+00
   8.9248600e+00   1.5938382e+00   8.9248600e+00   1.9495126e+00   8.9248600e+00   1.9510379e+00
   8.9548600e+00   1.5963568e+00   8.9548600e+00   1.9495736e+00   8.9548600e+00   1.9510379e+00
   8.9848600e+00   1.5988754e+00   8.9848600e+00   1.9496346e+00   8.9848600e+00   1.9510379e+00
   9.0148600e+00   1.5730034e+00   9.0148600e+00   1.9094680e+00   9.0148600e+00   1.9107945e+00
   9.0448600e+00   1.6179490e+00   9.0448600e+00   1.9423083e+00   9.0448600e+00   1.9436202e+00
   9.0748600e+00   1.6706015e+00   9.0748600e+00   2.0038505e+00   9.0748600e+00   2.0051282e+00
   9.1048600e+00   1.6188351e+00   9.1048600e+00   1.9497614e+00   9.1048600e+00   1.9510379e+00
   9.1348600e+00   1.6201331e+00   9.1348600e+00   1.9497776e+00   9.1348600e+00   1.9510379e+00
   9.1648600e+00   1.6220939e+00   9.1648600e+00   1.9498022e+00   9.1648600e+00   1.9510379e+00
   9.1948600e+00   1.6240547e+00   9.1948600e+00   1.9498267e+00   9.1948600e+00   1.9510379e+00
   9.2248600e+00   1.6260155e+00   9.2248600e+00   1.9498513e+00   9.2248600e+00   1.9510379e+00
   9.2548600e+00   1.6279763e+00   9.2548600e+00   1.9498758e+00   9.2548600e+00   1.9510379e+00
   9.2848600e+00   1.6299371e+00   9.2848600e+00   1.9499004e+00   9.2848600e+00   1.9510379e+00
   9.3148600e+00   1.6318979e+00   9.3148600e+00   1.9499249e+00   9.3148600e+00   1.9510379e+00
   9.3448600e+00   1.6338587e+00   9.3448600e+00   1.9499495e+00   9.3448600e+00   1.9510379e+00
   9.3748600e+00   1.6358195e+00   9.3748600e+00   1.9499740e+00   9.3748600e+00   1.9510379e+00
   9.4048600e+00   1.6377803e+00   9.4048600e+00   1.9499986e+00   9.4048600e+00   1.9510379e+00
   9.4348600e+00   1.6397411e+00   9.4348600e+00   1.9500231e+00   9.4348600e+00   1.9510379e+00
   9.4648600e+00   1.6417019e+00   9.4648600e+00   1.9500476e+00   9.4648600e+00   1.9510379e+00
   9.4948600e+00   1.6436627e+00   9.4948600e+00   1.9500722e+00   9.4948600e+00   1.9510379e+00
   9.5248600e+00   1.6456235e+00   9.5248600e+00   1.9500967e+00   9.5248600e+00   1.9510379e+00
   9.5548600e+00   1.6475843e+00   9.5548600e+00   1.9501213e+00   9.5548600e+00   1.9510380e+00
   9.5848600e+00   1.6495451e+00   9.5848600e+00   1.9501458e+00   9.5848600e+00   1.9510380e+00
   9.6148600e+00   1.6515059e+00   9.6148600e+00   1.9501704e+00   9.6148600e+00   1.9510380e+00
   9.6448600e+00   1.6534667e+00   9.6448600e+00   1.9501949e+00   9.6448600e+00   1.9510380e+00
   9.6748600e+00   1.6554275e+00   9.6748600e+00   1.9502195e+00   9.6748600e+00   1.9510380e+00
   9.7048600e+00   1.6573883e+00   9.7048600e+00   1.9502440e+00   9.7048600e+00   1.9510380e+00
   9.7348600e+00   1.6593491e+00   9.7348600e+00   1.9502686e+00   9.7348600e+00   1.9510380e+00
   9.7648600e+00   1.6613099e+00   9.7648600e+00   1.9502931e+00   9.7648600e+00   1.9510380e+00
   9.7948600e+00   1.6632707e+00   9.7948600e+00   1.9503177e+00   9.7948600e+00   1.9510380e+00
   9.8248600e+00   1.6652315e+00   9.8248600e+00   1.9503422e+00   9.8248600e+00   1.9510380e+00
   9.8548600e+00   1.6671923e+00   9.8548600e+00   1.9503668e+00   9.8548600e+00   1.9510380e+00
   9.8848600e+00   1.6691531e+00   9.8848600e+00   1.9503913e+00   9.8848600e+00   1.9510380e+00
   9.9148600e+00   1.6711138e+00   9.9148600e+00   1.9504159e+00   9.9148600e+00   1.9510380e+00
   9.9448600e+00   1.6730746e+00   9.9448600e+00   1.9504404e+00   9.9448600e+00   1.9510380e+00
   9.9748600e+00   1.6750354e+00   9.9748600e+00   1.9504650e+00   9.9748600e+00   1.9510380e+00
   1.0004860e+01   1.6455014e+00   1.0004860e+01   1.9102606e+00   1.0004860e+01   1.9107947e+00
   1.0034860e+01   1.6517390e+00   1.0034860e+01   1.9132549e+00   1.0034860e+01   1.9137868e+00
   1.0064860e+01   1.7918172e+00   1.0064860e+01   2.0477757e+00   1.0064860e+01   2.0483026e+00
   1.0094860e+01   1.6912350e+00   1.0094860e+01   1.9505242e+00   1.0094860e+01   1.9510380e+00
   1.0124860e+01   1.6917370e+00   1.0124860e+01   1.9505274e+00   1.0124860e+01   1.9510380e+00
   1.0154860e+01   1.6932643e+00   1.0154860e+01   1.9505373e+00   1.0154860e+01   1.9510380e+00
   1.0184860e+01   1.6947916e+00   1.0184860e+01   1.9505472e+00   1.0184860e+01   1.9510380e+00
   1.0214860e+01   1.6963189e+00   1.0214860e+01   1.9505570e+00   1.0214860e+01   1.9510380e+00
   1.0244860e+01   1.6978462e+00   1.0244860e+01   1.9505669e+00   1.0244860e+01   1.9510380e+00
   1.0274860e+01   1.6993735e+00   1.0274860e+01   1.9505768e+00   1.0274860e+01   1.9510380e+00
   1.0304860e+01   1.7009008e+00   1.0304860e+01   1.9505867e+00   1.0304860e+01   1.9510380e+00
   1.0334860e+01   1.7024281e+00   1.0334860e+01   1.9505966e+00   1.0334860e+01   1.9510380e+00
   1.0364860e+01   1.7039554e+00   1.0364860e+01   1.9506064e+00   1.0364860e+01   1.9510380e+00
   1.0394860e+01   1.7054827e+00   1.0394860e+01   1.9506163e+00   1.0394860e+01   1.9510380e+00
   1.0424860e+01   1.7070100e+00   1.0424860e+01   1.9506262e+00   1.0424860e+01   1.9510380e+00
   1.0454860e+01   1.7085373e+00   1.0454860e+01   1.9506361e+00   1.0454860e+01   1.9510380e+00
   1.0484860e+01   1.7100646e+00   1.0484860e+01   1.9506460e+00   1.0484860e+01   1.9510380e+00
   1.0514860e+01   1.7115919e+00   1.0514860e+01   1.9506559e+00   1.0514860e+01   1.9510380e+00
   1.0544860e+01   1.7131192e+00   1.0544860e+01   1.9506657e+00   1.0544860e+01   1.9510380e+00
   1.0574860e+01   1.7146465e+00   1.0574860e+01   1.9506756e+00   1.0574860e+01   1.9510380e+00
   1.0604860e+01   1.7161738e+00   1.0604860e+01   1.9506855e+00   1.0604860e+01   1.9510380e+00
   1.0634860e+01   1.7177011e+00   1.0634860e+01   1.9506954e+00   1.0634860e+01   1.9510380e+00
   1.0664860e+01   1.7192284e+00   1.0664860e+01   1.9507053e+00   1.0664860e+01   1.9510380e+00
   1.0694860e+01   1.7207557e+00   1.0694860e+01   1.9507151e+00   1.0694860e+01   1.9510380e+00
   1.0724860e+01   1.7222830e+00   1.0724860e+01   1.9507250e+00   1.0724860e+01   1.9510380e+00
   1.0754860e+01   1.7238103e+00   1.0754860e+01   1.9507349e+00   1.0754860e+01   1.9510380e+00
   1.0784860e+01   1.7253376e+00   1.0784860e+01   1.9507448e+00   1.0784860e+01   1.9510380e+00
   1.0814860e+01   1.7268649e+00   1.0814860e+01   1.9507547e+00   1.0814860e+01   1.9510380e+00
   1.0844860e+01   1.7283922e+00   1.0844860e+01   1.9507645e+00   1.0844860e+01   1.9510380e+00
   1.0874860e+01   1.7299195e+00   1.0874860e+01   1.9507744e+00   1.0874860e+01   1.9510380e+00
   1.0904860e+01   1.7314468e+00   1.0904860e+01   1.9507843e+00   1.0904860e+01   1.9510380e+00
   1.0934860e+01   1.7329741e+00   1.0934860e+01   1.9507942e+00   1.0934860e+01   1.9510380e+00
   1.0964860e+01   1.7345014e+00   1.0964860e+01   1.9508041e+00   1.0964860e+01   1.9510380e+00
   1.0994860e+01   1.7060687e+00   1.0994860e+01   1.9165954e+00   1.0994860e+01   1.9168116e+00
   1.1024860e+01   1.7023659e+00   1.1024860e+01   1.9105797e+00   1.1024860e+01   1.9107946e+00
   1.1054860e+01   1.7929538e+00   1.1054860e+01   1.9947153e+00   1.1054860e+01   1.9949276e+00
   1.1084860e+01   1.7483209e+00   1.1084860e+01   1.9515378e+00   1.1084860e+01   1.9517447e+00
   1.1114860e+01   1.7476434e+00   1.1114860e+01   1.9508312e+00   1.1114860e+01   1.9510380e+00
   1.1144860e+01   1.7488292e+00   1.1144860e+01   1.9508351e+00   1.1144860e+01   1.9510380e+00
   1.1174860e+01   1.7500205e+00   1.1174860e+01   1.9508391e+00   1.1174860e+01   1.9510380e+00
   1.1204860e+01   1.7512118e+00   1.1204860e+01   1.9508431e+00   1.1204860e+01   1.9510380e+00
   1.1234860e+01   1.7524031e+00   1.1234860e+01   1.9508471e+00   1.1234860e+01   1.9510380e+00
   1.1264860e+01   1.7535944e+00   1.1264860e+01   1.9508510e+00   1.1264860e+01   1.9510380e+00
   1.1294860e+01   1.7547857e+00   1.1294860e+01   1.9508550e+00   1.1294860e+01   1.9510380e+00
   1.1324860e+01   1.7559770e+00   1.1324860e+01   1.9508590e+00   1.1324860e+01   1.9510380e+00
   1.1354860e+01   1.7571683e+00   1.1354860e+01   1.9508630e+00   1.1354860e+01   1.9510380e+00
   1.1384860e+01   1.7583596e+00   1.1384860e+01   1.9508669e+00   1.1384860e+01   1.9510380e+00
   1.1414860e+01   1.7595509e+00   1.1414860e+01   1.9508709e+00   1.1414860e+01   1.9510380e+00
   1.1444860e+01   1.7607422e+00   1.1444860e+01   1.9508749e+00   1.1444860e+01   1.9510380e+00
   1.1474860e+01   1.7619335e+00   1.1474860e+01   1.9508789e+00   1.1474860e+01   1.9510380e+00
   1.1504860e+01   1.7631248e+00   1.1504860e+01   1.9508829e+00   1.1504860e+01   1.9510380e+00
   1.1534860e+01   1.7643161e+00   1.1534860e+01   1.9508868e+00   1.1534860e+01   1.9510380e+00
   1.1564860e+01   1.7655074e+00   1.1564860e+01   1.9508908e+00   1.1564860e+01   1.9510380e+00
   1.1594860e+01   1.7666987e+00   1.1594860e+01   1.9508948e+00   1.1594860e+01   1.9510380e+00
   1.1624860e+01   1.7678901e+00   1.1624860e+01   1.9508988e+00   1.1624860e+01   1.9510380e+00
   1.1654860e+01   1.7690814e+00   1.1654860e+01   1.9509027e+00   1.1654860e+01   1.9510380e+00
   1.1684860e+01   1.7702727e+00   1.1684860e+01   1.9509067e+00   1.1684860e+01   1.9510380e+00
   1.1714860e+01   1.7714640e+00   1.1714860e+01   1.9509107e+00   1.1714860e+01   1.9510380e+00
   1.1744860e+01   1.7726553e+00   1.1744860e+01   1.9509147e+00   1.1744860e+01   1.9510380e+00
   1.1774860e+01   1.7738466e+00   1.1774860e+01   1.9509187e+00   1.1774860e+01   1.9510380e+00
   1.1804860e+01   1.7750379e+00   1.1804860e+01   1.9509226e+00   1.1804860e+01   1.9510380e+00
   1.1834860e+01   1.7762292e+00   1.1834860e+01   1.9509266e+00   1.1834860e+01   1.9510380e+00
   1.1864860e+01   1.7774205e+00   1.1864860e+01   1.9509306e+00   1.1864860e+01   1.9510380e+00
   1.1894860e+01   1.7786118e+00   1.1894860e+01   1.9509346e+00   1.1894860e+01   1.9510380e+00
   1.1924860e+01   1.7798031e+00   1.1924860e+01   1.9509385e+00   1.1924860e+01   1.9510380e+00
   1.1954860e+01   1.7809944e+00   1.1954860e+01   1.9509425e+00   1.1954860e+01   1.9510380e+00
   1.1984860e+01   1.7821857e+00   1.1984860e+01   1.9509465e+00   1.1984860e+01   1.9510380e+00
   1.2014860e+01   1.7469945e+00   1.2014860e+01   1.9107081e+00   1.2014860e+01   1.9107947e+00
   1.2044860e+01   1.7835109e+00   1.2044860e+01   1.9435348e+00   1.2044860e+01   1.9436203e+00
   1.2074860e+01   1.8452007e+00   1.2074860e+01   2.0050450e+00   1.2074860e+01   2.0051284e+00
   1.2104860e+01   1.7916548e+00   1.2104860e+01   1.9509548e+00   1.2104860e+01   1.9510380e+00
   1.2134860e+01   1.7922709e+00   1.2134860e+01   1.9509558e+00   1.2134860e+01   1.9510380e+00
   1.2164860e+01   1.7932015e+00   1.2164860e+01   1.9509574e+00   1.2164860e+01   1.9510380e+00
   1.2194860e+01   1.7941321e+00   1.2194860e+01   1.9509590e+00   1.2194860e+01   1.9510380e+00
   1.2224860e+01   1.7950628e+00   1.2224860e+01   1.9509606e+00   1.2224860e+01   1.9510380e+00
   1.2254860e+01   1.7959934e+00   1.2254860e+01   1.9509622e+00   1.2254860e+01   1.9510380e+00
   1.2284860e+01   1.7969240e+00   1.2284860e+01   1.9509638e+00   1.2284860e+01   1.9510380e+00
   1.2314860e+01   1.7978546e+00   1.2314860e+01   1.9509654e+00   1.2314860e+01   1.9510380e+00
   1.2344860e+01   1.7987853e+00   1.2344860e+01   1.9509670e+00   1.2344860e+01   1.9510380e+00
   1.2374860e+01   1.7997159e+00   1.2374860e+01   1.9509686e+00   1.2374860e+01   1.9510380e+00
   1.2404860e+01   1.8006465e+00   1.2404860e+01   1.9509702e+00   1.2404860e+01   1.9510380e+00
   1.2434860e+01   1.8015771e+00   1.2434860e+01   1.9509718e+00   1.2434860e+01   1.9510380e+00
   1.2464860e+01   1.8025078e+00   1.2464860e+01   1.9509734e+00   1.2464860e+01   1.9510380e+00
   1.2494860e+01   1.8034384e+00   1.2494860e+01   1.9509750e+00   1.2494860e+01   1.9510380e+00
   1.2524860e+01   1.8043690e+00   1.2524860e+01   1.9509766e+00   1.2524860e+01   1.9510380e+00
   1.2554860e+01   1.8052996e+00   1.2554860e+01   1.9509782e+00   1.2554860e+01   1.9510380e+00
   1.2584860e+01   1.8062303e+00   1.2584860e+01   1.9509798e+00   1.2584860e+01   1.9510380e+00
   1.2614860e+01   1.8071609e+00   1.2614860e+01   1.9509814e+00   1.2614860e+01   1.9510380e+00
   1.2644860e+01   1.8080915e+00   1.2644860e+01   1.9509830e+00   1.2644860e+01   1.9510380e+00
   1.2674860e+01   1.8090221e+00   1.2674860e+01   1.9509846e+00   1.2674860e+01   1.9510380e+00
   1.2704860e+01   1.8099528e+00   1.2704860e+01   1.9509862e+00   1.2704860e+01   1.9510380e+00
   1.2734860e+01   1.8108834e+00   1.2734860e+01   1.9509878e+00   1.2734860e+01   1.9510380e+00
   1.2764860e+01   1.8118140e+00   1.2764860e+01   1.9509894e+00   1.2764860e+01   1.9510380e+00
   1.2794860e+01   1.8127446e+00   1.2794860e+01   1.9509910e+00   1.2794860e+01   1.9510380e+00
   1.2824860e+01   1.8136753e+00   1.2824860e+01   1.9509926e+00   1.2824860e+01   1.9510380e+00
   1.2854860e+01   1.8146059e+00   1.2854860e+01   1.9509942e+00   1.2854860e+01   1.9510380e+00
   1.2884860e+01   1.8155365e+00   1.2884860e+01   1.9509958e+00   1.2884860e+01   1.9510380e+00
   1.2914860e+01   1.8164672e+00   1.2914860e+01   1.9509974e+00   1.2914860e+01   1.9510380e+00
   1.2944860e+01   1.8173978e+00   1.2944860e+01   1.9509990e+00   1.2944860e+01   1.9510380e+00
   1.2974860e+01   1.8183284e+00   1.2974860e+01   1.9510006e+00   1.2974860e+01   1.9510380e+00
   1.3004860e+01   1.7820385e+00   1.3004860e+01   1.9107598e+00   1.3004860e+01   1.9107947e+00
   1.3034860e+01   1.7859937e+00   1.3034860e+01   1.9137521e+00   1.3034860e+01   1.9137868e+00
   1.3064860e+01   1.9225169e+00   1.3064860e+01   2.0482682e+00   1.3064860e+01   2.0483026e+00
   1.3094860e+01   1.8260445e+00   1.3094860e+01   1.9510045e+00   1.3094860e+01   1.9510380e+00
   1.3124860e+01   1.8262837e+00   1.3124860e+01   1.9510047e+00   1.3124860e+01   1.9510380e+00
   1.3154860e+01   1.8270117e+00   1.3154860e+01   1.9510054e+00   1.3154860e+01   1.9510380e+00
   1.3184860e+01   1.8277397e+00   1.3184860e+01   1.9510060e+00   1.3184860e+01   1.9510380e+00
   1.3214860e+01   1.8284677e+00   1.3214860e+01   1.9510066e+00   1.3214860e+01   1.9510380e+00
   1.3244860e+01   1.8291956e+00   1.3244860e+01   1.9510073e+00   1.3244860e+01   1.9510380e+00
   1.3274860e+01   1.8299236e+00   1.3274860e+01   1.9510079e+00   1.3274860e+01   1.9510380e+00
   1.3304860e+01   1.8306516e+00   1.3304860e+01   1.9510086e+00   1.3304860e+01   1.9510380e+00
   1.3334860e+01   1.8313796e+00   1.3334860e+01   1.9510092e+00   1.3334860e+01   1.9510380e+00
   1.3364860e+01   1.8321075e+00   1.3364860e+01   1.9510099e+00   1.3364860e+01   1.9510380e+00
   1.3394860e+01   1.8328355e+00   1.3394860e+01   1.9510105e+00   1.3394860e+01   1.9510380e+00
   1.3424860e+01   1.8335635e+00   1.3424860e+01   1.9510112e+00   1.3424860e+01   1.9510380e+00
   1.3454860e+01   1.8342915e+00   1.3454860e+01   1.9510118e+00   1.3454860e+01   1.9510380e+00
   1.3484860e+01   1.8350194e+00   1.3484860e+01   1.9510124e+00   1.3484860e+01   1.9510380e+00
   1.3514860e+01   1.8357474e+00   1.3514860e+01   1.9510131e+00   1.3514860e+01   1.9510380e+00
   1.3544860e+01   1.8364754e+00   1.3544860e+01   1.9510137e+00   1.3544860e+01   1.9510380e+00
   1.3574860e+01   1.8372034e+00   1.3574860e+01   1.9510144e+00   1.3574860e+01   1.9510380e+00
   1.3604860e+01   1.8379313e+00   1.3604860e+01   1.9510150e+00   1.3604860e+01   1.9510380e+00
   1.3634860e+01   1.8386593e+00   1.3634860e+01   1.9510157e+00   1.3634860e+01   1.9510380e+00
   1.3664860e+01   1.8393873e+00   1.3664860e+01   1.9510163e+00   1.3664860e+01   1.9510380e+00
   1.3694860e+01   1.8401153e+00   1.3694860e+01   1.9510170e+00   1.3694860e+01   1.9510380e+00
   1.3724860e+01   1.8408432e+00   1.3724860e+01   1.9510176e+00   1.3724860e+01   1.9510380e+00
   1.3754860e+01   1.8415712e+00   1.3754860e+01   1.9510183e+00   1.3754860e+01   1.9510380e+00
   1.3784860e+01   1.8422992e+00   1.3784860e+01   1.9510189e+00   1.3784860e+01   1.9510380e+00
   1.3814860e+01   1.8430272e+00   1.3814860e+01   1.9510195e+00   1.3814860e+01   1.9510380e+00
   1.3844860e+01   1.8437551e+00   1.3844860e+01   1.9510202e+00   1.3844860e+01   1.9510380e+00
   1.3874860e+01   1.8444831e+00   1.3874860e+01   1.9510208e+00   1.3874860e+01   1.9510380e+00
   1.3904860e+01   1.8452111e+00   1.3904860e+01   1.9510215e+00   1.3904860e+01   1.9510380e+00
   1.3934860e+01   1.8459391e+00   1.3934860e+01   1.9510221e+00   1.3934860e+01   1.9510380e+00
   1.3964860e+01   1.8466670e+00   1.3964860e+01   1.9510228e+00   1.3964860e+01   1.9510380e+00
   1.3994860e+01   1.8147153e+00   1.3994860e+01   1.9167975e+00   1.3994860e+01   1.9168116e+00
   1.4024860e+01   1.8095678e+00   1.4024860e+01   1.9107806e+00   1.4024860e+01   1.9107947e+00
   1.4054860e+01   1.8958717e+00   1.4054860e+01   1.9949137e+00   1.4054860e+01   1.9949276e+00
   1.4084860e+01   1.8536491e+00   1.4084860e+01   1.9517312e+00   1.4084860e+01   1.9517447e+00
   1.4114860e+01   1.8529513e+00   1.4114860e+01   1.9510245e+00   1.4114860e+01   1.9510380e+00
   1.4144860e+01   1.8535188e+00   1.4144860e+01   1.9510248e+00   1.4144860e+01   1.9510380e+00
   1.4174860e+01   1.8540889e+00   1.4174860e+01   1.9510250e+00   1.4174860e+01   1.9510380e+00
   1.4204860e+01   1.8546590e+00   1.4204860e+01   1.9510253e+00   1.4204860e+01   1.9510380e+00
   1.4234860e+01   1.8552291e+00   1.4234860e+01   1.9510256e+00   1.4234860e+01   1.9510380e+00
   1.4264860e+01   1.8557992e+00   1.4264860e+01   1.9510258e+00   1.4264860e+01   1.9510380e+00
   1.4294860e+01   1.8563693e+00   1.4294860e+01   1.9510261e+00   1.4294860e+01   1.9510380e+00
   1.4324860e+01   1.8569394e+00   1.4324860e+01   1.9510263e+00   1.4324860e+01   1.9510380e+00
   1.4354860e+01   1.8575095e+00   1.4354860e+01   1.9510266e+00   1.4354860e+01   1.9510380e+00
   1.4384860e+01   1.8580796e+00   1.4384860e+01   1.9510269e+00   1.4384860e+01   1.9510380e+00
   1.4414860e+01   1.8586497e+00   1.4414860e+01   1.9510271e+00   1.4414860e+01   1.9510380e+00
   1.4444860e+01   1.8592198e+00   1.4444860e+01   1.9510274e+00   1.4444860e+01   1.9510380e+00
   1.4474860e+01   1.8597899e+00   1.4474860e+01   1.9510276e+00   1.4474860e+01   1.9510380e+00
   1.4504860e+01   1.8603600e+00   1.4504860e+01   1.9510279e+00   1.4504860e+01   1.9510380e+00
   1.4534860e+01   1.8609301e+00   1.4534860e+01   1.9510282e+00   1.4534860e+01   1.9510380e+00
   1.4564860e+01   1.8615002e+00   1.4564860e+01   1.9510284e+00   1.4564860e+01   1.9510380e+00
   1.4594860e+01   1.8620703e+00   1.4594860e+01   1.9510287e+00   1.4594860e+01   1.9510380e+00
   1.4624860e+01   1.8626404e+00   1.4624860e+01   1.9510289e+00   1.4624860e+01   1.9510380e+00
   1.4654860e+01   1.8632105e+00   1.4654860e+01   1.9510292e+00   1.4654860e+01   1.9510380e+00
   1.4684860e+01   1.8637806e+00   1.4684860e+01   1.9510295e+00   1.4684860e+01   1.9510380e+00
   1.4714860e+01   1.8643507e+00   1.4714860e+01   1.9510297e+00   1.4714860e+01   1.9510380e+00
   1.4744860e+01   1.8649208e+00   1.4744860e+01   1.9510300e+00   1.4744860e+01   1.9510380e+00
   1.4774860e+01   1.8654909e+00   1.4774860e+01   1.9510302e+00   1.4774860e+01   1.9510380e+00
   1.4804860e+01   1.8660610e+00   1.4804860e+01   1.9510305e+00   1.4804860e+01   1.9510380e+00
   1.4834860e+01   1.8666311e+00   1.4834860e+01   1.9510308e+00   1.4834860e+01   1.9510380e+00
   1.4864860e+01   1.8672012e+00   1.4864860e+01   1.9510310e+00   1.4864860e+01   1.9510380e+00
   1.4894860e+01   1.8677713e+00   1.4894860e+01   1.9510313e+00   1.4894860e+01   1.9510380e+00
   1.4924860e+01   1.8683414e+00   1.4924860e+01   1.9510315e+00   1.4924860e+01   1.9510380e+00
   1.4954860e+01   1.8689116e+00   1.4954860e+01   1.9510318e+00   1.4954860e+01   1.9510380e+00
   1.4984860e+01   1.8694817e+00   1.4984860e+01   1.9510321e+00   1.4984860e+01   1.9510380e+00
   1.5014860e+01   1.8312007e+00   1.5014860e+01   1.9107890e+00   1.5014860e+01   1.9107947e+00
   1.5044860e+01   1.8653382e+00   1.5044860e+01   1.9436148e+00   1.5044860e+01   1.9436203e+00
   1.5074860e+01   1.9279561e+00   1.5074860e+01   2.0051229e+00   1.5074860e+01   2.0051284e+00
   1.5104860e+01   1.8740267e+00   1.5104860e+01   1.9510326e+00   1.5104860e+01   1.9510380e+00
   1.5134860e+01   1.8743226e+00   1.5134860e+01   1.9510327e+00   1.5134860e+01   1.9510380e+00
   1.5164860e+01   1.8747694e+00   1.5164860e+01   1.9510328e+00   1.5164860e+01   1.9510380e+00
   1.5194860e+01   1.8752163e+00   1.5194860e+01   1.9510329e+00   1.5194860e+01   1.9510380e+00
   1.5224860e+01   1.8756632e+00   1.5224860e+01   1.9510330e+00   1.5224860e+01   1.9510380e+00
   1.5254860e+01   1.8761101e+00   1.5254860e+01   1.9510331e+00   1.5254860e+01   1.9510380e+00
   1.5284860e+01   1.8765570e+00   1.5284860e+01   1.9510332e+00   1.5284860e+01   1.9510380e+00
   1.5314860e+01   1.8770038e+00   1.5314860e+01   1.9510333e+00   1.5314860e+01   1.9510380e+00
   1.5344860e+01   1.8774507e+00   1.5344860e+01   1.9510334e+00   1.5344860e+01   1.9510380e+00
   1.5374860e+01   1.8778976e+00   1.5374860e+01   1.9510335e+00   1.5374860e+01   1.9510380e+00
   1.5404860e+01   1.8783445e+00   1.5404860e+01   1.9510336e+00   1.5404860e+01   1.9510380e+00
   1.5434860e+01   1.8787914e+00   1.5434860e+01   1.9510337e+00   1.5434860e+01   1.9510380e+00
   1.5464860e+01   1.8792383e+00   1.5464860e+01   1.9510338e+00   1.5464860e+01   1.9510380e+00
   1.5494860e+01   1.8796851e+00   1.5494860e+01   1.9510339e+00   1.5494860e+01   1.9510380e+00
   1.5524860e+01   1.8801320e+00   1.5524860e+01   1.9510340e+00   1.5524860e+01   1.9510380e+00
   1.5554860e+01   1.8805789e+00   1.5554860e+01   1.9510341e+00   1.5554860e+01   1.9510380e+00
   1.5584860e+01   1.8810258e+00   1.5584860e+01   1.9510342e+00   1.5584860e+01   1.9510380e+00
   1.5614860e+01   1.8814727e+00   1.5614860e+01   1.9510343e+00   1.5614860e+01   1.9510380e+00
   1.5644860e+01   1.8819196e+00   1.5644860e+01   1.9510344e+00   1.5644860e+01   1.9510380e+00
   1.5674860e+01   1.8823664e+00   1.5674860e+01   1.9510345e+00   1.5674860e+01   1.9510380e+00
   1.5704860e+01   1.8828133e+00   1.5704860e+01   1.9510346e+00   1.5704860e+01   1.9510380e+00
   1.5734860e+01   1.8832602e+00   1.5734860e+01   1.9510348e+00   1.5734860e+01   1.9510380e+00
   1.5764860e+01   1.8837071e+00   1.5764860e+01   1.9510349e+00   1.5764860e+01   1.9510380e+00
   1.5794860e+01   1.8841540e+00   1.5794860e+01   1.9510350e+00   1.5794860e+01   1.9510380e+00
   1.5824860e+01   1.8846009e+00   1.5824860e+01   1.9510351e+00   1.5824860e+01   1.9510380e+00
   1.5854860e+01   1.8850477e+00   1.5854860e+01   1.9510352e+00   1.5854860e+01   1.9510380e+00
   1.5884860e+01   1.8854946e+00   1.5884860e+01   1.9510353e+00   1.5884860e+01   1.9510380e+00
   1.5914860e+01   1.8859415e+00   1.5914860e+01   1.9510354e+00   1.5914860e+01   1.9510380e+00
   1.5944860e+01   1.8863884e+00   1.5944860e+01   1.9510355e+00   1.5944860e+01   1.9510380e+00
   1.5974860e+01   1.8868353e+00   1.5974860e+01   1.9510356e+00   1.5974860e+01   1.9510380e+00
   1.6004860e+01   1.8482044e+00   1.6004860e+01   1.9107924e+00   1.6004860e+01   1.9107947e+00
   1.6034860e+01   1.8515481e+00   1.6034860e+01   1.9137845e+00   1.6034860e+01   1.9137868e+00
   1.6064860e+01   1.9868443e+00   1.6064860e+01   2.0483003e+00   1.6064860e+01   2.0483026e+00
   1.6094860e+01   1.8905493e+00   1.6094860e+01   1.9510358e+00   1.6094860e+01   1.9510380e+00
   1.6124860e+01   1.8906645e+00   1.6124860e+01   1.9510359e+00   1.6124860e+01   1.9510380e+00
   1.6154860e+01   1.8910150e+00   1.6154860e+01   1.9510359e+00   1.6154860e+01   1.9510380e+00
   1.6184860e+01   1.8913656e+00   1.6184860e+01   1.9510359e+00   1.6184860e+01   1.9510380e+00
   1.6214860e+01   1.8917161e+00   1.6214860e+01   1.9510360e+00   1.6214860e+01   1.9510380e+00
   1.6244860e+01   1.8920667e+00   1.6244860e+01   1.9510360e+00   1.6244860e+01   1.9510380e+00
   1.6274860e+01   1.8924173e+00   1.6274860e+01   1.9510361e+00   1.6274860e+01   1.9510380e+00
   1.6304860e+01   1.8927678e+00   1.6304860e+01   1.9510361e+00   1.6304860e+01   1.9510380e+00
   1.6334860e+01   1.8931184e+00   1.6334860e+01   1.9510361e+00   1.6334860e+01   1.9510380e+00
   1.6364860e+01   1.8934689e+00   1.6364860e+01   1.9510362e+00   1.6364860e+01   1.9510380e+00
   1.6394860e+01   1.8938195e+00   1.6394860e+01   1.9510362e+00   1.6394860e+01   1.9510380e+00
   1.6424860e+01   1.8941700e+00   1.6424860e+01   1.9510363e+00   1.6424860e+01   1.9510380e+00
   1.6454860e+01   1.8945206e+00   1.6454860e+01   1.9510363e+00   1.6454860e+01   1.9510380e+00
   1.6484860e+01   1.8948711e+00   1.6484860e+01   1.9510364e+00   1.6484860e+01   1.9510380e+00
   1.6514860e+01   1.8952217e+00   1.6514860e+01   1.9510364e+00   1.6514860e+01   1.9510380e+00
   1.6544860e+01   1.8955723e+00   1.6544860e+01   1.9510364e+00   1.6544860e+01   1.9510380e+00
   1.6574860e+01   1.8959228e+00   1.6574860e+01   1.9510365e+00   1.6574860e+01   1.9510380e+00
   1.6604860e+01   1.8962734e+00   1.6604860e+01   1.9510365e+00   1.6604860e+01   1.9510380e+00
   1.6634860e+01   1.8966239e+00   1.6634860e+01   1.9510366e+00   1.6634860e+01   1.9510380e+00
   1.6664860e+01   1.8969745e+00   1.6664860e+01   1.9510366e+00   1.6664860e+01   1.9510380e+00
   1.6694860e+01   1.8973250e+00   1.6694860e+01   1.9510367e+00   1.6694860e+01   1.9510380e+00
   1.6724860e+01   1.8976756e+00   1.6724860e+01   1.9510367e+00   1.6724860e+01   1.9510380e+00
   1.6754860e+01   1.8980261e+00   1.6754860e+01   1.9510367e+00   1.6754860e+01   1.9510380e+00
   1.6784860e+01   1.8983767e+00   1.6784860e+01   1.9510368e+00   1.6784860e+01   1.9510380e+00
   1.6814860e+01   1.8987273e+00   1.6814860e+01   1.9510368e+00   1.6814860e+01   1.9510380e+00
   1.6844860e+01   1.8990778e+00   1.6844860e+01   1.9510369e+00   1.6844860e+01   1.9510380e+00
   1.6874860e+01   1.8994284e+00   1.6874860e+01   1.9510369e+00   1.6874860e+01   1.9510380e+00
   1.6904860e+01   1.8997789e+00   1.6904860e+01   1.9510369e+00   1.6904860e+01   1.9510380e+00
   1.6934860e+01   1.9001295e+00   1.6934860e+01   1.9510370e+00   1.6934860e+01   1.9510380e+00
   1.6964860e+01   1.9004800e+00   1.6964860e+01   1.9510370e+00   1.6964860e+01   1.9510380e+00
   1.6994860e+01   1.8672383e+00   1.6994860e+01   1.9168107e+00   1.6994860e+01   1.9168116e+00
   1.7024860e+01   1.8615718e+00   1.7024860e+01   1.9107937e+00   1.7024860e+01   1.9107947e+00
   1.7054860e+01   1.9465332e+00   1.7054860e+01   1.9949267e+00   1.7054860e+01   1.9949276e+00
   1.7084860e+01   1.9042153e+00   1.7084860e+01   1.9517438e+00   1.7084860e+01   1.9517447e+00
   1.7114860e+01   1.9035118e+00   1.7114860e+01   1.9510371e+00   1.7114860e+01   1.9510380e+00
   1.7144860e+01   1.9037856e+00   1.7144860e+01   1.9510372e+00   1.7144860e+01   1.9510380e+00
   1.7174860e+01   1.9040608e+00   1.7174860e+01   1.9510372e+00   1.7174860e+01   1.9510380e+00
   1.7204860e+01   1.9043359e+00   1.7204860e+01   1.9510372e+00   1.7204860e+01   1.9510380e+00
   1.7234860e+01   1.9046111e+00   1.7234860e+01   1.9510372e+00   1.7234860e+01   1.9510380e+00
   1.7264860e+01   1.9048862e+00   1.7264860e+01   1.9510372e+00   1.7264860e+01   1.9510380e+00
   1.7294860e+01   1.9051614e+00   1.7294860e+01   1.9510372e+00   1.7294860e+01   1.9510380e+00
   1.7324860e+01   1.9054366e+00   1.7324860e+01   1.9510373e+00   1.7324860e+01   1.9510380e+00
   1.7354860e+01   1.9057117e+00   1.7354860e+01   1.9510373e+00   1.7354860e+01   1.9510380e+00
   1.7384860e+01   1.9059869e+00   1.7384860e+01   1.9510373e+00   1.7384860e+01   1.9510380e+00
   1.7414860e+01   1.9062620e+00   1.7414860e+01   1.9510373e+00   1.7414860e+01   1.9510380e+00
   1.7444860e+01   1.9065372e+00   1.7444860e+01   1.9510373e+00   1.7444860e+01   1.9510380e+00
   1.7474860e+01   1.9068123e+00   1.7474860e+01   1.9510373e+00   1.7474860e+01   1.9510380e+00
   1.7504860e+01   1.9070875e+00   1.7504860e+01   1.9510374e+00   1.7504860e+01   1.9510380e+00
   1.7534860e+01   1.9073626e+00   1.7534860e+01   1.9510374e+00   1.7534860e+01   1.9510380e+00
   1.7564860e+01   1.9076378e+00   1.7564860e+01   1.9510374e+00   1.7564860e+01   1.9510380e+00
   1.7594860e+01   1.9079129e+00   1.7594860e+01   1.9510374e+00   1.7594860e+01   1.9510380e+00
   1.7624860e+01   1.9081881e+00   1.7624860e+01   1.9510374e+00   1.7624860e+01   1.9510380e+00
   1.7654860e+01   1.9084633e+00   1.7654860e+01   1.9510374e+00   1.7654860e+01   1.9510380e+00
   1.7684860e+01   1.9087384e+00   1.7684860e+01   1.9510375e+00   1.7684860e+01   1.9510380e+00
   1.7714860e+01   1.9090136e+00   1.7714860e+01   1.9510375e+00   1.7714860e+01   1.9510380e+00
   1.7744860e+01   1.9092887e+00   1.7744860e+01   1.9510375e+00   1.7744860e+01   1.9510380e+00
   1.7774860e+01   1.9095639e+00   1.7774860e+01   1.9510375e+00   1.7774860e+01   1.9510380e+00
   1.7804860e+01   1.9098390e+00   1.7804860e+01   1.9510375e+00   1.7804860e+01   1.9510380e+00
   1.7834860e+01   1.9101142e+00   1.7834860e+01   1.9510376e+00   1.7834860e+01   1.9510380e+00
   1.7864860e+01   1.9103893e+00   1.7864860e+01   1.9510376e+00   1.7864860e+01   1.9510380e+00
   1.7894860e+01   1.9106645e+00   1.7894860e+01   1.9510376e+00   1.7894860e+01   1.9510380e+00
   1.7924860e+01   1.9109396e+00   1.7924860e+01   1.9510376e+00   1.7924860e+01   1.9510380e+00
   1.7954860e+01   1.9112148e+00   1.7954860e+01   1.9510376e+00   1.7954860e+01   1.9510380e+00
   1.7984860e+01   1.9114900e+00   1.7984860e+01   1.9510376e+00   1.7984860e+01   1.9510380e+00
   1.8014860e+01   1.8720822e+00   1.8014860e+01   1.9107943e+00   1.8014860e+01   1.9107947e+00
   1.8044860e+01   1.9054347e+00   1.8044860e+01   1.9436200e+00   1.8044860e+01   1.9436203e+00
   1.8074860e+01   1.9677214e+00   1.8074860e+01   2.0051280e+00   1.8074860e+01   2.0051284e+00
   1.8104860e+01   1.9136870e+00   1.8104860e+01   1.9510377e+00   1.8104860e+01   1.9510380e+00
   1.8134860e+01   1.9138301e+00   1.8134860e+01   1.9510377e+00   1.8134860e+01   1.9510380e+00
   1.8164860e+01   1.9140461e+00   1.8164860e+01   1.9510377e+00   1.8164860e+01   1.9510380e+00
   1.8194860e+01   1.9142622e+00   1.8194860e+01   1.9510377e+00   1.8194860e+01   1.9510380e+00
   1.8224860e+01   1.9144783e+00   1.8224860e+01   1.9510377e+00   1.8224860e+01   1.9510380e+00
   1.8254860e+01   1.9146944e+00   1.8254860e+01   1.9510377e+00   1.8254860e+01   1.9510380e+00
   1.8284860e+01   1.9149104e+00   1.8284860e+01   1.9510377e+00   1.8284860e+01   1.9510380e+00
   1.8314860e+01   1.9151265e+00   1.8314860e+01   1.9510377e+00   1.8314860e+01   1.9510380e+00
   1.8344860e+01   1.9153426e+00   1.8344860e+01   1.9510377e+00   1.8344860e+01   1.9510380e+00
   1.8374860e+01   1.9155587e+00   1.8374860e+01   1.9510377e+00   1.8374860e+01   1.9510380e+00
   1.8404860e+01   1.9157747e+00   1.8404860e+01   1.9510377e+00   1.8404860e+01   1.9510380e+00
   1.8434860e+01   1.9159908e+00   1.8434860e+01   1.9510377e+00   1.8434860e+01   1.9510380e+00
   1.8464860e+01   1.9162069e+00   1.8464860e+01   1.9510378e+00   1.8464860e+01   1.9510380e+00
   1.8494860e+01   1.9164229e+00   1.8494860e+01   1.9510378e+00   1.8494860e+01   1.9510380e+00
   1.8524860e+01   1.9166390e+00   1.8524860e+01   1.9510378e+00   1.8524860e+01   1.9510380e+00
   1.8554860e+01   1.9168551e+00   1.8554860e+01   1.9510378e+00   1.8554860e+01   1.9510380e+00
   1.8584860e+01   1.9170712e+00   1.8584860e+01   1.9510378e+00   1.8584860e+01   1.9510380e+00
   1.8614860e+01   1.9172872e+00   1.8614860e+01   1.9510378e+00   1.8614860e+01   1.9510380e+00
   1.8644860e+01   1.9175033e+00   1.8644860e+01   1.9510378e+00   1.8644860e+01   1.9510380e+00
   1.8674860e+01   1.9177194e+00   1.8674860e+01   1.9510378e+00   1.8674860e+01   1.9510380e+00
   1.8704860e+01   1.9179355e+00   1.8704860e+01   1.9510378e+00   1.8704860e+01   1.9510380e+00
   1.8734860e+01   1.9181515e+00   1.8734860e+01   1.9510378e+00   1.8734860e+01   1.9510380e+00
   1.8764860e+01   1.9183676e+00   1.8764860e+01   1.9510378e+00   1.8764860e+01   1.9510380e+00
   1.8794860e+01   1.9185837e+00   1.8794860e+01   1.9510378e+00   1.8794860e+01   1.9510380e+00
   1.8824860e+01   1.9187997e+00   1.8824860e+01   1.9510378e+00   1.8824860e+01   1.9510380e+00
   1.8854860e+01   1.9190158e+00   1.8854860e+01   1.9510378e+00   1.8854860e+01   1.9510380e+00
   1.8884860e+01   1.9192319e+00   1.8884860e+01   1.9510378e+00   1.8884860e+01   1.9510380e+00
   1.8914860e+01   1.9194480e+00   1.8914860e+01   1.9510379e+00   1.8914860e+01   1.9510380e+00
   1.8944860e+01   1.9196640e+00   1.8944860e+01   1.9510379e+00   1.8944860e+01   1.9510380e+00
   1.8974860e+01   1.9198801e+00   1.8974860e+01   1.9510379e+00   1.8974860e+01   1.9510380e+00
   1.9004860e+01   1.8803469e+00   1.9004860e+01   1.9107945e+00   1.9004860e+01   1.9107947e+00
   1.9034860e+01   1.8834848e+00   1.9034860e+01   1.9137867e+00   1.9034860e+01   1.9137868e+00
   1.9064860e+01   2.0183317e+00   1.9064860e+01   2.0483024e+00   1.9064860e+01   2.0483026e+00
   1.9094860e+01   1.9216780e+00   1.9094860e+01   1.9510379e+00   1.9094860e+01   1.9510380e+00
   1.9124860e+01   1.9217338e+00   1.9124860e+01   1.9510379e+00   1.9124860e+01   1.9510380e+00
   1.9154860e+01   1.9219035e+00   1.9154860e+01   1.9510379e+00   1.9154860e+01   1.9510380e+00
   1.9184860e+01   1.9220733e+00   1.9184860e+01   1.9510379e+00   1.9184860e+01   1.9510380e+00
   1.9214860e+01   1.9222430e+00   1.9214860e+01   1.9510379e+00   1.9214860e+01   1.9510380e+00
   1.9244860e+01   1.9224127e+00   1.9244860e+01   1.9510379e+00   1.9244860e+01   1.9510380e+00
   1.9274860e+01   1.9225825e+00   1.9274860e+01   1.9510379e+00   1.9274860e+01   1.9510380e+00
   1.9304860e+01   1.9227522e+00   1.9304860e+01   1.9510379e+00   1.9304860e+01   1.9510380e+00
   1.9334860e+01   1.9229220e+00   1.9334860e+01   1.9510379e+00   1.9334860e+01   1.9510380e+00
   1.9364860e+01   1.9230917e+00   1.9364860e+01   1.9510379e+00   1.9364860e+01   1.9510380e+00
   1.9394860e+01   1.9232614e+00   1.9394860e+01   1.9510379e+00   1.9394860e+01   1.9510380e+00
   1.9424860e+01   1.9234312e+00   1.9424860e+01   1.9510379e+00   1.9424860e+01   1.9510380e+00
   1.9454860e+01   1.9236009e+00   1.9454860e+01   1.9510379e+00   1.9454860e+01   1.9510380e+00
   1.9484860e+01   1.9237707e+00   1.9484860e+01   1.9510379e+00   1.9484860e+01   1.9510380e+00
   1.9514860e+01   1.9239404e+00   1.9514860e+01   1.9510379e+00   1.9514860e+01   1.9510380e+00
   1.9544860e+01   1.9241101e+00   1.9544860e+01   1.9510379e+00   1.9544860e+01   1.9510380e+00
   1.9574860e+01   1.9242799e+00   1.9574860e+01   1.9510379e+00   1.9574860e+01   1.9510380e+00
   1.9604860e+01   1.9244496e+00   1.9604860e+01   1.9510379e+00   1.9604860e+01   1.9510380e+00
   1.9634860e+01   1.9246193e+00   1.9634860e+01   1.9510379e+00   1.9634860e+01   1.9510380e+00
   1.9664860e+01   1.9247891e+00   1.9664860e+01   1.9510379e+00   1.9664860e+01   1.9510380e+00
   1.9694860e+01   1.9249588e+00   1.9694860e+01   1.9510379e+00   1.9694860e+01   1.9510380e+00
   1.9724860e+01   1.9251286e+00   1.9724860e+01   1.9510379e+00   1.9724860e+01   1.9510380e+00
   1.9754860e+01   1.9252983e+00   1.9754860e+01   1.9510379e+00   1.9754860e+01   1.9510380e+00
   1.9784860e+01   1.9254680e+00   1.9784860e+01   1.9510379e+00   1.9784860e+01   1.9510380e+00
   1.9814860e+01   1.9256378e+00   1.9814860e+01   1.9510379e+00   1.9814860e+01   1.9510380e+00
   1.9844860e+01   1.9258075e+00   1.9844860e+01   1.9510379e+00   1.9844860e+01   1.9510380e+00
   1.9874860e+01   1.9259773e+00   1.9874860e+01   1.9510380e+00   1.9874860e+01   1.9510380e+00
   1.9904860e+01   1.9261470e+00   1.9904860e+01   1.9510380e+00   1.9904860e+01   1.9510380e+00
   1.9934860e+01   1.9263167e+00   1.9934860e+01   1.9510380e+00   1.9934860e+01   1.9510380e+00
   1.9964860e+01   1.9264865e+00   1.9964860e+01   1.9510380e+00   1.9964860e+01   1.9510380e+00
   1.9994860e+01   1.8927109e+00   1.9994860e+01   1.9168115e+00   1.9994860e+01   1.9168116e+00
   2.0024860e+01   1.8868464e+00   2.0024860e+01   1.9107946e+00   2.0024860e+01   1.9107947e+00
   2.0054860e+01   1.9713287e+00   2.0054860e+01   1.9949275e+00   2.0054860e+01   1.9949276e+00
   2.0084860e+01   1.9286612e+00   2.0084860e+01   1.9517446e+00   2.0084860e+01   1.9517447e+00
   2.0114860e+01   1.9279558e+00   2.0114860e+01   1.9510380e+00   2.0114860e+01   1.9510380e+00
   2.0144860e+01   1.9280885e+00   2.0144860e+01   1.9510380e+00   2.0144860e+01   1.9510380e+00
   2.0174860e+01   1.9282219e+00   2.0174860e+01   1.9510380e+00   2.0174860e+01   1.9510380e+00
   2.0204860e+01   1.9283553e+00   2.0204860e+01   1.9510380e+00   2.0204860e+01   1.9510380e+00
   2.0234860e+01   1.9284887e+00   2.0234860e+01   1.9510380e+00   2.0234860e+01   1.9510380e+00
   2.0264860e+01   1.9286220e+00   2.0264860e+01   1.9510380e+00   2.0264860e+01   1.9510380e+00
   2.0294860e+01   1.9287554e+00   2.0294860e+01   1.9510380e+00   2.0294860e+01   1.9510380e+00
   2.0324860e+01   1.9288888e+00   2.0324860e+01   1.9510380e+00   2.0324860e+01   1.9510380e+00
   2.0354860e+01   1.9290222e+00   2.0354860e+01   1.9510380e+00   2.0354860e+01   1.9510380e+00
   2.0384860e+01   1.9291556e+00   2.0384860e+01   1.9510380e+00   2.0384860e+01   1.9510380e+00
   2.0414860e+01   1.9292889e+00   2.0414860e+01   1.9510380e+00   2.0414860e+01   1.9510380e+00
   2.0444860e+01   1.9294223e+00   2.0444860e+01   1.9510380e+00   2.0444860e+01   1.9510380e+00
   2.0474860e+01   1.9295557e+00   2.0474860e+01   1.9510380e+00   2.0474860e+01   1.9510380e+00
   2.0504860e+01   1.9296891e+00   2.0504860e+01   1.9510380e+00   2.0504860e+01   1.9510380e+00
   2.0534860e+01   1.9298225e+00   2.0534860e+01   1.9510380e+00   2.0534860e+01   1.9510380e+00
   2.0564860e+01   1.9299558e+00   2.0564860e+01   1.9510380e+00   2.0564860e+01   1.9510380e+00
   2.0594860e+01   1.9300892e+00   2.0594860e+01   1.9510380e+00   2.0594860e+01   1.9510380e+00
   2.0624860e+01   1.9302226e+00   2.0624860e+01   1.9510380e+00   2.0624860e+01   1.9510380e+00
   2.0654860e+01   1.9303560e+00   2.0654860e+01   1.9510380e+00   2.0654860e+01   1.9510380e+00
   2.0684860e+01   1.9304894e+00   2.0684860e+01   1.9510380e+00   2.0684860e+01   1.9510380e+00
   2.0714860e+01   1.9306227e+00   2.0714860e+01   1.9510380e+00   2.0714860e+01   1.9510380e+00
   2.0744860e+01   1.9307561e+00   2.0744860e+01   1.9510380e+00   2.0744860e+01   1.9510380e+00
   2.0774860e+01   1.9308895e+00   2.0774860e+01   1.9510380e+00   2.0774860e+01   1.9510380e+00
   2.0804860e+01   1.9310229e+00   2.0804860e+01   1.9510380e+00   2.0804860e+01   1.9510380e+00
   2.0834860e+01   1.9311563e+00   2.0834860e+01   1.9510380e+00   2.0834860e+01   1.9510380e+00
   2.0864860e+01   1.9312896e+00   2.0864860e+01   1.9510380e+00   2.0864860e+01   1.9510380e+00
   2.0894860e+01   1.9314230e+00   2.0894860e+01   1.9510380e+00   2.0894860e+01   1.9510380e+00
   2.0924860e+01   1.9315564e+00   2.0924860e+01   1.9510380e+00   2.0924860e+01   1.9510380e+00
   2.0954860e+01   1.9316898e+00   2.0954860e+01   1.9510380e+00   2.0954860e+01   1.9510380e+00
   2.0984860e+01   1.9318231e+00   2.0984860e+01   1.9510380e+00   2.0984860e+01   1.9510380e+00
   2.1014860e+01   1.8919580e+00   2.1014860e+01   1.9107946e+00   2.1014860e+01   1.9107947e+00
   2.1044860e+01   1.9250140e+00   2.1044860e+01   1.9436203e+00   2.1044860e+01   1.9436203e+00
   2.1074860e+01   1.9869572e+00   2.1074860e+01   2.0051284e+00   2.1074860e+01   2.0051284e+00
   2.1104860e+01   1.9328890e+00   2.1104860e+01   1.9510380e+00   2.1104860e+01   1.9510380e+00
   2.1134860e+01   1.9329584e+00   2.1134860e+01   1.9510380e+00   2.1134860e+01   1.9510380e+00
   2.1164860e+01   1.9330632e+00   2.1164860e+01   1.9510380e+00   2.1164860e+01   1.9510380e+00
   2.1194860e+01   1.9331681e+00   2.1194860e+01   1.9510380e+00   2.1194860e+01   1.9510380e+00
   2.1224860e+01   1.9332729e+00   2.1224860e+01   1.9510380e+00   2.1224860e+01   1.9510380e+00
   2.1254860e+01   1.9333777e+00   2.1254860e+01   1.9510380e+00   2.1254860e+01   1.9510380e+00
   2.1284860e+01   1.9334826e+00   2.1284860e+01   1.9510380e+00   2.1284860e+01   1.9510380e+00
   2.1314860e+01   1.9335874e+00   2.1314860e+01   1.9510380e+00   2.1314860e+01   1.9510380e+00
   2.1344860e+01   1.9336922e+00   2.1344860e+01   1.9510380e+00   2.1344860e+01   1.9510380e+00
   2.1374860e+01   1.9337971e+00   2.1374860e+01   1.9510380e+00   2.1374860e+01   1.9510380e+00
   2.1404860e+01   1.9339019e+00   2.1404860e+01   1.9510380e+00   2.1404860e+01   1.9510380e+00
   2.1434860e+01   1.9340067e+00   2.1434860e+01   1.9510380e+00   2.1434860e+01   1.9510380e+00
   2.1464860e+01   1.9341116e+00   2.1464860e+01   1.9510380e+00   2.1464860e+01   1.9510380e+00
   2.1494860e+01   1.9342164e+00   2.1494860e+01   1.9510380e+00   2.1494860e+01   1.9510380e+00
   2.1524860e+01   1.9343212e+00   2.1524860e+01   1.9510380e+00   2.1524860e+01   1.9510380e+00
   2.1554860e+01   1.9344260e+00   2.1554860e+01   1.9510380e+00   2.1554860e+01   1.9510380e+00
   2.1584860e+01   1.9345309e+00   2.1584860e+01   1.9510380e+00   2.1584860e+01   1.9510380e+00
   2.1614860e+01   1.9346357e+00   2.1614860e+01   1.9510380e+00   2.1614860e+01   1.9510380e+00
   2.1644860e+01   1.9347405e+00   2.1644860e+01   1.9510380e+00   2.1644860e+01   1.9510380e+00
   2.1674860e+01   1.9348454e+00   2.1674860e+01   1.9510380e+00   2.1674860e+01   1.9510380e+00
   2.1704860e+01   1.9349502e+00   2.1704860e+01   1.9510380e+00   2.1704860e+01   1.9510380e+00
   2.1734860e+01   1.9350550e+00   2.1734860e+01   1.9510380e+00   2.1734860e+01   1.9510380e+00
   2.1764860e+01   1.9351599e+00   2.1764860e+01   1.9510380e+00   2.1764860e+01   1.9510380e+00
   2.1794860e+01   1.9352647e+00   2.1794860e+01   1.9510380e+00   2.1794860e+01   1.9510380e+00
   2.1824860e+01   1.9353695e+00   2.1824860e+01   1.9510380e+00   2.1824860e+01   1.9510380e+00
   2.1854860e+01   1.9354744e+00   2.1854860e+01   1.9510380e+00   2.1854860e+01   1.9510380e+00
   2.1884860e+01   1.9355792e+00   2.1884860e+01   1.9510380e+00   2.1884860e+01   1.9510380e+00
   2.1914860e+01   1.9356840e+00   2.1914860e+01   1.9510380e+00   2.1914860e+01   1.9510380e+00
   2.1944860e+01   1.9357889e+00   2.1944860e+01   1.9510380e+00   2.1944860e+01   1.9510380e+00
   2.1974860e+01   1.9358937e+00   2.1974860e+01   1.9510380e+00   2.1974860e+01   1.9510380e+00
   2.2004860e+01   1.8959783e+00   2.2004860e+01   1.9107946e+00   2.2004860e+01   1.9107947e+00
   2.2034860e+01   1.8990356e+00   2.2034860e+01   1.9137868e+00   2.2034860e+01   1.9137868e+00
   2.2064860e+01   2.0337008e+00   2.2064860e+01   2.0483025e+00   2.2064860e+01   2.0483026e+00
   2.2094860e+01   1.9367665e+00   2.2094860e+01   1.9510380e+00   2.2094860e+01   1.9510380e+00
   2.2124860e+01   1.9367936e+00   2.2124860e+01   1.9510380e+00   2.2124860e+01   1.9510380e+00
   2.2154860e+01   1.9368760e+00   2.2154860e+01   1.9510380e+00   2.2154860e+01   1.9510380e+00
   2.2184860e+01   1.9369584e+00   2.2184860e+01   1.9510380e+00   2.2184860e+01   1.9510380e+00
   2.2214860e+01   1.9370408e+00   2.2214860e+01   1.9510380e+00   2.2214860e+01   1.9510380e+00
   2.2244860e+01   1.9371232e+00   2.2244860e+01   1.9510380e+00   2.2244860e+01   1.9510380e+00
   2.2274860e+01   1.9372056e+00   2.2274860e+01   1.9510380e+00   2.2274860e+01   1.9510380e+00
   2.2304860e+01   1.9372880e+00   2.2304860e+01   1.9510380e+00   2.2304860e+01   1.9510380e+00
   2.2334860e+01   1.9373705e+00   2.2334860e+01   1.9510380e+00   2.2334860e+01   1.9510380e+00
   2.2364860e+01   1.9374529e+00   2.2364860e+01   1.9510380e+00   2.2364860e+01   1.9510380e+00
   2.2394860e+01   1.9375353e+00   2.2394860e+01   1.9510380e+00   2.2394860e+01   1.9510380e+00
   2.2424860e+01   1.9376177e+00   2.2424860e+01   1.9510380e+00   2.2424860e+01   1.9510380e+00
   2.2454860e+01   1.9377001e+00   2.2454860e+01   1.9510380e+00   2.2454860e+01   1.9510380e+00
   2.2484860e+01   1.9377825e+00   2.2484860e+01   1.9510380e+00   2.2484860e+01   1.9510380e+00
   2.2514860e+01   1.9378649e+00   2.2514860e+01   1.9510380e+00   2.2514860e+01   1.9510380e+00
   2.2544860e+01   1.9379473e+00   2.2544860e+01   1.9510380e+00   2.2544860e+01   1.9510380e+00
   2.2574860e+01   1.9380297e+00   2.2574860e+01   1.9510380e+00   2.2574860e+01   1.9510380e+00
   2.2604860e+01   1.9381122e+00   2.2604860e+01   1.9510380e+00   2.2604860e+01   1.9510380e+00
   2.2634860e+01   1.9381946e+00   2.2634860e+01   1.9510380e+00   2.2634860e+01   1.9510380e+00
   2.2664860e+01   1.9382770e+00   2.2664860e+01   1.9510380e+00   2.2664860e+01   1.9510380e+00
   2.2694860e+01   1.9383594e+00   2.2694860e+01   1.9510380e+00   2.2694860e+01   1.9510380e+00
   2.2724860e+01   1.9384418e+00   2.2724860e+01   1.9510380e+00   2.2724860e+01   1.9510380e+00
   2.2754860e+01   1.9385242e+00   2.2754860e+01   1.9510380e+00   2.2754860e+01   1.9510380e+00
   2.2784860e+01   1.9386066e+00   2.2784860e+01   1.9510380e+00   2.2784860e+01   1.9510380e+00
   2.2814860e+01   1.9386890e+00   2.2814860e+01   1.9510380e+00   2.2814860e+01   1.9510380e+00
   2.2844860e+01   1.9387714e+00   2.2844860e+01   1.9510380e+00   2.2844860e+01   1.9510380e+00
   2.2874860e+01   1.9388538e+00   2.2874860e+01   1.9510380e+00   2.2874860e+01   1.9510380e+00
   2.2904860e+01   1.9389363e+00   2.2904860e+01   1.9510380e+00   2.2904860e+01   1.9510380e+00
   2.2934860e+01   1.9390187e+00   2.2934860e+01   1.9510380e+00   2.2934860e+01   1.9510380e+00
   2.2964860e+01   1.9391011e+00   2.2964860e+01   1.9510380e+00   2.2964860e+01   1.9510380e+00
   2.2994860e+01   1.9050875e+00   2.2994860e+01   1.9168116e+00   2.2994860e+01   1.9168116e+00
   2.3024860e+01   1.8991403e+00   2.3024860e+01   1.9107946e+00   2.3024860e+01   1.9107947e+00
   2.3054860e+01   1.9834305e+00   2.3054860e+01   1.9949276e+00   2.3054860e+01   1.9949276e+00
   2.3084860e+01   1.9405208e+00   2.3084860e+01   1.9517447e+00   2.3084860e+01   1.9517447e+00
   2.3114860e+01   1.9398147e+00   2.3114860e+01   1.9510380e+00   2.3114860e+01   1.9510380e+00
   2.3144860e+01   1.9398792e+00   2.3144860e+01   1.9510380e+00   2.3144860e+01   1.9510380e+00
   2.3174860e+01   1.9399440e+00   2.3174860e+01   1.9510380e+00   2.3174860e+01   1.9510380e+00
   2.3204860e+01   1.9400088e+00   2.3204860e+01   1.9510380e+00   2.3204860e+01   1.9510380e+00
   2.3234860e+01   1.9400736e+00   2.3234860e+01   1.9510380e+00   2.3234860e+01   1.9510380e+00
   2.3264860e+01   1.9401384e+00   2.3264860e+01   1.9510380e+00   2.3264860e+01   1.9510380e+00
   2.3294860e+01   1.9402032e+00   2.3294860e+01   1.9510380e+00   2.3294860e+01   1.9510380e+00
   2.3324860e+01   1.9402680e+00   2.3324860e+01   1.9510380e+00   2.3324860e+01   1.9510380e+00
   2.3354860e+01   1.9403328e+00   2.3354860e+01   1.9510380e+00   2.3354860e+01   1.9510380e+00
   2.3384860e+01   1.9403976e+00   2.3384860e+01   1.9510380e+00   2.3384860e+01   1.9510380e+00
   2.3414860e+01   1.9404624e+00   2.3414860e+01   1.9510380e+00   2.3414860e+01   1.9510380e+00
   2.3444860e+01   1.9405272e+00   2.3444860e+01   1.9510380e+00   2.3444860e+01   1.9510380e+00
   2.3474860e+01   1.9405920e+00   2.3474860e+01   1.9510380e+00   2.3474860e+01   1.9510380e+00
   2.3504860e+01   1.9406567e+00   2.3504860e+01   1.9510380e+00   2.3504860e+01   1.9510380e+00
   2.3534860e+01   1.9407215e+00   2.3534860e+01   1.9510380e+00   2.3534860e+01   1.9510380e+00
   2.3564860e+01   1.9407863e+00   2.3564860e+01   1.9510380e+00   2.3564860e+01   1.9510380e+00
   2.3594860e+01   1.9408511e+00   2.3594860e+01   1.9510380e+00   2.3594860e+01   1.9510380e+00
   2.3624860e+01   1.9409159e+00   2.3624860e+01   1.9510380e+00   2.3624860e+01   1.9510380e+00
   2.3654860e+01   1.9409807e+00   2.3654860e+01   1.9510380e+00   2.3654860e+01   1.9510380e+00
   2.3684860e+01   1.9410455e+00   2.3684860e+01   1.9510380e+00   2.3684860e+01   1.9510380e+00
   2.3714860e+01   1.9411103e+00   2.3714860e+01   1.9510380e+00   2.3714860e+01   1.9510380e+00
   2.3744860e+01   1.9411751e+00   2.3744860e+01   1.9510380e+00   2.3744860e+01   1.9510380e+00
   2.3774860e+01   1.9412399e+00   2.3774860e+01   1.9510380e+00   2.3774860e+01   1.9510380e+00
   2.3804860e+01   1.9413047e+00   2.3804860e+01   1.9510380e+00   2.3804860e+01   1.9510380e+00
   2.3834860e+01   1.9413695e+00   2.3834860e+01   1.9510380e+00   2.3834860e+01   1.9510380e+00
   2.3864860e+01   1.9414343e+00   2.3864860e+01   1.9510380e+00   2.3864860e+01   1.9510380e+00
   2.3894860e+01   1.9414990e+00   2.3894860e+01   1.9510380e+00   2.3894860e+01   1.9510380e+00
   2.3924860e+01   1.9415638e+00   2.3924860e+01   1.9510380e+00   2.3924860e+01   1.9510380e+00
   2.3954860e+01   1.9416286e+00   2.3954860e+01   1.9510380e+00   2.3954860e+01   1.9510380e+00
   2.3984860e+01   1.9416934e+00   2.3984860e+01   1.9510380e+00   2.3984860e+01   1.9510380e+00
   2.4014860e+01   1.9016274e+00   2.4014860e+01   1.9107946e+00   2.4014860e+01   1.9107947e+00
   2.4044860e+01   1.9345590e+00   2.4044860e+01   1.9436203e+00   2.4044860e+01   1.9436203e+00
   2.4074860e+01   1.9962921e+00   2.4074860e+01   2.0051284e+00   2.4074860e+01   2.0051284e+00
   2.4104860e+01   1.9422114e+00   2.4104860e+01   1.9510380e+00   2.4104860e+01   1.9510380e+00
   2.4134860e+01   1.9422451e+00   2.4134860e+01   1.9510380e+00   2.4134860e+01   1.9510380e+00
   2.4164860e+01   1.9422961e+00   2.4164860e+01   1.9510380e+00   2.4164860e+01   1.9510380e+00
   2.4194860e+01   1.9423470e+00   2.4194860e+01   1.9510380e+00   2.4194860e+01   1.9510380e+00
   2.4224860e+01   1.9423980e+00   2.4224860e+01   1.9510380e+00   2.4224860e+01   1.9510380e+00
   2.4254860e+01   1.9424489e+00   2.4254860e+01   1.9510380e+00   2.4254860e+01   1.9510380e+00
   2.4284860e+01   1.9424998e+00   2.4284860e+01   1.9510380e+00   2.4284860e+01   1.9510380e+00
   2.4314860e+01   1.9425508e+00   2.4314860e+01   1.9510380e+00   2.4314860e+01   1.9510380e+00
   2.4344860e+01   1.9426017e+00   2.4344860e+01   1.9510380e+00   2.4344860e+01   1.9510380e+00
   2.4374860e+01   1.9426527e+00   2.4374860e+01   1.9510380e+00   2.4374860e+01   1.9510380e+00
   2.4404860e+01   1.9427036e+00   2.4404860e+01   1.9510380e+00   2.4404860e+01   1.9510380e+00
   2.4434860e+01   1.9427546e+00   2.4434860e+01   1.9510380e+00   2.4434860e+01   1.9510380e+00
   2.4464860e+01   1.9428055e+00   2.4464860e+01   1.9510380e+00   2.4464860e+01   1.9510380e+00
   2.4494860e+01   1.9428565e+00   2.4494860e+01   1.9510380e+00   2.4494860e+01   1.9510380e+00
   2.4524860e+01   1.9429074e+00   2.4524860e+01   1.9510380e+00   2.4524860e+01   1.9510380e+00
   2.4554860e+01   1.9429584e+00   2.4554860e+01   1.9510380e+00   2.4554860e+01   1.9510380e+00
   2.4584860e+01   1.9430093e+00   2.4584860e+01   1.9510380e+00   2.4584860e+01   1.9510380e+00
   2.4614860e+01   1.9430603e+00   2.4614860e+01   1.9510380e+00   2.4614860e+01   1.9510380e+00
   2.4644860e+01   1.9431112e+00   2.4644860e+01   1.9510380e+00   2.4644860e+01   1.9510380e+00
   2.4674860e+01   1.9431622e+00   2.4674860e+01   1.9510380e+00   2.4674860e+01   1.9510380e+00
   2.4704860e+01   1.9432131e+00   2.4704860e+01   1.9510380e+00   2.4704860e+01   1.9510380e+00
   2.4734860e+01   1.9432641e+00   2.4734860e+01   1.9510380e+00   2.4734860e+01   1.9510380e+00
   2.4764860e+01   1.9433150e+00   2.4764860e+01   1.9510380e+00   2.4764860e+01   1.9510380e+00
   2.4794860e+01   1.9433659e+00   2.4794860e+01   1.9510380e+00   2.4794860e+01   1.9510380e+00
   2.4824860e+01   1.9434169e+00   2.4824860e+01   1.9510380e+00   2.4824860e+01   1.9510380e+00
   2.4854860e+01   1.9434678e+00   2.4854860e+01   1.9510380e+00   2.4854860e+01   1.9510380e+00
   2.4884860e+01   1.9435188e+00   2.4884860e+01   1.9510380e+00   2.4884860e+01   1.9510380e+00
   2.4914860e+01   1.9435697e+00   2.4914860e+01   1.9510380e+00   2.4914860e+01   1.9510380e+00
   2.4944860e+01   1.9436207e+00   2.4944860e+01   1.9510380e+00   2.4944860e+01   1.9510380e+00
   2.4974860e+01   1.9436716e+00   2.4974860e+01   1.9510380e+00   2.4974860e+01   1.9510380e+00
   2.5004860e+01   1.9035837e+00   2.5004860e+01   1.9107946e+00   2.5004860e+01   1.9107947e+00
   2.5034860e+01   1.9066062e+00   2.5034860e+01   1.9137868e+00   2.5034860e+01   1.9137868e+00
   2.5064860e+01   2.0411919e+00   2.5064860e+01   2.0483026e+00   2.5064860e+01   2.0483026e+00
   2.5094860e+01   1.9440959e+00   2.5094860e+01   1.9510380e+00   2.5094860e+01   1.9510380e+00
   2.5124860e+01   1.9441091e+00   2.5124860e+01   1.9510380e+00   2.5124860e+01   1.9510380e+00
   2.5154860e+01   1.9441492e+00   2.5154860e+01   1.9510380e+00   2.5154860e+01   1.9510380e+00
   2.5184860e+01   1.9441892e+00   2.5184860e+01   1.9510380e+00   2.5184860e+01   1.9510380e+00
   2.5214860e+01   1.9442293e+00   2.5214860e+01   1.9510380e+00   2.5214860e+01   1.9510380e+00
   2.5244860e+01   1.9442693e+00   2.5244860e+01   1.9510380e+00   2.5244860e+01   1.9510380e+00
   2.5274860e+01   1.9443094e+00   2.5274860e+01   1.9510380e+00   2.5274860e+01   1.9510380e+00
   2.5304860e+01   1.9443495e+00   2.5304860e+01   1.9510380e+00   2.5304860e+01   1.9510380e+00
   2.5334860e+01   1.9443895e+00   2.5334860e+01   1.9510380e+00   2.5334860e+01   1.9510380e+00
   2.5364860e+01   1.9444296e+00   2.5364860e+01   1.9510380e+00   2.5364860e+01   1.9510380e+00
   2.5394860e+01   1.9444697e+00   2.5394860e+01   1.9510380e+00   2.5394860e+01   1.9510380e+00
   2.5424860e+01   1.9445097e+00   2.5424860e+01   1.9510380e+00   2.5424860e+01   1.9510380e+00
   2.5454860e+01   1.9445498e+00   2.5454860e+01   1.9510380e+00   2.5454860e+01   1.9510380e+00
   2.5484860e+01   1.9445899e+00   2.5484860e+01   1.9510380e+00   2.5484860e+01   1.9510380e+00
   2.5514860e+01   1.9446299e+00   2.5514860e+01   1.9510380e+00   2.5514860e+01   1.9510380e+00
   2.5544860e+01   1.9446700e+00   2.5544860e+01   1.9510380e+00   2.5544860e+01   1.9510380e+00
   2.5574860e+01   1.9447100e+00   2.5574860e+01   1.9510380e+00   2.5574860e+01   1.9510380e+00
   2.5604860e+01   1.9447501e+00   2.5604860e+01   1.9510380e+00   2.5604860e+01   1.9510380e+00
   2.5634860e+01   1.9447902e+00   2.5634860e+01   1.9510380e+00   2.5634860e+01   1.9510380e+00
   2.5664860e+01   1.9448302e+00   2.5664860e+01   1.9510380e+00   2.5664860e+01   1.9510380e+00
   2.5694860e+01   1.9448703e+00   2.5694860e+01   1.9510380e+00   2.5694860e+01   1.9510380e+00
   2.5724860e+01   1.9449104e+00   2.5724860e+01   1.9510380e+00   2.5724860e+01   1.9510380e+00
   2.5754860e+01   1.9449504e+00   2.5754860e+01   1.9510380e+00   2.5754860e+01   1.9510380e+00
   2.5784860e+01   1.9449905e+00   2.5784860e+01   1.9510380e+00   2.5784860e+01   1.9510380e+00
   2.5814860e+01   1.9450306e+00   2.5814860e+01   1.9510380e+00   2.5814860e+01   1.9510380e+00
   2.5844860e+01   1.9450706e+00   2.5844860e+01   1.9510380e+00   2.5844860e+01   1.9510380e+00
   2.5874860e+01   1.9451107e+00   2.5874860e+01   1.9510380e+00   2.5874860e+01   1.9510380e+00
   2.5904860e+01   1.9451507e+00   2.5904860e+01   1.9510380e+00   2.5904860e+01   1.9510380e+00
   2.5934860e+01   1.9451908e+00   2.5934860e+01   1.9510380e+00   2.5934860e+01   1.9510380e+00
   2.5964860e+01   1.9452309e+00   2.5964860e+01   1.9510380e+00   2.5964860e+01   1.9510380e+00
   2.5994860e+01   1.9111065e+00   2.5994860e+01   1.9168116e+00   2.5994860e+01   1.9168116e+00
   2.6024860e+01   1.9051224e+00   2.6024860e+01   1.9107947e+00   2.6024860e+01   1.9107947e+00
   2.6054860e+01   1.9893289e+00   2.6054860e+01   1.9949276e+00   2.6054860e+01   1.9949276e+00
   2.6084860e+01   1.9462843e+00   2.6084860e+01   1.9517447e+00   2.6084860e+01   1.9517447e+00
   2.6114860e+01   1.9455779e+00   2.6114860e+01   1.9510380e+00   2.6114860e+01   1.9510380e+00
   2.6144860e+01   1.9456093e+00   2.6144860e+01   1.9510380e+00   2.6144860e+01   1.9510380e+00
   2.6174860e+01   1.9456408e+00   2.6174860e+01   1.9510380e+00   2.6174860e+01   1.9510380e+00
   2.6204860e+01   1.9456723e+00   2.6204860e+01   1.9510380e+00   2.6204860e+01   1.9510380e+00
   2.6234860e+01   1.9457038e+00   2.6234860e+01   1.9510380e+00   2.6234860e+01   1.9510380e+00
   2.6264860e+01   1.9457353e+00   2.6264860e+01   1.9510380e+00   2.6264860e+01   1.9510380e+00
   2.6294860e+01   1.9457668e+00   2.6294860e+01   1.9510380e+00   2.6294860e+01   1.9510380e+00
   2.6324860e+01   1.9457983e+00   2.6324860e+01   1.9510380e+00   2.6324860e+01   1.9510380e+00
   2.6354860e+01   1.9458298e+00   2.6354860e+01   1.9510380e+00   2.6354860e+01   1.9510380e+00
   2.6384860e+01   1.9458613e+00   2.6384860e+01   1.9510380e+00   2.6384860e+01   1.9510380e+00
   2.6414860e+01   1.9458928e+00   2.6414860e+01   1.9510380e+00   2.6414860e+01   1.9510380e+00
   2.6444860e+01   1.9459243e+00   2.6444860e+01   1.9510380e+00   2.6444860e+01   1.9510380e+00
   2.6474860e+01   1.9459558e+00   2.6474860e+01   1.9510380e+00   2.6474860e+01   1.9510380e+00
   2.6504860e+01   1.9459873e+00   2.6504860e+01   1.9510380e+00   2.6504860e+01   1.9510380e+00
   2.6534860e+01   1.9460189e+00   2.6534860e+01   1.9510380e+00   2.6534860e+01   1.9510380e+00
   2.6564860e+01   1.9460504e+00   2.6564860e+01   1.9510380e+00   2.6564860e+01   1.9510380e+00
   2.6594860e+01   1.9460819e+00   2.6594860e+01   1.9510380e+00   2.6594860e+01   1.9510380e+00
   2.6624860e+01   1.9461134e+00   2.6624860e+01   1.9510380e+00   2.6624860e+01   1.9510380e+00
   2.6654860e+01   1.9461449e+00   2.6654860e+01   1.9510380e+00   2.6654860e+01   1.9510380e+00
   2.6684860e+01   1.9461764e+00   2.6684860e+01   1.9510380e+00   2.6684860e+01   1.9510380e+00
   2.6714860e+01   1.9462079e+00   2.6714860e+01   1.9510380e+00   2.6714860e+01   1.9510380e+00
   2.6744860e+01   1.9462394e+00   2.6744860e+01   1.9510380e+00   2.6744860e+01   1.9510380e+00
   2.6774860e+01   1.9462709e+00   2.6774860e+01   1.9510380e+00   2.6774860e+01   1.9510380e+00
   2.6804860e+01   1.9463024e+00   2.6804860e+01   1.9510380e+00   2.6804860e+01   1.9510380e+00
   2.6834860e+01   1.9463339e+00   2.6834860e+01   1.9510380e+00   2.6834860e+01   1.9510380e+00
   2.6864860e+01   1.9463654e+00   2.6864860e+01   1.9510380e+00   2.6864860e+01   1.9510380e+00
   2.6894860e+01   1.9463969e+00   2.6894860e+01   1.9510380e+00   2.6894860e+01   1.9510380e+00
   2.6924860e+01   1.9464284e+00   2.6924860e+01   1.9510380e+00   2.6924860e+01   1.9510380e+00
   2.6954860e+01   1.9464600e+00   2.6954860e+01   1.9510380e+00   2.6954860e+01   1.9510380e+00
   2.6984860e+01   1.9464915e+00   2.6984860e+01   1.9510380e+00   2.6984860e+01   1.9510380e+00
   2.7014860e+01   1.9063328e+00   2.7014860e+01   1.9107947e+00   2.7014860e+01   1.9107947e+00
   2.7044860e+01   1.9392086e+00   2.7044860e+01   1.9436203e+00   2.7044860e+01   1.9436203e+00
   2.7074860e+01   2.0008294e+00   2.7074860e+01   2.0051284e+00   2.7074860e+01   2.0051284e+00
   2.7104860e+01   1.9467434e+00   2.7104860e+01   1.9510380e+00   2.7104860e+01   1.9510380e+00
   2.7134860e+01   1.9467598e+00   2.7134860e+01   1.9510380e+00   2.7134860e+01   1.9510380e+00
   2.7164860e+01   1.9467846e+00   2.7164860e+01   1.9510380e+00   2.7164860e+01   1.9510380e+00
   2.7194860e+01   1.9468093e+00   2.7194860e+01   1.9510380e+00   2.7194860e+01   1.9510380e+00
   2.7224860e+01   1.9468341e+00   2.7224860e+01   1.9510380e+00   2.7224860e+01   1.9510380e+00
   2.7254860e+01   1.9468589e+00   2.7254860e+01   1.9510380e+00   2.7254860e+01   1.9510380e+00
   2.7284860e+01   1.9468837e+00   2.7284860e+01   1.9510380e+00   2.7284860e+01   1.9510380e+00
   2.7314860e+01   1.9469085e+00   2.7314860e+01   1.9510380e+00   2.7314860e+01   1.9510380e+00
   2.7344860e+01   1.9469332e+00   2.7344860e+01   1.9510380e+00   2.7344860e+01   1.9510380e+00
   2.7374860e+01   1.9469580e+00   2.7374860e+01   1.9510380e+00   2.7374860e+01   1.9510380e+00
   2.7404860e+01   1.9469828e+00   2.7404860e+01   1.9510380e+00   2.7404860e+01   1.9510380e+00
   2.7434860e+01   1.9470076e+00   2.7434860e+01   1.9510380e+00   2.7434860e+01   1.9510380e+00
   2.7464860e+01   1.9470324e+00   2.7464860e+01   1.9510380e+00   2.7464860e+01   1.9510380e+00
   2.7494860e+01   1.9470571e+00   2.7494860e+01   1.9510380e+00   2.7494860e+01   1.9510380e+00
   2.7524860e+01   1.9470819e+00   2.7524860e+01   1.9510380e+00   2.7524860e+01   1.9510380e+00
   2.7554860e+01   1.9471067e+00   2.7554860e+01   1.9510380e+00   2.7554860e+01   1.9510380e+00
   2.7584860e+01   1.9471315e+00   2.7584860e+01   1.9510380e+00   2.7584860e+01   1.9510380e+00
   2.7614860e+01   1.9471563e+00   2.7614860e+01   1.9510380e+00   2.7614860e+01   1.9510380e+00
   2.7644860e+01   1.9471810e+00   2.7644860e+01   1.9510380e+00   2.7644860e+01   1.9510380e+00
   2.7674860e+01   1.9472058e+00   2.7674860e+01   1.9510380e+00   2.7674860e+01   1.9510380e+00
   2.7704860e+01   1.9472306e+00   2.7704860e+01   1.9510380e+00   2.7704860e+01   1.9510380e+00
   2.7734860e+01   1.9472554e+00   2.7734860e+01   1.9510380e+00   2.7734860e+01   1.9510380e+00
   2.7764860e+01   1.9472802e+00   2.7764860e+01   1.9510380e+00   2.7764860e+01   1.9510380e+00
   2.7794860e+01   1.9473049e+00   2.7794860e+01   1.9510380e+00   2.7794860e+01   1.9510380e+00
   2.7824860e+01   1.9473297e+00   2.7824860e+01   1.9510380e+00   2.7824860e+01   1.9510380e+00
   2.7854860e+01   1.9473545e+00   2.7854860e+01   1.9510380e+00   2.7854860e+01   1.9510380e+00
   2.7884860e+01   1.9473793e+00   2.7884860e+01   1.9510380e+00   2.7884860e+01   1.9510380e+00
   2.7914860e+01   1.9474041e+00   2.7914860e+01   1.9510380e+00   2.7914860e+01   1.9510380e+00
   2.7944860e+01   1.9474288e+00   2.7944860e+01   1.9510380e+00   2.7944860e+01   1.9510380e+00
   2.7974860e+01   1.9474536e+00   2.7974860e+01   1.9510380e+00   2.7974860e+01   1.9510380e+00
   2.8004860e+01   1.9072849e+00   2.8004860e+01   1.9107947e+00   2.8004860e+01   1.9107947e+00
   2.8034860e+01   1.9102915e+00   2.8034860e+01   1.9137868e+00   2.8034860e+01   1.9137868e+00
   2.8064860e+01   2.0448407e+00   2.8064860e+01   2.0483026e+00   2.8064860e+01   2.0483026e+00
   2.8094860e+01   1.9476600e+00   2.8094860e+01   1.9510380e+00   2.8094860e+01   1.9510380e+00
   2.8124860e+01   1.9476664e+00   2.8124860e+01   1.9510380e+00   2.8124860e+01   1.9510380e+00
   2.8154860e+01   1.9476859e+00   2.8154860e+01   1.9510380e+00   2.8154860e+01   1.9510380e+00
   2.8184860e+01   1.9477054e+00   2.8184860e+01   1.9510380e+00   2.8184860e+01   1.9510380e+00
   2.8214860e+01   1.9477249e+00   2.8214860e+01   1.9510380e+00   2.8214860e+01   1.9510380e+00
   2.8244860e+01   1.9477444e+00   2.8244860e+01   1.9510380e+00   2.8244860e+01   1.9510380e+00
   2.8274860e+01   1.9477639e+00   2.8274860e+01   1.9510380e+00   2.8274860e+01   1.9510380e+00
   2.8304860e+01   1.9477834e+00   2.8304860e+01   1.9510380e+00   2.8304860e+01   1.9510380e+00
   2.8334860e+01   1.9478028e+00   2.8334860e+01   1.9510380e+00   2.8334860e+01   1.9510380e+00
   2.8364860e+01   1.9478223e+00   2.8364860e+01   1.9510380e+00   2.8364860e+01   1.9510380e+00
   2.8394860e+01   1.9478418e+00   2.8394860e+01   1.9510380e+00   2.8394860e+01   1.9510380e+00
   2.8424860e+01   1.9478613e+00   2.8424860e+01   1.9510380e+00   2.8424860e+01   1.9510380e+00
   2.8454860e+01   1.9478808e+00   2.8454860e+01   1.9510380e+00   2.8454860e+01   1.9510380e+00
   2.8484860e+01   1.9479003e+00   2.8484860e+01   1.9510380e+00   2.8484860e+01   1.9510380e+00
   2.8514860e+01   1.9479198e+00   2.8514860e+01   1.9510380e+00   2.8514860e+01   1.9510380e+00
   2.8544860e+01   1.9479393e+00   2.8544860e+01   1.9510380e+00   2.8544860e+01   1.9510380e+00
   2.8574860e+01   1.9479588e+00   2.8574860e+01   1.9510380e+00   2.8574860e+01   1.9510380e+00
   2.8604860e+01   1.9479782e+00   2.8604860e+01   1.9510380e+00   2.8604860e+01   1.9510380e+00
   2.8634860e+01   1.9479977e+00   2.8634860e+01   1.9510380e+00   2.8634860e+01   1.9510380e+00
   2.8664860e+01   1.9480172e+00   2.8664860e+01   1.9510380e+00   2.8664860e+01   1.9510380e+00
   2.8694860e+01   1.9480367e+00   2.8694860e+01   1.9510380e+00   2.8694860e+01   1.9510380e+00
   2.8724860e+01   1.9480562e+00   2.8724860e+01   1.9510380e+00   2.8724860e+01   1.9510380e+00
   2.8754860e+01   1.9480757e+00   2.8754860e+01   1.9510380e+00   2.8754860e+01   1.9510380e+00
   2.8784860e+01   1.9480952e+00   2.8784860e+01   1.9510380e+00   2.8784860e+01   1.9510380e+00
   2.8814860e+01   1.9481147e+00   2.8814860e+01   1.9510380e+00   2.8814860e+01   1.9510380e+00
   2.8844860e+01   1.9481342e+00   2.8844860e+01   1.9510380e+00   2.8844860e+01   1.9510380e+00
   2.8874860e+01   1.9481537e+00   2.8874860e+01   1.9510380e+00   2.8874860e+01   1.9510380e+00
   2.8904860e+01   1.9481731e+00   2.8904860e+01   1.9510380e+00   2.8904860e+01   1.9510380e+00
   2.8934860e+01   1.9481926e+00   2.8934860e+01   1.9510380e+00   2.8934860e+01   1.9510380e+00
   2.8964860e+01   1.9482121e+00   2.8964860e+01   1.9510380e+00   2.8964860e+01   1.9510380e+00
   2.8994860e+01   1.9140350e+00   2.8994860e+01   1.9168116e+00   2.8994860e+01   1.9168116e+00
   2.9024860e+01   1.9080338e+00   2.9024860e+01   1.9107947e+00   2.9024860e+01   1.9107947e+00
   2.9054860e+01   1.9922018e+00   2.9054860e+01   1.9949276e+00   2.9054860e+01   1.9949276e+00
   2.9084860e+01   1.9490875e+00   2.9084860e+01   1.9517447e+00   2.9084860e+01   1.9517447e+00
   2.9114860e+01   1.9483810e+00   2.9114860e+01   1.9510380e+00   2.9114860e+01   1.9510380e+00
   2.9144860e+01   1.9483962e+00   2.9144860e+01   1.9510380e+00   2.9144860e+01   1.9510380e+00
   2.9174860e+01   1.9484115e+00   2.9174860e+01   1.9510380e+00   2.9174860e+01   1.9510380e+00
   2.9204860e+01   1.9484269e+00   2.9204860e+01   1.9510380e+00   2.9204860e+01   1.9510380e+00
   2.9234860e+01   1.9484422e+00   2.9234860e+01   1.9510380e+00   2.9234860e+01   1.9510380e+00
   2.9264860e+01   1.9484575e+00   2.9264860e+01   1.9510380e+00   2.9264860e+01   1.9510380e+00
   2.9294860e+01   1.9484729e+00   2.9294860e+01   1.9510380e+00   2.9294860e+01   1.9510380e+00
   2.9324860e+01   1.9484882e+00   2.9324860e+01   1.9510380e+00   2.9324860e+01   1.9510380e+00
   2.9354860e+01   1.9485035e+00   2.9354860e+01   1.9510380e+00   2.9354860e+01   1.9510380e+00
   2.9384860e+01   1.9485188e+00   2.9384860e+01   1.9510380e+00   2.9384860e+01   1.9510380e+00
   2.9414860e+01   1.9485342e+00   2.9414860e+01   1.9510380e+00   2.9414860e+01   1.9510380e+00
   2.9444860e+01   1.9485495e+00   2.9444860e+01   1.9510380e+00   2.9444860e+01   1.9510380e+00
   2.9474860e+01   1.9485648e+00   2.9474860e+01   1.9510380e+00   2.9474860e+01   1.9510380e+00
   2.9504860e+01   1.9485802e+00   2.9504860e+01   1.9510380e+00   2.9504860e+01   1.9510380e+00
   2.9534860e+01   1.9485955e+00   2.9534860e+01   1.9510380e+00   2.9534860e+01   1.9510380e+00
   2.9564860e+01   1.9486108e+00   2.9564860e+01   1.9510380e+00   2.9564860e+01   1.9510380e+00
   2.9594860e+01   1.9486261e+00   2.9594860e+01   1.9510380e+00   2.9594860e+01   1.9510380e+00
   2.9624860e+01   1.9486415e+00   2.9624860e+01   1.9510380e+00   2.9624860e+01   1.9510380e+00
   2.9654860e+01   1.9486568e+00   2.9654860e+01   1.9510380e+00   2.9654860e+01   1.9510380e+00
   2.9684860e+01   1.9486721e+00   2.9684860e+01   1.9510380e+00   2.9684860e+01   1.9510380e+00
   2.9714860e+01   1.9486875e+00   2.9714860e+01   1.9510380e+00   2.9714860e+01   1.9510380e+00
   2.9744860e+01   1.9487028e+00   2.9744860e+01   1.9510380e+00   2.9744860e+01   1.9510380e+00
   2.9774860e+01   1.9487181e+00   2.9774860e+01   1.9510380e+00   2.9774860e+01   1.9510380e+00
   2.9804860e+01   1.9487335e+00   2.9804860e+01   1.9510380e+00   2.9804860e+01   1.9510380e+00
   2.9834860e+01   1.9487488e+00   2.9834860e+01   1.9510380e+00   2.9834860e+01   1.9510380e+00
   2.9864860e+01   1.9487641e+00   2.9864860e+01   1.9510380e+00   2.9864860e+01   1.9510380e+00
   2.9894860e+01   1.9487794e+00   2.9894860e+01   1.9510380e+00   2.9894860e+01   1.9510380e+00
   2.9924860e+01   1.9487948e+00   2.9924860e+01   1.9510380e+00   2.9924860e+01   1.9510380e+00
   2.9954860e+01   1.9488101e+00   2.9954860e+01   1.9510380e+00   2.9954860e+01   1.9510380e+00
   2.9984860e+01   1.9488254e+00   2.9984860e+01   1.9510380e+00   2.9984860e+01   1.9510380e+00
   2.9999930e+01   1.9488408e+00   2.9999930e+01   1.9510380e+00   2.9999930e+01   1.9510380e+00
   2.9999930e+01   1.9488408e+00   2.9999930e+01   1.9510380e+00   2.9999930e+01   1.9510380e+00
   2.9984860e+01   1.9488408e+00   2.9984860e+01   1.9510380e+00   2.9984860e+01   1.9510380e+00
   2.9954860e+01   1.9488254e+00   2.9954860e+01   1.9510380e+00   2.9954860e+01   1.9510380e+00
   2.9924860e+01   1.9488101e+00   2.9924860e+01   1.9510380e+00   2.9924860e+01   1.9510380e+00
   2.9894860e+01   1.9487948e+00   2.9894860e+01   1.9510380e+00   2.9894860e+01   1.9510380e+00
   2.9864860e+01   1.9487794e+00   2.9864860e+01   1.9510380e+00   2.9864860e+01   1.9510380e+00
   2.9834860e+01   1.9487641e+00   2.9834860e+01   1.9510380e+00   2.9834860e+01   1.9510380e+00
   2.9804860e+01   1.9487488e+00   2.9804860e+01   1.9510380e+00   2.9804860e+01   1.9510380e+00
   2.9774860e+01   1.9487334e+00   2.9774860e+01   1.9510380e+00   2.9774860e+01   1.9510380e+00
   2.9744860e+01   1.9487181e+00   2.9744860e+01   1.9510380e+00   2.9744860e+01   1.9510380e+00
   2.9714860e+01   1.9487028e+00   2.9714860e+01   1.9510380e+00   2.9714860e+01   1.9510380e+00
   2.9684860e+01   1.9486875e+00   2.9684860e+01   1.9510380e+00   2.9684860e+01   1.9510380e+00
   2.9654860e+01   1.9486721e+00   2.9654860e+01   1.9510380e+00   2.9654860e+01   1.9510380e+00
   2.9624860e+01   1.9486568e+00   2.9624860e+01   1.9510380e+00   2.9624860e+01   1.9510380e+00
   2.9594860e+01   1.9486415e+00   2.9594860e+01   1.9510380e+00   2.9594860e+01   1.9510380e+00
   2.9564860e+01   1.9486261e+00   2.9564860e+01   1.9510380e+00   2.9564860e+01   1.9510380e+00
   2.9534860e+01   1.9486108e+00   2.9534860e+01   1.9510380e+00   2.9534860e+01   1.9510380e+00
   2.9504860e+01   1.9485955e+00   2.9504860e+01   1.9510380e+00   2.9504860e+01   1.9510380e+00
   2.9474860e+01   1.9485802e+00   2.9474860e+01   1.9510380e+00   2.9474860e+01   1.9510380e+00
   2.9444860e+01   1.9485648e+00   2.9444860e+01   1.9510380e+00   2.9444860e+01   1.9510380e+00
   2.9414860e+01   1.9485495e+00   2.9414860e+01   1.9510380e+00   2.9414860e+01   1.9510380e+00
   2.9384860e+01   1.9485342e+00   2.9384860e+01   1.9510380e+00   2.9384860e+01   1.9510380e+00
   2.9354860e+01   1.9485188e+00   2.9354860e+01   1.9510380e+00   2.9354860e+01   1.9510380e+00
   2.9324860e+01   1.9485035e+00   2.9324860e+01   1.9510380e+00   2.9324860e+01   1.9510380e+00
   2.9294860e+01   1.9484882e+00   2.9294860e+01   1.9510380e+00   2.9294860e+01   1.9510380e+00
   2.9264860e+01   1.9484729e+00   2.9264860e+01   1.9510380e+00   2.9264860e+01   1.9510380e+00
   2.9234860e+01   1.9484575e+00   2.9234860e+01   1.9510380e+00   2.9234860e+01   1.9510380e+00
   2.9204860e+01   1.9484422e+00   2.9204860e+01   1.9510380e+00   2.9204860e+01   1.9510380e+00
   2.9174860e+01   1.9484269e+00   2.9174860e+01   1.9510380e+00   2.9174860e+01   1.9510380e+00
   2.9144860e+01   1.9484115e+00   2.9144860e+01   1.9510380e+00   2.9144860e+01   1.9510380e+00
   2.9114860e+01   1.9490403e+00   2.9114860e+01   1.9516974e+00   2.9114860e+01   1.9516974e+00
   2.9084860e+01   2.0835312e+00   2.9084860e+01   2.0862132e+00   2.9084860e+01   2.0862132e+00
   2.9054860e+01   2.0865127e+00   2.9054860e+01   2.0892053e+00   2.9054860e+01   2.0892053e+00
   2.9024860e+01   1.9921459e+00   2.9024860e+01   1.9948716e+00   2.9024860e+01   1.9948716e+00
   2.8994860e+01   1.9482447e+00   2.8994860e+01   1.9510380e+00   2.8994860e+01   1.9510380e+00
   2.8964860e+01   1.9482316e+00   2.8964860e+01   1.9510380e+00   2.8964860e+01   1.9510380e+00
   2.8934860e+01   1.9482121e+00   2.8934860e+01   1.9510380e+00   2.8934860e+01   1.9510380e+00
   2.8904860e+01   1.9481926e+00   2.8904860e+01   1.9510380e+00   2.8904860e+01   1.9510380e+00
   2.8874860e+01   1.9481731e+00   2.8874860e+01   1.9510380e+00   2.8874860e+01   1.9510380e+00
   2.8844860e+01   1.9481536e+00   2.8844860e+01   1.9510380e+00   2.8844860e+01   1.9510380e+00
   2.8814860e+01   1.9481342e+00   2.8814860e+01   1.9510380e+00   2.8814860e+01   1.9510380e+00
   2.8784860e+01   1.9481147e+00   2.8784860e+01   1.9510380e+00   2.8784860e+01   1.9510380e+00
   2.8754860e+01   1.9480952e+00   2.8754860e+01   1.9510380e+00   2.8754860e+01   1.9510380e+00
   2.8724860e+01   1.9480757e+00   2.8724860e+01   1.9510380e+00   2.8724860e+01   1.9510380e+00
   2.8694860e+01   1.9480562e+00   2.8694860e+01   1.9510380e+00   2.8694860e+01   1.9510380e+00
   2.8664860e+01   1.9480367e+00   2.8664860e+01   1.9510380e+00   2.8664860e+01   1.9510380e+00
   2.8634860e+01   1.9480172e+00   2.8634860e+01   1.9510380e+00   2.8634860e+01   1.9510380e+00
   2.8604860e+01   1.9479977e+00   2.8604860e+01   1.9510380e+00   2.8604860e+01   1.9510380e+00
   2.8574860e+01   1.9479782e+00   2.8574860e+01   1.9510380e+00   2.8574860e+01   1.9510380e+00
   2.8544860e+01   1.9479588e+00   2.8544860e+01   1.9510380e+00   2.8544860e+01   1.9510380e+00
   2.8514860e+01   1.9479393e+00   2.8514860e+01   1.9510380e+00   2.8514860e+01   1.9510380e+00
   2.8484860e+01   1.9479198e+00   2.8484860e+01   1.9510380e+00   2.8484860e+01   1.9510380e+00
   2.8454860e+01   1.9479003e+00   2.8454860e+01   1.9510380e+00   2.8454860e+01   1.9510380e+00
   2.8424860e+01   1.9478808e+00   2.8424860e+01   1.9510380e+00   2.8424860e+01   1.9510380e+00
   2.8394860e+01   1.9478613e+00   2.8394860e+01   1.9510380e+00   2.8394860e+01   1.9510380e+00
   2.8364860e+01   1.9478418e+00   2.8364860e+01   1.9510380e+00   2.8364860e+01   1.9510380e+00
   2.8334860e+01   1.9478223e+00   2.8334860e+01   1.9510380e+00   2.8334860e+01   1.9510380e+00
   2.8304860e+01   1.9478028e+00   2.8304860e+01   1.9510380e+00   2.8304860e+01   1.9510380e+00
   2.8274860e+01   1.9477833e+00   2.8274860e+01   1.9510380e+00   2.8274860e+01   1.9510380e+00
   2.8244860e+01   1.9477639e+00   2.8244860e+01   1.9510380e+00   2.8244860e+01   1.9510380e+00
   2.8214860e+01   1.9477444e+00   2.8214860e+01   1.9510380e+00   2.8214860e+01   1.9510380e+00
   2.8184860e+01   1.9477249e+00   2.8184860e+01   1.9510380e+00   2.8184860e+01   1.9510380e+00
   2.8154860e+01   1.9477054e+00   2.8154860e+01   1.9510380e+00   2.8154860e+01   1.9510380e+00
   2.8124860e+01   1.9476859e+00   2.8124860e+01   1.9510380e+00   2.8124860e+01   1.9510380e+00
   2.8094860e+01   2.0529932e+00   2.8094860e+01   2.0563797e+00   2.8094860e+01   2.0563797e+00
   2.8064860e+01   2.0857823e+00   2.8064860e+01   2.0892053e+00   2.8064860e+01   2.0892053e+00
   2.8034860e+01   2.0447934e+00   2.8034860e+01   2.0482553e+00   2.8034860e+01   2.0482553e+00
   2.8004860e+01   1.9474868e+00   2.8004860e+01   1.9510380e+00   2.8004860e+01   1.9510380e+00
   2.7974860e+01   1.9474784e+00   2.7974860e+01   1.9510380e+00   2.7974860e+01   1.9510380e+00
   2.7944860e+01   1.9474536e+00   2.7944860e+01   1.9510380e+00   2.7944860e+01   1.9510380e+00
   2.7914860e+01   1.9474288e+00   2.7914860e+01   1.9510380e+00   2.7914860e+01   1.9510380e+00
   2.7884860e+01   1.9474041e+00   2.7884860e+01   1.9510380e+00   2.7884860e+01   1.9510380e+00
   2.7854860e+01   1.9473793e+00   2.7854860e+01   1.9510380e+00   2.7854860e+01   1.9510380e+00
   2.7824860e+01   1.9473545e+00   2.7824860e+01   1.9510380e+00   2.7824860e+01   1.9510380e+00
   2.7794860e+01   1.9473297e+00   2.7794860e+01   1.9510380e+00   2.7794860e+01   1.9510380e+00
   2.7764860e+01   1.9473049e+00   2.7764860e+01   1.9510380e+00   2.7764860e+01   1.9510380e+00
   2.7734860e+01   1.9472802e+00   2.7734860e+01   1.9510380e+00   2.7734860e+01   1.9510380e+00
   2.7704860e+01   1.9472554e+00   2.7704860e+01   1.9510380e+00   2.7704860e+01   1.9510380e+00
   2.7674860e+01   1.9472306e+00   2.7674860e+01   1.9510380e+00   2.7674860e+01   1.9510380e+00
   2.7644860e+01   1.9472058e+00   2.7644860e+01   1.9510380e+00   2.7644860e+01   1.9510380e+00
   2.7614860e+01   1.9471810e+00   2.7614860e+01   1.9510380e+00   2.7614860e+01   1.9510380e+00
   2.7584860e+01   1.9471563e+00   2.7584860e+01   1.9510380e+00   2.7584860e+01   1.9510380e+00
   2.7554860e+01   1.9471315e+00   2.7554860e+01   1.9510380e+00   2.7554860e+01   1.9510380e+00
   2.7524860e+01   1.9471067e+00   2.7524860e+01   1.9510380e+00   2.7524860e+01   1.9510380e+00
   2.7494860e+01   1.9470819e+00   2.7494860e+01   1.9510380e+00   2.7494860e+01   1.9510380e+00
   2.7464860e+01   1.9470571e+00   2.7464860e+01   1.9510380e+00   2.7464860e+01   1.9510380e+00
   2.7434860e+01   1.9470324e+00   2.7434860e+01   1.9510380e+00   2.7434860e+01   1.9510380e+00
   2.7404860e+01   1.9470076e+00   2.7404860e+01   1.9510380e+00   2.7404860e+01   1.9510380e+00
   2.7374860e+01   1.9469828e+00   2.7374860e+01   1.9510380e+00   2.7374860e+01   1.9510380e+00
   2.7344860e+01   1.9469580e+00   2.7344860e+01   1.9510380e+00   2.7344860e+01   1.9510380e+00
   2.7314860e+01   1.9469332e+00   2.7314860e+01   1.9510380e+00   2.7314860e+01   1.9510380e+00
   2.7284860e+01   1.9469085e+00   2.7284860e+01   1.9510380e+00   2.7284860e+01   1.9510380e+00
   2.7254860e+01   1.9468837e+00   2.7254860e+01   1.9510380e+00   2.7254860e+01   1.9510380e+00
   2.7224860e+01   1.9468589e+00   2.7224860e+01   1.9510380e+00   2.7224860e+01   1.9510380e+00
   2.7194860e+01   1.9468341e+00   2.7194860e+01   1.9510380e+00   2.7194860e+01   1.9510380e+00
   2.7164860e+01   1.9468093e+00   2.7164860e+01   1.9510380e+00   2.7164860e+01   1.9510380e+00
   2.7134860e+01   1.9467846e+00   2.7134860e+01   1.9510380e+00   2.7134860e+01   1.9510380e+00
   2.7104860e+01   2.0007734e+00   2.7104860e+01   2.0050724e+00   2.7104860e+01   2.0050724e+00
   2.7074860e+01   2.0848538e+00   2.7074860e+01   2.0892053e+00   2.7074860e+01   2.0892053e+00
   2.7044860e+01   2.0788129e+00   2.7044860e+01   2.0831884e+00   2.7044860e+01   2.0831884e+00
   2.7014860e+01   1.9465231e+00   2.7014860e+01   1.9510380e+00   2.7014860e+01   1.9510380e+00
   2.6984860e+01   1.9465230e+00   2.6984860e+01   1.9510380e+00   2.6984860e+01   1.9510380e+00
   2.6954860e+01   1.9464915e+00   2.6954860e+01   1.9510380e+00   2.6954860e+01   1.9510380e+00
   2.6924860e+01   1.9464599e+00   2.6924860e+01   1.9510380e+00   2.6924860e+01   1.9510380e+00
   2.6894860e+01   1.9464284e+00   2.6894860e+01   1.9510380e+00   2.6894860e+01   1.9510380e+00
   2.6864860e+01   1.9463969e+00   2.6864860e+01   1.9510380e+00   2.6864860e+01   1.9510380e+00
   2.6834860e+01   1.9463654e+00   2.6834860e+01   1.9510380e+00   2.6834860e+01   1.9510380e+00
   2.6804860e+01   1.9463339e+00   2.6804860e+01   1.9510380e+00   2.6804860e+01   1.9510380e+00
   2.6774860e+01   1.9463024e+00   2.6774860e+01   1.9510380e+00   2.6774860e+01   1.9510380e+00
   2.6744860e+01   1.9462709e+00   2.6744860e+01   1.9510380e+00   2.6744860e+01   1.9510380e+00
   2.6714860e+01   1.9462394e+00   2.6714860e+01   1.9510380e+00   2.6714860e+01   1.9510380e+00
   2.6684860e+01   1.9462079e+00   2.6684860e+01   1.9510380e+00   2.6684860e+01   1.9510380e+00
   2.6654860e+01   1.9461764e+00   2.6654860e+01   1.9510380e+00   2.6654860e+01   1.9510380e+00
   2.6624860e+01   1.9461449e+00   2.6624860e+01   1.9510380e+00   2.6624860e+01   1.9510380e+00
   2.6594860e+01   1.9461134e+00   2.6594860e+01   1.9510380e+00   2.6594860e+01   1.9510380e+00
   2.6564860e+01   1.9460819e+00   2.6564860e+01   1.9510380e+00   2.6564860e+01   1.9510380e+00
   2.6534860e+01   1.9460503e+00   2.6534860e+01   1.9510380e+00   2.6534860e+01   1.9510380e+00
   2.6504860e+01   1.9460188e+00   2.6504860e+01   1.9510380e+00   2.6504860e+01   1.9510380e+00
   2.6474860e+01   1.9459873e+00   2.6474860e+01   1.9510380e+00   2.6474860e+01   1.9510380e+00
   2.6444860e+01   1.9459558e+00   2.6444860e+01   1.9510380e+00   2.6444860e+01   1.9510380e+00
   2.6414860e+01   1.9459243e+00   2.6414860e+01   1.9510380e+00   2.6414860e+01   1.9510380e+00
   2.6384860e+01   1.9458928e+00   2.6384860e+01   1.9510380e+00   2.6384860e+01   1.9510380e+00
   2.6354860e+01   1.9458613e+00   2.6354860e+01   1.9510380e+00   2.6354860e+01   1.9510380e+00
   2.6324860e+01   1.9458298e+00   2.6324860e+01   1.9510380e+00   2.6324860e+01   1.9510380e+00
   2.6294860e+01   1.9457983e+00   2.6294860e+01   1.9510380e+00   2.6294860e+01   1.9510380e+00
   2.6264860e+01   1.9457668e+00   2.6264860e+01   1.9510380e+00   2.6264860e+01   1.9510380e+00
   2.6234860e+01   1.9457353e+00   2.6234860e+01   1.9510380e+00   2.6234860e+01   1.9510380e+00
   2.6204860e+01   1.9457038e+00   2.6204860e+01   1.9510380e+00   2.6204860e+01   1.9510380e+00
   2.6174860e+01   1.9456723e+00   2.6174860e+01   1.9510380e+00   2.6174860e+01   1.9510380e+00
   2.6144860e+01   1.9456408e+00   2.6144860e+01   1.9510380e+00   2.6144860e+01   1.9510380e+00
   2.6114860e+01   1.9462371e+00   2.6114860e+01   1.9516974e+00   2.6114860e+01   1.9516974e+00
   2.6084860e+01   2.0807027e+00   2.6084860e+01   2.0862132e+00   2.6084860e+01   2.0862132e+00
   2.6054860e+01   2.0836733e+00   2.6054860e+01   2.0892053e+00   2.6054860e+01   2.0892053e+00
   2.6024860e+01   1.9892730e+00   2.6024860e+01   1.9948716e+00   2.6024860e+01   1.9948716e+00
   2.5994860e+01   1.9452978e+00   2.5994860e+01   1.9510380e+00   2.5994860e+01   1.9510380e+00
   2.5964860e+01   1.9452709e+00   2.5964860e+01   1.9510380e+00   2.5964860e+01   1.9510380e+00
   2.5934860e+01   1.9452309e+00   2.5934860e+01   1.9510380e+00   2.5934860e+01   1.9510380e+00
   2.5904860e+01   1.9451908e+00   2.5904860e+01   1.9510380e+00   2.5904860e+01   1.9510380e+00
   2.5874860e+01   1.9451507e+00   2.5874860e+01   1.9510380e+00   2.5874860e+01   1.9510380e+00
   2.5844860e+01   1.9451107e+00   2.5844860e+01   1.9510380e+00   2.5844860e+01   1.9510380e+00
   2.5814860e+01   1.9450706e+00   2.5814860e+01   1.9510380e+00   2.5814860e+01   1.9510380e+00
   2.5784860e+01   1.9450305e+00   2.5784860e+01   1.9510380e+00   2.5784860e+01   1.9510380e+00
   2.5754860e+01   1.9449905e+00   2.5754860e+01   1.9510380e+00   2.5754860e+01   1.9510380e+00
   2.5724860e+01   1.9449504e+00   2.5724860e+01   1.9510380e+00   2.5724860e+01   1.9510380e+00
   2.5694860e+01   1.9449103e+00   2.5694860e+01   1.9510380e+00   2.5694860e+01   1.9510380e+00
   2.5664860e+01   1.9448703e+00   2.5664860e+01   1.9510380e+00   2.5664860e+01   1.9510380e+00
   2.5634860e+01   1.9448302e+00   2.5634860e+01   1.9510380e+00   2.5634860e+01   1.9510380e+00
   2.5604860e+01   1.9447902e+00   2.5604860e+01   1.9510380e+00   2.5604860e+01   1.9510380e+00
   2.5574860e+01   1.9447501e+00   2.5574860e+01   1.9510380e+00   2.5574860e+01   1.9510380e+00
   2.5544860e+01   1.9447100e+00   2.5544860e+01   1.9510380e+00   2.5544860e+01   1.9510380e+00
   2.5514860e+01   1.9446700e+00   2.5514860e+01   1.9510380e+00   2.5514860e+01   1.9510380e+00
   2.5484860e+01   1.9446299e+00   2.5484860e+01   1.9510380e+00   2.5484860e+01   1.9510380e+00
   2.5454860e+01   1.9445898e+00   2.5454860e+01   1.9510380e+00   2.5454860e+01   1.9510380e+00
   2.5424860e+01   1.9445498e+00   2.5424860e+01   1.9510380e+00   2.5424860e+01   1.9510380e+00
   2.5394860e+01   1.9445097e+00   2.5394860e+01   1.9510380e+00   2.5394860e+01   1.9510380e+00
   2.5364860e+01   1.9444696e+00   2.5364860e+01   1.9510380e+00   2.5364860e+01   1.9510380e+00
   2.5334860e+01   1.9444296e+00   2.5334860e+01   1.9510380e+00   2.5334860e+01   1.9510380e+00
   2.5304860e+01   1.9443895e+00   2.5304860e+01   1.9510380e+00   2.5304860e+01   1.9510380e+00
   2.5274860e+01   1.9443495e+00   2.5274860e+01   1.9510380e+00   2.5274860e+01   1.9510380e+00
   2.5244860e+01   1.9443094e+00   2.5244860e+01   1.9510380e+00   2.5244860e+01   1.9510380e+00
   2.5214860e+01   1.9442693e+00   2.5214860e+01   1.9510380e+00   2.5214860e+01   1.9510380e+00
   2.5184860e+01   1.9442293e+00   2.5184860e+01   1.9510380e+00   2.5184860e+01   1.9510380e+00
   2.5154860e+01   1.9441892e+00   2.5154860e+01   1.9510380e+00   2.5154860e+01   1.9510380e+00
   2.5124860e+01   1.9441491e+00   2.5124860e+01   1.9510380e+00   2.5124860e+01   1.9510380e+00
   2.5094860e+01   2.0494203e+00   2.5094860e+01   2.0563797e+00   2.5094860e+01   2.0563797e+00
   2.5064860e+01   2.0821726e+00   2.5064860e+01   2.0892053e+00   2.5064860e+01   2.0892053e+00
   2.5034860e+01   2.0411447e+00   2.5034860e+01   2.0482553e+00   2.5034860e+01   2.0482553e+00
   2.5004860e+01   1.9437398e+00   2.5004860e+01   1.9510380e+00   2.5004860e+01   1.9510380e+00
   2.4974860e+01   1.9437226e+00   2.4974860e+01   1.9510380e+00   2.4974860e+01   1.9510380e+00
   2.4944860e+01   1.9436716e+00   2.4944860e+01   1.9510380e+00   2.4944860e+01   1.9510380e+00
   2.4914860e+01   1.9436207e+00   2.4914860e+01   1.9510380e+00   2.4914860e+01   1.9510380e+00
   2.4884860e+01   1.9435697e+00   2.4884860e+01   1.9510380e+00   2.4884860e+01   1.9510380e+00
   2.4854860e+01   1.9435188e+00   2.4854860e+01   1.9510380e+00   2.4854860e+01   1.9510380e+00
   2.4824860e+01   1.9434678e+00   2.4824860e+01   1.9510380e+00   2.4824860e+01   1.9510380e+00
   2.4794860e+01   1.9434169e+00   2.4794860e+01   1.9510380e+00   2.4794860e+01   1.9510380e+00
   2.4764860e+01   1.9433659e+00   2.4764860e+01   1.9510380e+00   2.4764860e+01   1.9510380e+00
   2.4734860e+01   1.9433150e+00   2.4734860e+01   1.9510380e+00   2.4734860e+01   1.9510380e+00
   2.4704860e+01   1.9432640e+00   2.4704860e+01   1.9510380e+00   2.4704860e+01   1.9510380e+00
   2.4674860e+01   1.9432131e+00   2.4674860e+01   1.9510380e+00   2.4674860e+01   1.9510380e+00
   2.4644860e+01   1.9431621e+00   2.4644860e+01   1.9510380e+00   2.4644860e+01   1.9510380e+00
   2.4614860e+01   1.9431112e+00   2.4614860e+01   1.9510380e+00   2.4614860e+01   1.9510380e+00
   2.4584860e+01   1.9430602e+00   2.4584860e+01   1.9510380e+00   2.4584860e+01   1.9510380e+00
   2.4554860e+01   1.9430093e+00   2.4554860e+01   1.9510380e+00   2.4554860e+01   1.9510380e+00
   2.4524860e+01   1.9429584e+00   2.4524860e+01   1.9510380e+00   2.4524860e+01   1.9510380e+00
   2.4494860e+01   1.9429074e+00   2.4494860e+01   1.9510380e+00   2.4494860e+01   1.9510380e+00
   2.4464860e+01   1.9428565e+00   2.4464860e+01   1.9510380e+00   2.4464860e+01   1.9510380e+00
   2.4434860e+01   1.9428055e+00   2.4434860e+01   1.9510380e+00   2.4434860e+01   1.9510380e+00
   2.4404860e+01   1.9427546e+00   2.4404860e+01   1.9510380e+00   2.4404860e+01   1.9510380e+00
   2.4374860e+01   1.9427036e+00   2.4374860e+01   1.9510380e+00   2.4374860e+01   1.9510380e+00
   2.4344860e+01   1.9426527e+00   2.4344860e+01   1.9510380e+00   2.4344860e+01   1.9510380e+00
   2.4314860e+01   1.9426017e+00   2.4314860e+01   1.9510380e+00   2.4314860e+01   1.9510380e+00
   2.4284860e+01   1.9425508e+00   2.4284860e+01   1.9510380e+00   2.4284860e+01   1.9510380e+00
   2.4254860e+01   1.9424998e+00   2.4254860e+01   1.9510380e+00   2.4254860e+01   1.9510380e+00
   2.4224860e+01   1.9424489e+00   2.4224860e+01   1.9510380e+00   2.4224860e+01   1.9510380e+00
   2.4194860e+01   1.9423979e+00   2.4194860e+01   1.9510380e+00   2.4194860e+01   1.9510380e+00
   2.4164860e+01   1.9423470e+00   2.4164860e+01   1.9510380e+00   2.4164860e+01   1.9510380e+00
   2.4134860e+01   1.9422960e+00   2.4134860e+01   1.9510380e+00   2.4134860e+01   1.9510380e+00
   2.4104860e+01   1.9962362e+00   2.4104860e+01   2.0050724e+00   2.4104860e+01   2.0050724e+00
   2.4074860e+01   2.0802648e+00   2.4074860e+01   2.0892053e+00   2.4074860e+01   2.0892053e+00
   2.4044860e+01   2.0742000e+00   2.4044860e+01   2.0831884e+00   2.4044860e+01   2.0831884e+00
   2.4014860e+01   1.9417585e+00   2.4014860e+01   1.9510380e+00   2.4014860e+01   1.9510380e+00
   2.3984860e+01   1.9417582e+00   2.3984860e+01   1.9510380e+00   2.3984860e+01   1.9510380e+00
   2.3954860e+01   1.9416934e+00   2.3954860e+01   1.9510380e+00   2.3954860e+01   1.9510380e+00
   2.3924860e+01   1.9416286e+00   2.3924860e+01   1.9510380e+00   2.3924860e+01   1.9510380e+00
   2.3894860e+01   1.9415638e+00   2.3894860e+01   1.9510380e+00   2.3894860e+01   1.9510380e+00
   2.3864860e+01   1.9414990e+00   2.3864860e+01   1.9510380e+00   2.3864860e+01   1.9510380e+00
   2.3834860e+01   1.9414342e+00   2.3834860e+01   1.9510380e+00   2.3834860e+01   1.9510380e+00
   2.3804860e+01   1.9413694e+00   2.3804860e+01   1.9510380e+00   2.3804860e+01   1.9510380e+00
   2.3774860e+01   1.9413046e+00   2.3774860e+01   1.9510380e+00   2.3774860e+01   1.9510380e+00
   2.3744860e+01   1.9412399e+00   2.3744860e+01   1.9510380e+00   2.3744860e+01   1.9510380e+00
   2.3714860e+01   1.9411751e+00   2.3714860e+01   1.9510380e+00   2.3714860e+01   1.9510380e+00
   2.3684860e+01   1.9411103e+00   2.3684860e+01   1.9510380e+00   2.3684860e+01   1.9510380e+00
   2.3654860e+01   1.9410455e+00   2.3654860e+01   1.9510380e+00   2.3654860e+01   1.9510380e+00
   2.3624860e+01   1.9409807e+00   2.3624860e+01   1.9510380e+00   2.3624860e+01   1.9510380e+00
   2.3594860e+01   1.9409159e+00   2.3594860e+01   1.9510380e+00   2.3594860e+01   1.9510380e+00
   2.3564860e+01   1.9408511e+00   2.3564860e+01   1.9510380e+00   2.3564860e+01   1.9510380e+00
   2.3534860e+01   1.9407863e+00   2.3534860e+01   1.9510380e+00   2.3534860e+01   1.9510380e+00
   2.3504860e+01   1.9407215e+00   2.3504860e+01   1.9510380e+00   2.3504860e+01   1.9510380e+00
   2.3474860e+01   1.9406567e+00   2.3474860e+01   1.9510380e+00   2.3474860e+01   1.9510380e+00
   2.3444860e+01   1.9405919e+00   2.3444860e+01   1.9510380e+00   2.3444860e+01   1.9510380e+00
   2.3414860e+01   1.9405271e+00   2.3414860e+01   1.9510380e+00   2.3414860e+01   1.9510380e+00
   2.3384860e+01   1.9404623e+00   2.3384860e+01   1.9510380e+00   2.3384860e+01   1.9510380e+00
   2.3354860e+01   1.9403976e+00   2.3354860e+01   1.9510380e+00   2.3354860e+01   1.9510380e+00
   2.3324860e+01   1.9403328e+00   2.3324860e+01   1.9510380e+00   2.3324860e+01   1.9510380e+00
   2.3294860e+01   1.9402680e+00   2.3294860e+01   1.9510380e+00   2.3294860e+01   1.9510380e+00
   2.3264860e+01   1.9402032e+00   2.3264860e+01   1.9510380e+00   2.3264860e+01   1.9510380e+00
   2.3234860e+01   1.9401384e+00   2.3234860e+01   1.9510380e+00   2.3234860e+01   1.9510380e+00
   2.3204860e+01   1.9400736e+00   2.3204860e+01   1.9510380e+00   2.3204860e+01   1.9510380e+00
   2.3174860e+01   1.9400088e+00   2.3174860e+01   1.9510380e+00   2.3174860e+01   1.9510380e+00
   2.3144860e+01   1.9399440e+00   2.3144860e+01   1.9510380e+00   2.3144860e+01   1.9510380e+00
   2.3114860e+01   1.9404736e+00   2.3114860e+01   1.9516974e+00   2.3114860e+01   1.9516974e+00
   2.3084860e+01   2.0748899e+00   2.3084860e+01   2.0862132e+00   2.3084860e+01   2.0862132e+00
   2.3054860e+01   2.0778393e+00   2.3054860e+01   2.0892053e+00   2.3054860e+01   2.0892053e+00
   2.3024860e+01   1.9833746e+00   2.3024860e+01   1.9948716e+00   2.3024860e+01   1.9948716e+00
   2.2994860e+01   1.9392388e+00   2.2994860e+01   1.9510380e+00   2.2994860e+01   1.9510380e+00
   2.2964860e+01   1.9391835e+00   2.2964860e+01   1.9510380e+00   2.2964860e+01   1.9510380e+00
   2.2934860e+01   1.9391010e+00   2.2934860e+01   1.9510380e+00   2.2934860e+01   1.9510380e+00
   2.2904860e+01   1.9390186e+00   2.2904860e+01   1.9510380e+00   2.2904860e+01   1.9510380e+00
   2.2874860e+01   1.9389362e+00   2.2874860e+01   1.9510380e+00   2.2874860e+01   1.9510380e+00
   2.2844860e+01   1.9388538e+00   2.2844860e+01   1.9510380e+00   2.2844860e+01   1.9510380e+00
   2.2814860e+01   1.9387714e+00   2.2814860e+01   1.9510380e+00   2.2814860e+01   1.9510380e+00
   2.2784860e+01   1.9386890e+00   2.2784860e+01   1.9510380e+00   2.2784860e+01   1.9510380e+00
   2.2754860e+01   1.9386066e+00   2.2754860e+01   1.9510380e+00   2.2754860e+01   1.9510380e+00
   2.2724860e+01   1.9385242e+00   2.2724860e+01   1.9510380e+00   2.2724860e+01   1.9510380e+00
   2.2694860e+01   1.9384418e+00   2.2694860e+01   1.9510380e+00   2.2694860e+01   1.9510380e+00
   2.2664860e+01   1.9383594e+00   2.2664860e+01   1.9510380e+00   2.2664860e+01   1.9510380e+00
   2.2634860e+01   1.9382769e+00   2.2634860e+01   1.9510380e+00   2.2634860e+01   1.9510380e+00
   2.2604860e+01   1.9381945e+00   2.2604860e+01   1.9510380e+00   2.2604860e+01   1.9510380e+00
   2.2574860e+01   1.9381121e+00   2.2574860e+01   1.9510380e+00   2.2574860e+01   1.9510380e+00
   2.2544860e+01   1.9380297e+00   2.2544860e+01   1.9510380e+00   2.2544860e+01   1.9510380e+00
   2.2514860e+01   1.9379473e+00   2.2514860e+01   1.9510380e+00   2.2514860e+01   1.9510380e+00
   2.2484860e+01   1.9378649e+00   2.2484860e+01   1.9510380e+00   2.2484860e+01   1.9510380e+00
   2.2454860e+01   1.9377825e+00   2.2454860e+01   1.9510380e+00   2.2454860e+01   1.9510380e+00
   2.2424860e+01   1.9377001e+00   2.2424860e+01   1.9510380e+00   2.2424860e+01   1.9510380e+00
   2.2394860e+01   1.9376177e+00   2.2394860e+01   1.9510380e+00   2.2394860e+01   1.9510380e+00
   2.2364860e+01   1.9375353e+00   2.2364860e+01   1.9510380e+00   2.2364860e+01   1.9510380e+00
   2.2334860e+01   1.9374528e+00   2.2334860e+01   1.9510380e+00   2.2334860e+01   1.9510380e+00
   2.2304860e+01   1.9373704e+00   2.2304860e+01   1.9510380e+00   2.2304860e+01   1.9510380e+00
   2.2274860e+01   1.9372880e+00   2.2274860e+01   1.9510380e+00   2.2274860e+01   1.9510380e+00
   2.2244860e+01   1.9372056e+00   2.2244860e+01   1.9510380e+00   2.2244860e+01   1.9510380e+00
   2.2214860e+01   1.9371232e+00   2.2214860e+01   1.9510380e+00   2.2214860e+01   1.9510380e+00
   2.2184860e+01   1.9370408e+00   2.2184860e+01   1.9510380e+00   2.2184860e+01   1.9510380e+00
   2.2154860e+01   1.9369584e+00   2.2154860e+01   1.9510380e+00   2.2154860e+01   1.9510380e+00
   2.2124860e+01   1.9368760e+00   2.2124860e+01   1.9510380e+00   2.2124860e+01   1.9510380e+00
   2.2094860e+01   2.0420733e+00   2.2094860e+01   2.0563796e+00   2.2094860e+01   2.0563797e+00
   2.2064860e+01   2.0747556e+00   2.2064860e+01   2.0892053e+00   2.2064860e+01   2.0892053e+00
   2.2034860e+01   2.0336535e+00   2.2034860e+01   2.0482553e+00   2.2034860e+01   2.0482553e+00
   2.2004860e+01   1.9360340e+00   2.2004860e+01   1.9510380e+00   2.2004860e+01   1.9510380e+00
   2.1974860e+01   1.9359985e+00   2.1974860e+01   1.9510380e+00   2.1974860e+01   1.9510380e+00
   2.1944860e+01   1.9358937e+00   2.1944860e+01   1.9510380e+00   2.1944860e+01   1.9510380e+00
   2.1914860e+01   1.9357888e+00   2.1914860e+01   1.9510380e+00   2.1914860e+01   1.9510380e+00
   2.1884860e+01   1.9356840e+00   2.1884860e+01   1.9510380e+00   2.1884860e+01   1.9510380e+00
   2.1854860e+01   1.9355792e+00   2.1854860e+01   1.9510380e+00   2.1854860e+01   1.9510380e+00
   2.1824860e+01   1.9354743e+00   2.1824860e+01   1.9510380e+00   2.1824860e+01   1.9510380e+00
   2.1794860e+01   1.9353695e+00   2.1794860e+01   1.9510380e+00   2.1794860e+01   1.9510380e+00
   2.1764860e+01   1.9352647e+00   2.1764860e+01   1.9510380e+00   2.1764860e+01   1.9510380e+00
   2.1734860e+01   1.9351598e+00   2.1734860e+01   1.9510380e+00   2.1734860e+01   1.9510380e+00
   2.1704860e+01   1.9350550e+00   2.1704860e+01   1.9510380e+00   2.1704860e+01   1.9510380e+00
   2.1674860e+01   1.9349502e+00   2.1674860e+01   1.9510380e+00   2.1674860e+01   1.9510380e+00
   2.1644860e+01   1.9348453e+00   2.1644860e+01   1.9510380e+00   2.1644860e+01   1.9510380e+00
   2.1614860e+01   1.9347405e+00   2.1614860e+01   1.9510380e+00   2.1614860e+01   1.9510380e+00
   2.1584860e+01   1.9346357e+00   2.1584860e+01   1.9510380e+00   2.1584860e+01   1.9510380e+00
   2.1554860e+01   1.9345308e+00   2.1554860e+01   1.9510380e+00   2.1554860e+01   1.9510380e+00
   2.1524860e+01   1.9344260e+00   2.1524860e+01   1.9510380e+00   2.1524860e+01   1.9510380e+00
   2.1494860e+01   1.9343212e+00   2.1494860e+01   1.9510380e+00   2.1494860e+01   1.9510380e+00
   2.1464860e+01   1.9342163e+00   2.1464860e+01   1.9510380e+00   2.1464860e+01   1.9510380e+00
   2.1434860e+01   1.9341115e+00   2.1434860e+01   1.9510380e+00   2.1434860e+01   1.9510380e+00
   2.1404860e+01   1.9340067e+00   2.1404860e+01   1.9510380e+00   2.1404860e+01   1.9510380e+00
   2.1374860e+01   1.9339019e+00   2.1374860e+01   1.9510380e+00   2.1374860e+01   1.9510380e+00
   2.1344860e+01   1.9337970e+00   2.1344860e+01   1.9510380e+00   2.1344860e+01   1.9510380e+00
   2.1314860e+01   1.9336922e+00   2.1314860e+01   1.9510380e+00   2.1314860e+01   1.9510380e+00
   2.1284860e+01   1.9335874e+00   2.1284860e+01   1.9510380e+00   2.1284860e+01   1.9510380e+00
   2.1254860e+01   1.9334825e+00   2.1254860e+01   1.9510380e+00   2.1254860e+01   1.9510380e+00
   2.1224860e+01   1.9333777e+00   2.1224860e+01   1.9510380e+00   2.1224860e+01   1.9510380e+00
   2.1194860e+01   1.9332729e+00   2.1194860e+01   1.9510380e+00   2.1194860e+01   1.9510380e+00
   2.1164860e+01   1.9331680e+00   2.1164860e+01   1.9510380e+00   2.1164860e+01   1.9510380e+00
   2.1134860e+01   1.9330632e+00   2.1134860e+01   1.9510380e+00   2.1134860e+01   1.9510380e+00
   2.1104860e+01   1.9869012e+00   2.1104860e+01   2.0050724e+00   2.1104860e+01   2.0050724e+00
   2.1074860e+01   2.0708351e+00   2.1074860e+01   2.0892053e+00   2.1074860e+01   2.0892053e+00
   2.1044860e+01   2.0647253e+00   2.1044860e+01   2.0831884e+00   2.1044860e+01   2.0831884e+00
   2.1014860e+01   1.9319572e+00   2.1014860e+01   1.9510380e+00   2.1014860e+01   1.9510380e+00
   2.0984860e+01   1.9319565e+00   2.0984860e+01   1.9510380e+00   2.0984860e+01   1.9510380e+00
   2.0954860e+01   1.9318231e+00   2.0954860e+01   1.9510380e+00   2.0954860e+01   1.9510380e+00
   2.0924860e+01   1.9316897e+00   2.0924860e+01   1.9510380e+00   2.0924860e+01   1.9510380e+00
   2.0894860e+01   1.9315563e+00   2.0894860e+01   1.9510380e+00   2.0894860e+01   1.9510380e+00
   2.0864860e+01   1.9314230e+00   2.0864860e+01   1.9510380e+00   2.0864860e+01   1.9510380e+00
   2.0834860e+01   1.9312896e+00   2.0834860e+01   1.9510380e+00   2.0834860e+01   1.9510380e+00
   2.0804860e+01   1.9311562e+00   2.0804860e+01   1.9510380e+00   2.0804860e+01   1.9510380e+00
   2.0774860e+01   1.9310228e+00   2.0774860e+01   1.9510380e+00   2.0774860e+01   1.9510380e+00
   2.0744860e+01   1.9308894e+00   2.0744860e+01   1.9510380e+00   2.0744860e+01   1.9510380e+00
   2.0714860e+01   1.9307561e+00   2.0714860e+01   1.9510380e+00   2.0714860e+01   1.9510380e+00
   2.0684860e+01   1.9306227e+00   2.0684860e+01   1.9510380e+00   2.0684860e+01   1.9510380e+00
   2.0654860e+01   1.9304893e+00   2.0654860e+01   1.9510380e+00   2.0654860e+01   1.9510380e+00
   2.0624860e+01   1.9303559e+00   2.0624860e+01   1.9510380e+00   2.0624860e+01   1.9510380e+00
   2.0594860e+01   1.9302225e+00   2.0594860e+01   1.9510380e+00   2.0594860e+01   1.9510380e+00
   2.0564860e+01   1.9300892e+00   2.0564860e+01   1.9510380e+00   2.0564860e+01   1.9510380e+00
   2.0534860e+01   1.9299558e+00   2.0534860e+01   1.9510380e+00   2.0534860e+01   1.9510380e+00
   2.0504860e+01   1.9298224e+00   2.0504860e+01   1.9510380e+00   2.0504860e+01   1.9510380e+00
   2.0474860e+01   1.9296890e+00   2.0474860e+01   1.9510380e+00   2.0474860e+01   1.9510380e+00
   2.0444860e+01   1.9295557e+00   2.0444860e+01   1.9510380e+00   2.0444860e+01   1.9510380e+00
   2.0414860e+01   1.9294223e+00   2.0414860e+01   1.9510380e+00   2.0414860e+01   1.9510380e+00
   2.0384860e+01   1.9292889e+00   2.0384860e+01   1.9510380e+00   2.0384860e+01   1.9510380e+00
   2.0354860e+01   1.9291555e+00   2.0354860e+01   1.9510380e+00   2.0354860e+01   1.9510380e+00
   2.0324860e+01   1.9290221e+00   2.0324860e+01   1.9510380e+00   2.0324860e+01   1.9510380e+00
   2.0294860e+01   1.9288888e+00   2.0294860e+01   1.9510380e+00   2.0294860e+01   1.9510380e+00
   2.0264860e+01   1.9287554e+00   2.0264860e+01   1.9510380e+00   2.0264860e+01   1.9510380e+00
   2.0234860e+01   1.9286220e+00   2.0234860e+01   1.9510380e+00   2.0234860e+01   1.9510380e+00
   2.0204860e+01   1.9284886e+00   2.0204860e+01   1.9510380e+00   2.0204860e+01   1.9510380e+00
   2.0174860e+01   1.9283552e+00   2.0174860e+01   1.9510380e+00   2.0174860e+01   1.9510380e+00
   2.0144860e+01   1.9282219e+00   2.0144860e+01   1.9510380e+00   2.0144860e+01   1.9510380e+00
   2.0114860e+01   1.9286140e+00   2.0114860e+01   1.9516974e+00   2.0114860e+01   1.9516974e+00
   2.0084860e+01   2.0629396e+00   2.0084860e+01   2.0862131e+00   2.0084860e+01   2.0862132e+00
   2.0054860e+01   2.0658505e+00   2.0054860e+01   2.0892053e+00   2.0054860e+01   2.0892053e+00
   2.0024860e+01   1.9712728e+00   2.0024860e+01   1.9948716e+00   2.0024860e+01   1.9948716e+00
   1.9994860e+01   1.9267702e+00   1.9994860e+01   1.9510380e+00   1.9994860e+01   1.9510380e+00
   1.9964860e+01   1.9266562e+00   1.9964860e+01   1.9510380e+00   1.9964860e+01   1.9510380e+00
   1.9934860e+01   1.9264864e+00   1.9934860e+01   1.9510380e+00   1.9934860e+01   1.9510380e+00
   1.9904860e+01   1.9263167e+00   1.9904860e+01   1.9510380e+00   1.9904860e+01   1.9510380e+00
   1.9874860e+01   1.9261469e+00   1.9874860e+01   1.9510380e+00   1.9874860e+01   1.9510380e+00
   1.9844860e+01   1.9259772e+00   1.9844860e+01   1.9510380e+00   1.9844860e+01   1.9510380e+00
   1.9814860e+01   1.9258075e+00   1.9814860e+01   1.9510379e+00   1.9814860e+01   1.9510380e+00
   1.9784860e+01   1.9256377e+00   1.9784860e+01   1.9510379e+00   1.9784860e+01   1.9510380e+00
   1.9754860e+01   1.9254680e+00   1.9754860e+01   1.9510379e+00   1.9754860e+01   1.9510380e+00
   1.9724860e+01   1.9252982e+00   1.9724860e+01   1.9510379e+00   1.9724860e+01   1.9510380e+00
   1.9694860e+01   1.9251285e+00   1.9694860e+01   1.9510379e+00   1.9694860e+01   1.9510380e+00
   1.9664860e+01   1.9249588e+00   1.9664860e+01   1.9510379e+00   1.9664860e+01   1.9510380e+00
   1.9634860e+01   1.9247890e+00   1.9634860e+01   1.9510379e+00   1.9634860e+01   1.9510380e+00
   1.9604860e+01   1.9246193e+00   1.9604860e+01   1.9510379e+00   1.9604860e+01   1.9510380e+00
   1.9574860e+01   1.9244496e+00   1.9574860e+01   1.9510379e+00   1.9574860e+01   1.9510380e+00
   1.9544860e+01   1.9242798e+00   1.9544860e+01   1.9510379e+00   1.9544860e+01   1.9510380e+00
   1.9514860e+01   1.9241101e+00   1.9514860e+01   1.9510379e+00   1.9514860e+01   1.9510380e+00
   1.9484860e+01   1.9239403e+00   1.9484860e+01   1.9510379e+00   1.9484860e+01   1.9510380e+00
   1.9454860e+01   1.9237706e+00   1.9454860e+01   1.9510379e+00   1.9454860e+01   1.9510380e+00
   1.9424860e+01   1.9236009e+00   1.9424860e+01   1.9510379e+00   1.9424860e+01   1.9510380e+00
   1.9394860e+01   1.9234311e+00   1.9394860e+01   1.9510379e+00   1.9394860e+01   1.9510380e+00
   1.9364860e+01   1.9232614e+00   1.9364860e+01   1.9510379e+00   1.9364860e+01   1.9510380e+00
   1.9334860e+01   1.9230916e+00   1.9334860e+01   1.9510379e+00   1.9334860e+01   1.9510380e+00
   1.9304860e+01   1.9229219e+00   1.9304860e+01   1.9510379e+00   1.9304860e+01   1.9510380e+00
   1.9274860e+01   1.9227522e+00   1.9274860e+01   1.9510379e+00   1.9274860e+01   1.9510380e+00
   1.9244860e+01   1.9225824e+00   1.9244860e+01   1.9510379e+00   1.9244860e+01   1.9510380e+00
   1.9214860e+01   1.9224127e+00   1.9214860e+01   1.9510379e+00   1.9214860e+01   1.9510380e+00
   1.9184860e+01   1.9222429e+00   1.9184860e+01   1.9510379e+00   1.9184860e+01   1.9510380e+00
   1.9154860e+01   1.9220732e+00   1.9154860e+01   1.9510379e+00   1.9154860e+01   1.9510380e+00
   1.9124860e+01   1.9219035e+00   1.9124860e+01   1.9510379e+00   1.9124860e+01   1.9510380e+00
   1.9094860e+01   2.0269504e+00   1.9094860e+01   2.0563795e+00   1.9094860e+01   2.0563797e+00
   1.9064860e+01   2.0595128e+00   1.9064860e+01   2.0892052e+00   1.9064860e+01   2.0892053e+00
   1.9034860e+01   2.0182844e+00   1.9034860e+01   2.0482552e+00   1.9034860e+01   2.0482553e+00
   1.9004860e+01   1.9201692e+00   1.9004860e+01   1.9510379e+00   1.9004860e+01   1.9510380e+00
   1.8974860e+01   1.9200961e+00   1.8974860e+01   1.9510379e+00   1.8974860e+01   1.9510380e+00
   1.8944860e+01   1.9198800e+00   1.8944860e+01   1.9510379e+00   1.8944860e+01   1.9510380e+00
   1.8914860e+01   1.9196640e+00   1.8914860e+01   1.9510379e+00   1.8914860e+01   1.9510380e+00
   1.8884860e+01   1.9194479e+00   1.8884860e+01   1.9510379e+00   1.8884860e+01   1.9510380e+00
   1.8854860e+01   1.9192318e+00   1.8854860e+01   1.9510378e+00   1.8854860e+01   1.9510380e+00
   1.8824860e+01   1.9190157e+00   1.8824860e+01   1.9510378e+00   1.8824860e+01   1.9510380e+00
   1.8794860e+01   1.9187997e+00   1.8794860e+01   1.9510378e+00   1.8794860e+01   1.9510380e+00
   1.8764860e+01   1.9185836e+00   1.8764860e+01   1.9510378e+00   1.8764860e+01   1.9510380e+00
   1.8734860e+01   1.9183675e+00   1.8734860e+01   1.9510378e+00   1.8734860e+01   1.9510380e+00
   1.8704860e+01   1.9181515e+00   1.8704860e+01   1.9510378e+00   1.8704860e+01   1.9510380e+00
   1.8674860e+01   1.9179354e+00   1.8674860e+01   1.9510378e+00   1.8674860e+01   1.9510380e+00
   1.8644860e+01   1.9177193e+00   1.8644860e+01   1.9510378e+00   1.8644860e+01   1.9510380e+00
   1.8614860e+01   1.9175032e+00   1.8614860e+01   1.9510378e+00   1.8614860e+01   1.9510380e+00
   1.8584860e+01   1.9172872e+00   1.8584860e+01   1.9510378e+00   1.8584860e+01   1.9510380e+00
   1.8554860e+01   1.9170711e+00   1.8554860e+01   1.9510378e+00   1.8554860e+01   1.9510380e+00
   1.8524860e+01   1.9168550e+00   1.8524860e+01   1.9510378e+00   1.8524860e+01   1.9510380e+00
   1.8494860e+01   1.9166389e+00   1.8494860e+01   1.9510378e+00   1.8494860e+01   1.9510380e+00
   1.8464860e+01   1.9164229e+00   1.8464860e+01   1.9510378e+00   1.8464860e+01   1.9510380e+00
   1.8434860e+01   1.9162068e+00   1.8434860e+01   1.9510378e+00   1.8434860e+01   1.9510380e+00
   1.8404860e+01   1.9159907e+00   1.8404860e+01   1.9510377e+00   1.8404860e+01   1.9510380e+00
   1.8374860e+01   1.9157747e+00   1.8374860e+01   1.9510377e+00   1.8374860e+01   1.9510380e+00
   1.8344860e+01   1.9155586e+00   1.8344860e+01   1.9510377e+00   1.8344860e+01   1.9510380e+00
   1.8314860e+01   1.9153425e+00   1.8314860e+01   1.9510377e+00   1.8314860e+01   1.9510380e+00
   1.8284860e+01   1.9151264e+00   1.8284860e+01   1.9510377e+00   1.8284860e+01   1.9510380e+00
   1.8254860e+01   1.9149104e+00   1.8254860e+01   1.9510377e+00   1.8254860e+01   1.9510380e+00
   1.8224860e+01   1.9146943e+00   1.8224860e+01   1.9510377e+00   1.8224860e+01   1.9510380e+00
   1.8194860e+01   1.9144782e+00   1.8194860e+01   1.9510377e+00   1.8194860e+01   1.9510380e+00
   1.8164860e+01   1.9142621e+00   1.8164860e+01   1.9510377e+00   1.8164860e+01   1.9510380e+00
   1.8134860e+01   1.9140461e+00   1.8134860e+01   1.9510377e+00   1.8134860e+01   1.9510380e+00
   1.8104860e+01   1.9676654e+00   1.8104860e+01   2.0050721e+00   1.8104860e+01   2.0050724e+00
   1.8074860e+01   2.0514542e+00   1.8074860e+01   2.0892050e+00   1.8074860e+01   2.0892053e+00
   1.8044860e+01   2.0452697e+00   1.8044860e+01   2.0831880e+00   1.8044860e+01   2.0831884e+00
   1.8014860e+01   1.9117664e+00   1.8014860e+01   1.9510377e+00   1.8014860e+01   1.9510380e+00
   1.7984860e+01   1.9117650e+00   1.7984860e+01   1.9510377e+00   1.7984860e+01   1.9510380e+00
   1.7954860e+01   1.9114899e+00   1.7954860e+01   1.9510376e+00   1.7954860e+01   1.9510380e+00
   1.7924860e+01   1.9112147e+00   1.7924860e+01   1.9510376e+00   1.7924860e+01   1.9510380e+00
   1.7894860e+01   1.9109396e+00   1.7894860e+01   1.9510376e+00   1.7894860e+01   1.9510380e+00
   1.7864860e+01   1.9106644e+00   1.7864860e+01   1.9510376e+00   1.7864860e+01   1.9510380e+00
   1.7834860e+01   1.9103892e+00   1.7834860e+01   1.9510376e+00   1.7834860e+01   1.9510380e+00
   1.7804860e+01   1.9101141e+00   1.7804860e+01   1.9510376e+00   1.7804860e+01   1.9510380e+00
   1.7774860e+01   1.9098389e+00   1.7774860e+01   1.9510375e+00   1.7774860e+01   1.9510380e+00
   1.7744860e+01   1.9095638e+00   1.7744860e+01   1.9510375e+00   1.7744860e+01   1.9510380e+00
   1.7714860e+01   1.9092886e+00   1.7714860e+01   1.9510375e+00   1.7714860e+01   1.9510380e+00
   1.7684860e+01   1.9090135e+00   1.7684860e+01   1.9510375e+00   1.7684860e+01   1.9510380e+00
   1.7654860e+01   1.9087383e+00   1.7654860e+01   1.9510375e+00   1.7654860e+01   1.9510380e+00
   1.7624860e+01   1.9084632e+00   1.7624860e+01   1.9510374e+00   1.7624860e+01   1.9510380e+00
   1.7594860e+01   1.9081880e+00   1.7594860e+01   1.9510374e+00   1.7594860e+01   1.9510380e+00
   1.7564860e+01   1.9079129e+00   1.7564860e+01   1.9510374e+00   1.7564860e+01   1.9510380e+00
   1.7534860e+01   1.9076377e+00   1.7534860e+01   1.9510374e+00   1.7534860e+01   1.9510380e+00
   1.7504860e+01   1.9073625e+00   1.7504860e+01   1.9510374e+00   1.7504860e+01   1.9510380e+00
   1.7474860e+01   1.9070874e+00   1.7474860e+01   1.9510374e+00   1.7474860e+01   1.9510380e+00
   1.7444860e+01   1.9068122e+00   1.7444860e+01   1.9510373e+00   1.7444860e+01   1.9510380e+00
   1.7414860e+01   1.9065371e+00   1.7414860e+01   1.9510373e+00   1.7414860e+01   1.9510380e+00
   1.7384860e+01   1.9062619e+00   1.7384860e+01   1.9510373e+00   1.7384860e+01   1.9510380e+00
   1.7354860e+01   1.9059868e+00   1.7354860e+01   1.9510373e+00   1.7354860e+01   1.9510380e+00
   1.7324860e+01   1.9057116e+00   1.7324860e+01   1.9510373e+00   1.7324860e+01   1.9510380e+00
   1.7294860e+01   1.9054365e+00   1.7294860e+01   1.9510373e+00   1.7294860e+01   1.9510380e+00
   1.7264860e+01   1.9051613e+00   1.7264860e+01   1.9510372e+00   1.7264860e+01   1.9510380e+00
   1.7234860e+01   1.9048861e+00   1.7234860e+01   1.9510372e+00   1.7234860e+01   1.9510380e+00
   1.7204860e+01   1.9046110e+00   1.7204860e+01   1.9510372e+00   1.7204860e+01   1.9510380e+00
   1.7174860e+01   1.9043358e+00   1.7174860e+01   1.9510372e+00   1.7174860e+01   1.9510380e+00
   1.7144860e+01   1.9040607e+00   1.7144860e+01   1.9510372e+00   1.7144860e+01   1.9510380e+00
   1.7114860e+01   1.9041682e+00   1.7114860e+01   1.9516966e+00   1.7114860e+01   1.9516974e+00
   1.7084860e+01   2.0383541e+00   1.7084860e+01   2.0862123e+00   1.7084860e+01   2.0862132e+00
   1.7054860e+01   2.0412067e+00   1.7054860e+01   2.0892045e+00   1.7054860e+01   2.0892053e+00
   1.7024860e+01   1.9464773e+00   1.7024860e+01   1.9948707e+00   1.7024860e+01   1.9948716e+00
   1.6994860e+01   1.9010659e+00   1.6994860e+01   1.9510371e+00   1.6994860e+01   1.9510380e+00
   1.6964860e+01   1.9008305e+00   1.6964860e+01   1.9510371e+00   1.6964860e+01   1.9510380e+00
   1.6934860e+01   1.9004799e+00   1.6934860e+01   1.9510370e+00   1.6934860e+01   1.9510380e+00
   1.6904860e+01   1.9001294e+00   1.6904860e+01   1.9510370e+00   1.6904860e+01   1.9510380e+00
   1.6874860e+01   1.8997788e+00   1.6874860e+01   1.9510369e+00   1.6874860e+01   1.9510380e+00
   1.6844860e+01   1.8994283e+00   1.6844860e+01   1.9510369e+00   1.6844860e+01   1.9510380e+00
   1.6814860e+01   1.8990777e+00   1.6814860e+01   1.9510369e+00   1.6814860e+01   1.9510380e+00
   1.6784860e+01   1.8987271e+00   1.6784860e+01   1.9510368e+00   1.6784860e+01   1.9510380e+00
   1.6754860e+01   1.8983766e+00   1.6754860e+01   1.9510368e+00   1.6754860e+01   1.9510380e+00
   1.6724860e+01   1.8980260e+00   1.6724860e+01   1.9510367e+00   1.6724860e+01   1.9510380e+00
   1.6694860e+01   1.8976755e+00   1.6694860e+01   1.9510367e+00   1.6694860e+01   1.9510380e+00
   1.6664860e+01   1.8973249e+00   1.6664860e+01   1.9510367e+00   1.6664860e+01   1.9510380e+00
   1.6634860e+01   1.8969744e+00   1.6634860e+01   1.9510366e+00   1.6634860e+01   1.9510380e+00
   1.6604860e+01   1.8966238e+00   1.6604860e+01   1.9510366e+00   1.6604860e+01   1.9510380e+00
   1.6574860e+01   1.8962733e+00   1.6574860e+01   1.9510365e+00   1.6574860e+01   1.9510380e+00
   1.6544860e+01   1.8959227e+00   1.6544860e+01   1.9510365e+00   1.6544860e+01   1.9510380e+00
   1.6514860e+01   1.8955721e+00   1.6514860e+01   1.9510364e+00   1.6514860e+01   1.9510380e+00
   1.6484860e+01   1.8952216e+00   1.6484860e+01   1.9510364e+00   1.6484860e+01   1.9510380e+00
   1.6454860e+01   1.8948710e+00   1.6454860e+01   1.9510364e+00   1.6454860e+01   1.9510380e+00
   1.6424860e+01   1.8945205e+00   1.6424860e+01   1.9510363e+00   1.6424860e+01   1.9510380e+00
   1.6394860e+01   1.8941699e+00   1.6394860e+01   1.9510363e+00   1.6394860e+01   1.9510380e+00
   1.6364860e+01   1.8938194e+00   1.6364860e+01   1.9510362e+00   1.6364860e+01   1.9510380e+00
   1.6334860e+01   1.8934688e+00   1.6334860e+01   1.9510362e+00   1.6334860e+01   1.9510380e+00
   1.6304860e+01   1.8931182e+00   1.6304860e+01   1.9510361e+00   1.6304860e+01   1.9510380e+00
   1.6274860e+01   1.8927677e+00   1.6274860e+01   1.9510361e+00   1.6274860e+01   1.9510380e+00
   1.6244860e+01   1.8924171e+00   1.6244860e+01   1.9510361e+00   1.6244860e+01   1.9510380e+00
   1.6214860e+01   1.8920666e+00   1.6214860e+01   1.9510360e+00   1.6214860e+01   1.9510380e+00
   1.6184860e+01   1.8917160e+00   1.6184860e+01   1.9510360e+00   1.6184860e+01   1.9510380e+00
   1.6154860e+01   1.8913655e+00   1.6154860e+01   1.9510359e+00   1.6154860e+01   1.9510380e+00
   1.6124860e+01   1.8910149e+00   1.6124860e+01   1.9510359e+00   1.6124860e+01   1.9510380e+00
   1.6094860e+01   1.9957589e+00   1.6094860e+01   2.0563775e+00   1.6094860e+01   2.0563797e+00
   1.6064860e+01   2.0281748e+00   1.6064860e+01   2.0892031e+00   1.6064860e+01   2.0892053e+00
   1.6034860e+01   1.9867970e+00   1.6034860e+01   2.0482531e+00   1.6034860e+01   2.0482553e+00
   1.6004860e+01   1.8874332e+00   1.6004860e+01   1.9510357e+00   1.6004860e+01   1.9510380e+00
   1.5974860e+01   1.8872820e+00   1.5974860e+01   1.9510357e+00   1.5974860e+01   1.9510380e+00
   1.5944860e+01   1.8868351e+00   1.5944860e+01   1.9510356e+00   1.5944860e+01   1.9510380e+00
   1.5914860e+01   1.8863882e+00   1.5914860e+01   1.9510355e+00   1.5914860e+01   1.9510380e+00
   1.5884860e+01   1.8859414e+00   1.5884860e+01   1.9510354e+00   1.5884860e+01   1.9510380e+00
   1.5854860e+01   1.8854945e+00   1.5854860e+01   1.9510353e+00   1.5854860e+01   1.9510380e+00
   1.5824860e+01   1.8850476e+00   1.5824860e+01   1.9510352e+00   1.5824860e+01   1.9510380e+00
   1.5794860e+01   1.8846007e+00   1.5794860e+01   1.9510351e+00   1.5794860e+01   1.9510380e+00
   1.5764860e+01   1.8841538e+00   1.5764860e+01   1.9510350e+00   1.5764860e+01   1.9510380e+00
   1.5734860e+01   1.8837069e+00   1.5734860e+01   1.9510349e+00   1.5734860e+01   1.9510380e+00
   1.5704860e+01   1.8832601e+00   1.5704860e+01   1.9510348e+00   1.5704860e+01   1.9510380e+00
   1.5674860e+01   1.8828132e+00   1.5674860e+01   1.9510346e+00   1.5674860e+01   1.9510380e+00
   1.5644860e+01   1.8823663e+00   1.5644860e+01   1.9510345e+00   1.5644860e+01   1.9510380e+00
   1.5614860e+01   1.8819194e+00   1.5614860e+01   1.9510344e+00   1.5614860e+01   1.9510380e+00
   1.5584860e+01   1.8814725e+00   1.5584860e+01   1.9510343e+00   1.5584860e+01   1.9510380e+00
   1.5554860e+01   1.8810256e+00   1.5554860e+01   1.9510342e+00   1.5554860e+01   1.9510380e+00
   1.5524860e+01   1.8805788e+00   1.5524860e+01   1.9510341e+00   1.5524860e+01   1.9510380e+00
   1.5494860e+01   1.8801319e+00   1.5494860e+01   1.9510340e+00   1.5494860e+01   1.9510380e+00
   1.5464860e+01   1.8796850e+00   1.5464860e+01   1.9510339e+00   1.5464860e+01   1.9510380e+00
   1.5434860e+01   1.8792381e+00   1.5434860e+01   1.9510338e+00   1.5434860e+01   1.9510380e+00
   1.5404860e+01   1.8787912e+00   1.5404860e+01   1.9510337e+00   1.5404860e+01   1.9510380e+00
   1.5374860e+01   1.8783443e+00   1.5374860e+01   1.9510336e+00   1.5374860e+01   1.9510380e+00
   1.5344860e+01   1.8778975e+00   1.5344860e+01   1.9510335e+00   1.5344860e+01   1.9510380e+00
   1.5314860e+01   1.8774506e+00   1.5314860e+01   1.9510334e+00   1.5314860e+01   1.9510380e+00
   1.5284860e+01   1.8770037e+00   1.5284860e+01   1.9510333e+00   1.5284860e+01   1.9510380e+00
   1.5254860e+01   1.8765568e+00   1.5254860e+01   1.9510332e+00   1.5254860e+01   1.9510380e+00
   1.5224860e+01   1.8761099e+00   1.5224860e+01   1.9510331e+00   1.5224860e+01   1.9510380e+00
   1.5194860e+01   1.8756631e+00   1.5194860e+01   1.9510330e+00   1.5194860e+01   1.9510380e+00
   1.5164860e+01   1.8752162e+00   1.5164860e+01   1.9510329e+00   1.5164860e+01   1.9510380e+00
   1.5134860e+01   1.8747693e+00   1.5134860e+01   1.9510328e+00   1.5134860e+01   1.9510380e+00
   1.5104860e+01   1.9279002e+00   1.5104860e+01   2.0050670e+00   1.5104860e+01   2.0050724e+00
   1.5074860e+01   2.0116000e+00   1.5074860e+01   2.0891998e+00   1.5074860e+01   2.0892053e+00
   1.5044860e+01   2.0053386e+00   1.5044860e+01   2.0831829e+00   1.5044860e+01   2.0831884e+00
   1.5014860e+01   1.8700544e+00   1.5014860e+01   1.9510323e+00   1.5014860e+01   1.9510380e+00
   1.4984860e+01   1.8700516e+00   1.4984860e+01   1.9510323e+00   1.4984860e+01   1.9510380e+00
   1.4954860e+01   1.8694815e+00   1.4954860e+01   1.9510321e+00   1.4954860e+01   1.9510380e+00
   1.4924860e+01   1.8689114e+00   1.4924860e+01   1.9510318e+00   1.4924860e+01   1.9510380e+00
   1.4894860e+01   1.8683413e+00   1.4894860e+01   1.9510315e+00   1.4894860e+01   1.9510380e+00
   1.4864860e+01   1.8677712e+00   1.4864860e+01   1.9510313e+00   1.4864860e+01   1.9510380e+00
   1.4834860e+01   1.8672011e+00   1.4834860e+01   1.9510310e+00   1.4834860e+01   1.9510380e+00
   1.4804860e+01   1.8666309e+00   1.4804860e+01   1.9510308e+00   1.4804860e+01   1.9510380e+00
   1.4774860e+01   1.8660608e+00   1.4774860e+01   1.9510305e+00   1.4774860e+01   1.9510380e+00
   1.4744860e+01   1.8654907e+00   1.4744860e+01   1.9510302e+00   1.4744860e+01   1.9510380e+00
   1.4714860e+01   1.8649206e+00   1.4714860e+01   1.9510300e+00   1.4714860e+01   1.9510380e+00
   1.4684860e+01   1.8643505e+00   1.4684860e+01   1.9510297e+00   1.4684860e+01   1.9510380e+00
   1.4654860e+01   1.8637804e+00   1.4654860e+01   1.9510295e+00   1.4654860e+01   1.9510380e+00
   1.4624860e+01   1.8632103e+00   1.4624860e+01   1.9510292e+00   1.4624860e+01   1.9510380e+00
   1.4594860e+01   1.8626402e+00   1.4594860e+01   1.9510289e+00   1.4594860e+01   1.9510380e+00
   1.4564860e+01   1.8620701e+00   1.4564860e+01   1.9510287e+00   1.4564860e+01   1.9510380e+00
   1.4534860e+01   1.8615000e+00   1.4534860e+01   1.9510284e+00   1.4534860e+01   1.9510380e+00
   1.4504860e+01   1.8609299e+00   1.4504860e+01   1.9510282e+00   1.4504860e+01   1.9510380e+00
   1.4474860e+01   1.8603598e+00   1.4474860e+01   1.9510279e+00   1.4474860e+01   1.9510380e+00
   1.4444860e+01   1.8597897e+00   1.4444860e+01   1.9510276e+00   1.4444860e+01   1.9510380e+00
   1.4414860e+01   1.8592196e+00   1.4414860e+01   1.9510274e+00   1.4414860e+01   1.9510380e+00
   1.4384860e+01   1.8586495e+00   1.4384860e+01   1.9510271e+00   1.4384860e+01   1.9510380e+00
   1.4354860e+01   1.8580794e+00   1.4354860e+01   1.9510269e+00   1.4354860e+01   1.9510380e+00
   1.4324860e+01   1.8575093e+00   1.4324860e+01   1.9510266e+00   1.4324860e+01   1.9510380e+00
   1.4294860e+01   1.8569392e+00   1.4294860e+01   1.9510263e+00   1.4294860e+01   1.9510380e+00
   1.4264860e+01   1.8563691e+00   1.4264860e+01   1.9510261e+00   1.4264860e+01   1.9510380e+00
   1.4234860e+01   1.8557990e+00   1.4234860e+01   1.9510258e+00   1.4234860e+01   1.9510380e+00
   1.4204860e+01   1.8552289e+00   1.4204860e+01   1.9510256e+00   1.4204860e+01   1.9510380e+00
   1.4174860e+01   1.8546588e+00   1.4174860e+01   1.9510253e+00   1.4174860e+01   1.9510380e+00
   1.4144860e+01   1.8540887e+00   1.4144860e+01   1.9510250e+00   1.4144860e+01   1.9510380e+00
   1.4114860e+01   1.8536025e+00   1.4114860e+01   1.9516839e+00   1.4114860e+01   1.9516974e+00
   1.4084860e+01   1.9876969e+00   1.4084860e+01   2.0861996e+00   1.4084860e+01   2.0862132e+00
   1.4054860e+01   1.9905157e+00   1.4054860e+01   2.0891917e+00   1.4054860e+01   2.0892053e+00
   1.4024860e+01   1.8958157e+00   1.4024860e+01   1.9948578e+00   1.4024860e+01   1.9948716e+00
   1.3994860e+01   1.8478837e+00   1.3994860e+01   1.9510238e+00   1.3994860e+01   1.9510380e+00
   1.3964860e+01   1.8473948e+00   1.3964860e+01   1.9510234e+00   1.3964860e+01   1.9510380e+00
   1.3934860e+01   1.8466668e+00   1.3934860e+01   1.9510228e+00   1.3934860e+01   1.9510380e+00
   1.3904860e+01   1.8459388e+00   1.3904860e+01   1.9510221e+00   1.3904860e+01   1.9510380e+00
   1.3874860e+01   1.8452108e+00   1.3874860e+01   1.9510215e+00   1.3874860e+01   1.9510380e+00
   1.3844860e+01   1.8444829e+00   1.3844860e+01   1.9510208e+00   1.3844860e+01   1.9510380e+00
   1.3814860e+01   1.8437549e+00   1.3814860e+01   1.9510202e+00   1.3814860e+01   1.9510380e+00
   1.3784860e+01   1.8430269e+00   1.3784860e+01   1.9510195e+00   1.3784860e+01   1.9510380e+00
   1.3754860e+01   1.8422989e+00   1.3754860e+01   1.9510189e+00   1.3754860e+01   1.9510380e+00
   1.3724860e+01   1.8415710e+00   1.3724860e+01   1.9510183e+00   1.3724860e+01   1.9510380e+00
   1.3694860e+01   1.8408430e+00   1.3694860e+01   1.9510176e+00   1.3694860e+01   1.9510380e+00
   1.3664860e+01   1.8401150e+00   1.3664860e+01   1.9510170e+00   1.3664860e+01   1.9510380e+00
   1.3634860e+01   1.8393870e+00   1.3634860e+01   1.9510163e+00   1.3634860e+01   1.9510380e+00
   1.3604860e+01   1.8386591e+00   1.3604860e+01   1.9510157e+00   1.3604860e+01   1.9510380e+00
   1.3574860e+01   1.8379311e+00   1.3574860e+01   1.9510150e+00   1.3574860e+01   1.9510380e+00
   1.3544860e+01   1.8372031e+00   1.3544860e+01   1.9510144e+00   1.3544860e+01   1.9510380e+00
   1.3514860e+01   1.8364751e+00   1.3514860e+01   1.9510137e+00   1.3514860e+01   1.9510380e+00
   1.3484860e+01   1.8357472e+00   1.3484860e+01   1.9510131e+00   1.3484860e+01   1.9510380e+00
   1.3454860e+01   1.8350192e+00   1.3454860e+01   1.9510124e+00   1.3454860e+01   1.9510380e+00
   1.3424860e+01   1.8342912e+00   1.3424860e+01   1.9510118e+00   1.3424860e+01   1.9510380e+00
   1.3394860e+01   1.8335632e+00   1.3394860e+01   1.9510112e+00   1.3394860e+01   1.9510380e+00
   1.3364860e+01   1.8328353e+00   1.3364860e+01   1.9510105e+00   1.3364860e+01   1.9510380e+00
   1.3334860e+01   1.8321073e+00   1.3334860e+01   1.9510099e+00   1.3334860e+01   1.9510380e+00
   1.3304860e+01   1.8313793e+00   1.3304860e+01   1.9510092e+00   1.3304860e+01   1.9510380e+00
   1.3274860e+01   1.8306513e+00   1.3274860e+01   1.9510086e+00   1.3274860e+01   1.9510380e+00
   1.3244860e+01   1.8299234e+00   1.3244860e+01   1.9510079e+00   1.3244860e+01   1.9510380e+00
   1.3214860e+01   1.8291954e+00   1.3214860e+01   1.9510073e+00   1.3214860e+01   1.9510380e+00
   1.3184860e+01   1.8284674e+00   1.3184860e+01   1.9510066e+00   1.3184860e+01   1.9510380e+00
   1.3154860e+01   1.8277394e+00   1.3154860e+01   1.9510060e+00   1.3154860e+01   1.9510380e+00
   1.3124860e+01   1.8270115e+00   1.3124860e+01   1.9510054e+00   1.3124860e+01   1.9510380e+00
   1.3094860e+01   1.9311500e+00   1.3094860e+01   2.0563460e+00   1.3094860e+01   2.0563797e+00
   1.3064860e+01   1.9636899e+00   1.3064860e+01   2.0891714e+00   1.3064860e+01   2.0892053e+00
   1.3034860e+01   1.9224697e+00   1.3034860e+01   2.0482209e+00   1.3034860e+01   2.0482553e+00
   1.3004860e+01   1.8195736e+00   1.3004860e+01   1.9510028e+00   1.3004860e+01   1.9510380e+00
   1.2974860e+01   1.8192587e+00   1.2974860e+01   1.9510022e+00   1.2974860e+01   1.9510380e+00
   1.2944860e+01   1.8183281e+00   1.2944860e+01   1.9510006e+00   1.2944860e+01   1.9510380e+00
   1.2914860e+01   1.8173975e+00   1.2914860e+01   1.9509990e+00   1.2914860e+01   1.9510380e+00
   1.2884860e+01   1.8164668e+00   1.2884860e+01   1.9509974e+00   1.2884860e+01   1.9510380e+00
   1.2854860e+01   1.8155362e+00   1.2854860e+01   1.9509958e+00   1.2854860e+01   1.9510380e+00
   1.2824860e+01   1.8146056e+00   1.2824860e+01   1.9509942e+00   1.2824860e+01   1.9510380e+00
   1.2794860e+01   1.8136750e+00   1.2794860e+01   1.9509926e+00   1.2794860e+01   1.9510380e+00
   1.2764860e+01   1.8127443e+00   1.2764860e+01   1.9509910e+00   1.2764860e+01   1.9510380e+00
   1.2734860e+01   1.8118137e+00   1.2734860e+01   1.9509894e+00   1.2734860e+01   1.9510380e+00
   1.2704860e+01   1.8108831e+00   1.2704860e+01   1.9509878e+00   1.2704860e+01   1.9510380e+00
   1.2674860e+01   1.8099525e+00   1.2674860e+01   1.9509862e+00   1.2674860e+01   1.9510380e+00
   1.2644860e+01   1.8090218e+00   1.2644860e+01   1.9509846e+00   1.2644860e+01   1.9510380e+00
   1.2614860e+01   1.8080912e+00   1.2614860e+01   1.9509830e+00   1.2614860e+01   1.9510380e+00
   1.2584860e+01   1.8071606e+00   1.2584860e+01   1.9509814e+00   1.2584860e+01   1.9510380e+00
   1.2554860e+01   1.8062300e+00   1.2554860e+01   1.9509798e+00   1.2554860e+01   1.9510380e+00
   1.2524860e+01   1.8052993e+00   1.2524860e+01   1.9509782e+00   1.2524860e+01   1.9510380e+00
   1.2494860e+01   1.8043687e+00   1.2494860e+01   1.9509766e+00   1.2494860e+01   1.9510380e+00
   1.2464860e+01   1.8034381e+00   1.2464860e+01   1.9509750e+00   1.2464860e+01   1.9510380e+00
   1.2434860e+01   1.8025075e+00   1.2434860e+01   1.9509734e+00   1.2434860e+01   1.9510380e+00
   1.2404860e+01   1.8015768e+00   1.2404860e+01   1.9509718e+00   1.2404860e+01   1.9510380e+00
   1.2374860e+01   1.8006462e+00   1.2374860e+01   1.9509702e+00   1.2374860e+01   1.9510380e+00
   1.2344860e+01   1.7997156e+00   1.2344860e+01   1.9509686e+00   1.2344860e+01   1.9510380e+00
   1.2314860e+01   1.7987849e+00   1.2314860e+01   1.9509670e+00   1.2314860e+01   1.9510380e+00
   1.2284860e+01   1.7978543e+00   1.2284860e+01   1.9509654e+00   1.2284860e+01   1.9510380e+00
   1.2254860e+01   1.7969237e+00   1.2254860e+01   1.9509638e+00   1.2254860e+01   1.9510380e+00
   1.2224860e+01   1.7959931e+00   1.2224860e+01   1.9509622e+00   1.2224860e+01   1.9510380e+00
   1.2194860e+01   1.7950624e+00   1.2194860e+01   1.9509606e+00   1.2194860e+01   1.9510380e+00
   1.2164860e+01   1.7941318e+00   1.2164860e+01   1.9509590e+00   1.2164860e+01   1.9510380e+00
   1.2134860e+01   1.7932012e+00   1.2134860e+01   1.9509574e+00   1.2134860e+01   1.9510380e+00
   1.2104860e+01   1.8451447e+00   1.2104860e+01   2.0049891e+00   1.2104860e+01   2.0050724e+00
   1.2074860e+01   1.9295498e+00   1.2074860e+01   2.0891209e+00   1.2074860e+01   2.0892054e+00
   1.2044860e+01   1.9234567e+00   1.2044860e+01   2.0831035e+00   1.2044860e+01   2.0831884e+00
   1.2014860e+01   1.7834661e+00   1.2014860e+01   1.9509505e+00   1.2014860e+01   1.9510380e+00
   1.1984860e+01   1.7833766e+00   1.1984860e+01   1.9509505e+00   1.1984860e+01   1.9510380e+00
   1.1954860e+01   1.7821853e+00   1.1954860e+01   1.9509465e+00   1.1954860e+01   1.9510380e+00
   1.1924860e+01   1.7809940e+00   1.1924860e+01   1.9509425e+00   1.1924860e+01   1.9510380e+00
   1.1894860e+01   1.7798027e+00   1.1894860e+01   1.9509385e+00   1.1894860e+01   1.9510380e+00
   1.1864860e+01   1.7786114e+00   1.1864860e+01   1.9509346e+00   1.1864860e+01   1.9510380e+00
   1.1834860e+01   1.7774201e+00   1.1834860e+01   1.9509306e+00   1.1834860e+01   1.9510380e+00
   1.1804860e+01   1.7762288e+00   1.1804860e+01   1.9509266e+00   1.1804860e+01   1.9510380e+00
   1.1774860e+01   1.7750375e+00   1.1774860e+01   1.9509226e+00   1.1774860e+01   1.9510380e+00
   1.1744860e+01   1.7738462e+00   1.1744860e+01   1.9509186e+00   1.1744860e+01   1.9510380e+00
   1.1714860e+01   1.7726549e+00   1.1714860e+01   1.9509147e+00   1.1714860e+01   1.9510380e+00
   1.1684860e+01   1.7714636e+00   1.1684860e+01   1.9509107e+00   1.1684860e+01   1.9510380e+00
   1.1654860e+01   1.7702723e+00   1.1654860e+01   1.9509067e+00   1.1654860e+01   1.9510380e+00
   1.1624860e+01   1.7690810e+00   1.1624860e+01   1.9509027e+00   1.1624860e+01   1.9510380e+00
   1.1594860e+01   1.7678897e+00   1.1594860e+01   1.9508988e+00   1.1594860e+01   1.9510380e+00
   1.1564860e+01   1.7666984e+00   1.1564860e+01   1.9508948e+00   1.1564860e+01   1.9510380e+00
   1.1534860e+01   1.7655070e+00   1.1534860e+01   1.9508908e+00   1.1534860e+01   1.9510380e+00
   1.1504860e+01   1.7643157e+00   1.1504860e+01   1.9508868e+00   1.1504860e+01   1.9510380e+00
   1.1474860e+01   1.7631244e+00   1.1474860e+01   1.9508829e+00   1.1474860e+01   1.9510380e+00
   1.1444860e+01   1.7619331e+00   1.1444860e+01   1.9508789e+00   1.1444860e+01   1.9510380e+00
   1.1414860e+01   1.7607418e+00   1.1414860e+01   1.9508749e+00   1.1414860e+01   1.9510380e+00
   1.1384860e+01   1.7595505e+00   1.1384860e+01   1.9508709e+00   1.1384860e+01   1.9510380e+00
   1.1354860e+01   1.7583592e+00   1.1354860e+01   1.9508669e+00   1.1354860e+01   1.9510380e+00
   1.1324860e+01   1.7571679e+00   1.1324860e+01   1.9508630e+00   1.1324860e+01   1.9510380e+00
   1.1294860e+01   1.7559766e+00   1.1294860e+01   1.9508590e+00   1.1294860e+01   1.9510380e+00
   1.1264860e+01   1.7547853e+00   1.1264860e+01   1.9508550e+00   1.1264860e+01   1.9510380e+00
   1.1234860e+01   1.7535940e+00   1.1234860e+01   1.9508510e+00   1.1234860e+01   1.9510380e+00
   1.1204860e+01   1.7524027e+00   1.1204860e+01   1.9508471e+00   1.1204860e+01   1.9510380e+00
   1.1174860e+01   1.7512114e+00   1.1174860e+01   1.9508431e+00   1.1174860e+01   1.9510380e+00
   1.1144860e+01   1.7500201e+00   1.1144860e+01   1.9508391e+00   1.1144860e+01   1.9510380e+00
   1.1114860e+01   1.7488288e+00   1.1114860e+01   1.9514906e+00   1.1114860e+01   1.9516974e+00
   1.1084860e+01   1.8829685e+00   1.1084860e+01   2.0860044e+00   1.1084860e+01   2.0862132e+00
   1.1054860e+01   1.8860863e+00   1.1054860e+01   2.0889957e+00   1.1054860e+01   2.0892053e+00
   1.1024860e+01   1.7928978e+00   1.1024860e+01   1.9946593e+00   1.1024860e+01   1.9948716e+00
   1.0994860e+01   1.7370541e+00   1.0994860e+01   1.9508206e+00   1.0994860e+01   1.9510380e+00
   1.0964860e+01   1.7360282e+00   1.0964860e+01   1.9508139e+00   1.0964860e+01   1.9510380e+00
   1.0934860e+01   1.7345009e+00   1.0934860e+01   1.9508041e+00   1.0934860e+01   1.9510380e+00
   1.0904860e+01   1.7329736e+00   1.0904860e+01   1.9507942e+00   1.0904860e+01   1.9510380e+00
   1.0874860e+01   1.7314463e+00   1.0874860e+01   1.9507843e+00   1.0874860e+01   1.9510380e+00
   1.0844860e+01   1.7299190e+00   1.0844860e+01   1.9507744e+00   1.0844860e+01   1.9510380e+00
   1.0814860e+01   1.7283917e+00   1.0814860e+01   1.9507645e+00   1.0814860e+01   1.9510380e+00
   1.0784860e+01   1.7268644e+00   1.0784860e+01   1.9507546e+00   1.0784860e+01   1.9510380e+00
   1.0754860e+01   1.7253371e+00   1.0754860e+01   1.9507448e+00   1.0754860e+01   1.9510380e+00
   1.0724860e+01   1.7238098e+00   1.0724860e+01   1.9507349e+00   1.0724860e+01   1.9510380e+00
   1.0694860e+01   1.7222825e+00   1.0694860e+01   1.9507250e+00   1.0694860e+01   1.9510380e+00
   1.0664860e+01   1.7207552e+00   1.0664860e+01   1.9507151e+00   1.0664860e+01   1.9510380e+00
   1.0634860e+01   1.7192279e+00   1.0634860e+01   1.9507052e+00   1.0634860e+01   1.9510380e+00
   1.0604860e+01   1.7177006e+00   1.0604860e+01   1.9506954e+00   1.0604860e+01   1.9510380e+00
   1.0574860e+01   1.7161733e+00   1.0574860e+01   1.9506855e+00   1.0574860e+01   1.9510380e+00
   1.0544860e+01   1.7146460e+00   1.0544860e+01   1.9506756e+00   1.0544860e+01   1.9510380e+00
   1.0514860e+01   1.7131187e+00   1.0514860e+01   1.9506657e+00   1.0514860e+01   1.9510380e+00
   1.0484860e+01   1.7115914e+00   1.0484860e+01   1.9506558e+00   1.0484860e+01   1.9510380e+00
   1.0454860e+01   1.7100641e+00   1.0454860e+01   1.9506460e+00   1.0454860e+01   1.9510380e+00
   1.0424860e+01   1.7085368e+00   1.0424860e+01   1.9506361e+00   1.0424860e+01   1.9510380e+00
   1.0394860e+01   1.7070095e+00   1.0394860e+01   1.9506262e+00   1.0394860e+01   1.9510380e+00
   1.0364860e+01   1.7054822e+00   1.0364860e+01   1.9506163e+00   1.0364860e+01   1.9510380e+00
   1.0334860e+01   1.7039549e+00   1.0334860e+01   1.9506064e+00   1.0334860e+01   1.9510380e+00
   1.0304860e+01   1.7024276e+00   1.0304860e+01   1.9505966e+00   1.0304860e+01   1.9510380e+00
   1.0274860e+01   1.7009003e+00   1.0274860e+01   1.9505867e+00   1.0274860e+01   1.9510380e+00
   1.0244860e+01   1.6993730e+00   1.0244860e+01   1.9505768e+00   1.0244860e+01   1.9510380e+00
   1.0214860e+01   1.6978457e+00   1.0214860e+01   1.9505669e+00   1.0214860e+01   1.9510380e+00
   1.0184860e+01   1.6963184e+00   1.0184860e+01   1.9505570e+00   1.0184860e+01   1.9510380e+00
   1.0154860e+01   1.6947911e+00   1.0154860e+01   1.9505472e+00   1.0154860e+01   1.9510380e+00
   1.0124860e+01   1.6932638e+00   1.0124860e+01   1.9505373e+00   1.0124860e+01   1.9510380e+00
   1.0094860e+01   1.7960865e+00   1.0094860e+01   2.0558645e+00   1.0094860e+01   2.0563797e+00
   1.0064860e+01   1.8307296e+00   1.0064860e+01   2.0886845e+00   1.0064860e+01   2.0892054e+00
   1.0034860e+01   1.7917712e+00   1.0034860e+01   2.0477285e+00   1.0034860e+01   2.0482553e+00
   1.0004860e+01   1.6776590e+00   1.0004860e+01   1.9504978e+00   1.0004860e+01   1.9510380e+00
   9.9748600e+00   1.6769956e+00   9.9748600e+00   1.9504895e+00   9.9748600e+00   1.9510380e+00
   9.9448600e+00   1.6750348e+00   9.9448600e+00   1.9504650e+00   9.9448600e+00   1.9510380e+00
   9.9148600e+00   1.6730740e+00   9.9148600e+00   1.9504404e+00   9.9148600e+00   1.9510380e+00
   9.8848600e+00   1.6711132e+00   9.8848600e+00   1.9504159e+00   9.8848600e+00   1.9510380e+00
   9.8548600e+00   1.6691524e+00   9.8548600e+00   1.9503913e+00   9.8548600e+00   1.9510380e+00
   9.8248600e+00   1.6671916e+00   9.8248600e+00   1.9503668e+00   9.8248600e+00   1.9510380e+00
   9.7948600e+00   1.6652308e+00   9.7948600e+00   1.9503422e+00   9.7948600e+00   1.9510380e+00
   9.7648600e+00   1.6632700e+00   9.7648600e+00   1.9503177e+00   9.7648600e+00   1.9510380e+00
   9.7348600e+00   1.6613092e+00   9.7348600e+00   1.9502931e+00   9.7348600e+00   1.9510380e+00
   9.7048600e+00   1.6593484e+00   9.7048600e+00   1.9502686e+00   9.7048600e+00   1.9510380e+00
   9.6748600e+00   1.6573876e+00   9.6748600e+00   1.9502440e+00   9.6748600e+00   1.9510380e+00
   9.6448600e+00   1.6554268e+00   9.6448600e+00   1.9502195e+00   9.6448600e+00   1.9510380e+00
   9.6148600e+00   1.6534660e+00   9.6148600e+00   1.9501949e+00   9.6148600e+00   1.9510380e+00
   9.5848600e+00   1.6515052e+00   9.5848600e+00   1.9501704e+00   9.5848600e+00   1.9510380e+00
   9.5548600e+00   1.6495444e+00   9.5548600e+00   1.9501458e+00   9.5548600e+00   1.9510380e+00
   9.5248600e+00   1.6475836e+00   9.5248600e+00   1.9501213e+00   9.5248600e+00   1.9510380e+00
   9.4948600e+00   1.6456228e+00   9.4948600e+00   1.9500967e+00   9.4948600e+00   1.9510379e+00
   9.4648600e+00   1.6436620e+00   9.4648600e+00   1.9500722e+00   9.4648600e+00   1.9510379e+00
   9.4348600e+00   1.6417012e+00   9.4348600e+00   1.9500476e+00   9.4348600e+00   1.9510379e+00
   9.4048600e+00   1.6397404e+00   9.4048600e+00   1.9500231e+00   9.4048600e+00   1.9510379e+00
   9.3748600e+00   1.6377796e+00   9.3748600e+00   1.9499985e+00   9.3748600e+00   1.9510379e+00
   9.3448600e+00   1.6358188e+00   9.3448600e+00   1.9499740e+00   9.3448600e+00   1.9510379e+00
   9.3148600e+00   1.6338580e+00   9.3148600e+00   1.9499494e+00   9.3148600e+00   1.9510379e+00
   9.2848600e+00   1.6318972e+00   9.2848600e+00   1.9499249e+00   9.2848600e+00   1.9510379e+00
   9.2548600e+00   1.6299365e+00   9.2548600e+00   1.9499004e+00   9.2548600e+00   1.9510379e+00
   9.2248600e+00   1.6279757e+00   9.2248600e+00   1.9498758e+00   9.2248600e+00   1.9510379e+00
   9.1948600e+00   1.6260149e+00   9.1948600e+00   1.9498513e+00   9.1948600e+00   1.9510379e+00
   9.1648600e+00   1.6240541e+00   9.1648600e+00   1.9498267e+00   9.1648600e+00   1.9510379e+00
   9.1348600e+00   1.6220933e+00   9.1348600e+00   1.9498022e+00   9.1348600e+00   1.9510379e+00
   9.1048600e+00   1.6705456e+00   9.1048600e+00   2.0037945e+00   9.1048600e+00   2.0050723e+00
   9.0748600e+00   1.7601928e+00   9.0748600e+00   2.0879115e+00   9.0748600e+00   2.0892052e+00
   9.0448600e+00   1.7556988e+00   9.0448600e+00   2.0818873e+00   9.0448600e+00   2.0831882e+00
   9.0148600e+00   1.6179011e+00   9.0148600e+00   1.9496959e+00   9.0148600e+00   1.9510379e+00
   8.9848600e+00   1.6013932e+00   8.9848600e+00   1.9496956e+00   8.9848600e+00   1.9510379e+00
   8.9548600e+00   1.5988745e+00   8.9548600e+00   1.9496346e+00   8.9548600e+00   1.9510379e+00
   8.9248600e+00   1.5963559e+00   8.9248600e+00   1.9495736e+00   8.9248600e+00   1.9510380e+00
   8.8948600e+00   1.5938373e+00   8.8948600e+00   1.9495126e+00   8.8948600e+00   1.9510380e+00
   8.8648600e+00   1.5913187e+00   8.8648600e+00   1.9494516e+00   8.8648600e+00   1.9510381e+00
   8.8348600e+00   1.5888001e+00   8.8348600e+00   1.9493906e+00   8.8348600e+00   1.9510381e+00
   8.8048600e+00   1.5862815e+00   8.8048600e+00   1.9493295e+00   8.8048600e+00   1.9510382e+00
   8.7748600e+00   1.5837628e+00   8.7748600e+00   1.9492685e+00   8.7748600e+00   1.9510382e+00
   8.7448600e+00   1.5812442e+00   8.7448600e+00   1.9492075e+00   8.7448600e+00   1.9510382e+00
   8.7148600e+00   1.5787256e+00   8.7148600e+00   1.9491465e+00   8.7148600e+00   1.9510383e+00
   8.6848600e+00   1.5762070e+00   8.6848600e+00   1.9490855e+00   8.6848600e+00   1.9510383e+00
   8.6548600e+00   1.5736884e+00   8.6548600e+00   1.9490245e+00   8.6548600e+00   1.9510384e+00
   8.6248600e+00   1.5711698e+00   8.6248600e+00   1.9489635e+00   8.6248600e+00   1.9510384e+00
   8.5948600e+00   1.5686511e+00   8.5948600e+00   1.9489025e+00   8.5948600e+00   1.9510385e+00
   8.5648600e+00   1.5661325e+00   8.5648600e+00   1.9488415e+00   8.5648600e+00   1.9510385e+00
   8.5348600e+00   1.5636139e+00   8.5348600e+00   1.9487805e+00   8.5348600e+00   1.9510385e+00
   8.5048600e+00   1.5610953e+00   8.5048600e+00   1.9487194e+00   8.5048600e+00   1.9510386e+00
   8.4748600e+00   1.5585767e+00   8.4748600e+00   1.9486584e+00   8.4748600e+00   1.9510386e+00
   8.4448600e+00   1.5560581e+00   8.4448600e+00   1.9485974e+00   8.4448600e+00   1.9510387e+00
   8.4148600e+00   1.5535394e+00   8.4148600e+00   1.9485364e+00   8.4148600e+00   1.9510387e+00
   8.3848600e+00   1.5510208e+00   8.3848600e+00   1.9484754e+00   8.3848600e+00   1.9510388e+00
   8.3548600e+00   1.5485022e+00   8.3548600e+00   1.9484144e+00   8.3548600e+00   1.9510388e+00
   8.3248600e+00   1.5459836e+00   8.3248600e+00   1.9483534e+00   8.3248600e+00   1.9510388e+00
   8.2948600e+00   1.5434650e+00   8.2948600e+00   1.9482924e+00   8.2948600e+00   1.9510389e+00
   8.2648600e+00   1.5409464e+00   8.2648600e+00   1.9482314e+00   8.2648600e+00   1.9510389e+00
   8.2348600e+00   1.5384277e+00   8.2348600e+00   1.9481704e+00   8.2348600e+00   1.9510390e+00
   8.2048600e+00   1.5359091e+00   8.2048600e+00   1.9481093e+00   8.2048600e+00   1.9510390e+00
   8.1748600e+00   1.5333905e+00   8.1748600e+00   1.9480483e+00   8.1748600e+00   1.9510390e+00
   8.1448600e+00   1.5308719e+00   8.1448600e+00   1.9479873e+00   8.1448600e+00   1.9510391e+00
   8.1148600e+00   1.5283533e+00   8.1148600e+00   1.9485249e+00   8.1148600e+00   1.9516986e+00
   8.0848600e+00   1.6645057e+00   8.0848600e+00   2.0830112e+00   8.0848600e+00   2.0862143e+00
   8.0548600e+00   1.6702845e+00   8.0548600e+00   2.0859906e+00   8.0548600e+00   2.0892065e+00
   8.0248600e+00   1.5863930e+00   8.0248600e+00   1.9916175e+00   8.0248600e+00   1.9948728e+00
   7.9948600e+00   1.5034595e+00   7.9948600e+00   1.9477029e+00   7.9948600e+00   1.9510392e+00
   7.9648600e+00   1.5012920e+00   7.9648600e+00   1.9476010e+00   7.9648600e+00   1.9510390e+00
   7.9348600e+00   1.4980648e+00   7.9348600e+00   1.9474493e+00   7.9348600e+00   1.9510387e+00
   7.9048600e+00   1.4948376e+00   7.9048600e+00   1.9472975e+00   7.9048600e+00   1.9510384e+00
   7.8748600e+00   1.4916104e+00   7.8748600e+00   1.9471458e+00   7.8748600e+00   1.9510381e+00
   7.8448600e+00   1.4883832e+00   7.8448600e+00   1.9469940e+00   7.8448600e+00   1.9510378e+00
   7.8148600e+00   1.4851561e+00   7.8148600e+00   1.9468423e+00   7.8148600e+00   1.9510375e+00
   7.7848600e+00   1.4819289e+00   7.7848600e+00   1.9466906e+00   7.7848600e+00   1.9510372e+00
   7.7548600e+00   1.4787017e+00   7.7548600e+00   1.9465388e+00   7.7548600e+00   1.9510370e+00
   7.7248600e+00   1.4754745e+00   7.7248600e+00   1.9463871e+00   7.7248600e+00   1.9510367e+00
   7.6948600e+00   1.4722473e+00   7.6948600e+00   1.9462353e+00   7.6948600e+00   1.9510364e+00
   7.6648600e+00   1.4690202e+00   7.6648600e+00   1.9460836e+00   7.6648600e+00   1.9510361e+00
   7.6348600e+00   1.4657930e+00   7.6348600e+00   1.9459319e+00   7.6348600e+00   1.9510358e+00
   7.6048600e+00   1.4625658e+00   7.6048600e+00   1.9457801e+00   7.6048600e+00   1.9510355e+00
   7.5748600e+00   1.4593386e+00   7.5748600e+00   1.9456284e+00   7.5748600e+00   1.9510352e+00
   7.5448600e+00   1.4561114e+00   7.5448600e+00   1.9454766e+00   7.5448600e+00   1.9510349e+00
   7.5148600e+00   1.4528843e+00   7.5148600e+00   1.9453249e+00   7.5148600e+00   1.9510346e+00
   7.4848600e+00   1.4496571e+00   7.4848600e+00   1.9451732e+00   7.4848600e+00   1.9510343e+00
   7.4548600e+00   1.4464299e+00   7.4548600e+00   1.9450214e+00   7.4548600e+00   1.9510340e+00
   7.4248600e+00   1.4432027e+00   7.4248600e+00   1.9448697e+00   7.4248600e+00   1.9510337e+00
   7.3948600e+00   1.4399755e+00   7.3948600e+00   1.9447179e+00   7.3948600e+00   1.9510334e+00
   7.3648600e+00   1.4367484e+00   7.3648600e+00   1.9445662e+00   7.3648600e+00   1.9510332e+00
   7.3348600e+00   1.4335212e+00   7.3348600e+00   1.9444145e+00   7.3348600e+00   1.9510329e+00
   7.3048600e+00   1.4302940e+00   7.3048600e+00   1.9442627e+00   7.3048600e+00   1.9510326e+00
   7.2748600e+00   1.4270668e+00   7.2748600e+00   1.9441110e+00   7.2748600e+00   1.9510323e+00
   7.2448600e+00   1.4238396e+00   7.2448600e+00   1.9439592e+00   7.2448600e+00   1.9510320e+00
   7.2148600e+00   1.4206125e+00   7.2148600e+00   1.9438075e+00   7.2148600e+00   1.9510317e+00
   7.1848600e+00   1.4173853e+00   7.1848600e+00   1.9436558e+00   7.1848600e+00   1.9510314e+00
   7.1548600e+00   1.4141581e+00   7.1548600e+00   1.9435040e+00   7.1548600e+00   1.9510311e+00
   7.1248600e+00   1.4109309e+00   7.1248600e+00   1.9433523e+00   7.1248600e+00   1.9510308e+00
   7.0948600e+00   1.5077824e+00   7.0948600e+00   2.0484728e+00   7.0948600e+00   2.0563720e+00
   7.0648600e+00   1.5557306e+00   7.0648600e+00   2.0812157e+00   7.0648600e+00   2.0891977e+00
   7.0348600e+00   1.5286591e+00   7.0348600e+00   2.0401777e+00   7.0348600e+00   2.0482475e+00
   7.0048600e+00   1.3807908e+00   7.0048600e+00   1.9427461e+00   7.0048600e+00   1.9510307e+00
   6.9748600e+00   1.3765738e+00   6.9748600e+00   1.9426182e+00   6.9748600e+00   1.9510327e+00
   6.9448600e+00   1.3724824e+00   6.9448600e+00   1.9422401e+00   6.9448600e+00   1.9510347e+00
   6.9148600e+00   1.3683909e+00   6.9148600e+00   1.9418620e+00   6.9148600e+00   1.9510367e+00
   6.8848600e+00   1.3642995e+00   6.8848600e+00   1.9414839e+00   6.8848600e+00   1.9510387e+00
   6.8548600e+00   1.3602080e+00   6.8548600e+00   1.9411058e+00   6.8548600e+00   1.9510407e+00
   6.8248600e+00   1.3561166e+00   6.8248600e+00   1.9407277e+00   6.8248600e+00   1.9510427e+00
   6.7948600e+00   1.3520251e+00   6.7948600e+00   1.9403496e+00   6.7948600e+00   1.9510447e+00
   6.7648600e+00   1.3479337e+00   6.7648600e+00   1.9399715e+00   6.7648600e+00   1.9510467e+00
   6.7348600e+00   1.3438422e+00   6.7348600e+00   1.9395935e+00   6.7348600e+00   1.9510487e+00
   6.7048600e+00   1.3397508e+00   6.7048600e+00   1.9392154e+00   6.7048600e+00   1.9510507e+00
   6.6748600e+00   1.3356593e+00   6.6748600e+00   1.9388373e+00   6.6748600e+00   1.9510527e+00
   6.6448600e+00   1.3315679e+00   6.6448600e+00   1.9384592e+00   6.6448600e+00   1.9510547e+00
   6.6148600e+00   1.3274764e+00   6.6148600e+00   1.9380811e+00   6.6148600e+00   1.9510567e+00
   6.5848600e+00   1.3233850e+00   6.5848600e+00   1.9377030e+00   6.5848600e+00   1.9510587e+00
   6.5548600e+00   1.3192935e+00   6.5548600e+00   1.9373249e+00   6.5548600e+00   1.9510607e+00
   6.5248600e+00   1.3152020e+00   6.5248600e+00   1.9369468e+00   6.5248600e+00   1.9510627e+00
   6.4948600e+00   1.3111106e+00   6.4948600e+00   1.9365687e+00   6.4948600e+00   1.9510647e+00
   6.4648600e+00   1.3070191e+00   6.4648600e+00   1.9361906e+00   6.4648600e+00   1.9510667e+00
   6.4348600e+00   1.3029277e+00   6.4348600e+00   1.9358126e+00   6.4348600e+00   1.9510687e+00
   6.4048600e+00   1.2988362e+00   6.4048600e+00   1.9354345e+00   6.4048600e+00   1.9510707e+00
   6.3748600e+00   1.2947448e+00   6.3748600e+00   1.9350564e+00   6.3748600e+00   1.9510727e+00
   6.3448600e+00   1.2906533e+00   6.3448600e+00   1.9346783e+00   6.3448600e+00   1.9510747e+00
   6.3148600e+00   1.2865619e+00   6.3148600e+00   1.9343002e+00   6.3148600e+00   1.9510767e+00
   6.2848600e+00   1.2824704e+00   6.2848600e+00   1.9339221e+00   6.2848600e+00   1.9510787e+00
   6.2548600e+00   1.2783790e+00   6.2548600e+00   1.9335440e+00   6.2548600e+00   1.9510807e+00
   6.2248600e+00   1.2742875e+00   6.2248600e+00   1.9331659e+00   6.2248600e+00   1.9510827e+00
   6.1948600e+00   1.2701961e+00   6.1948600e+00   1.9327878e+00   6.1948600e+00   1.9510847e+00
   6.1648600e+00   1.2661046e+00   6.1648600e+00   1.9324098e+00   6.1648600e+00   1.9510867e+00
   6.1348600e+00   1.2620132e+00   6.1348600e+00   1.9320317e+00   6.1348600e+00   1.9510887e+00
   6.1048600e+00   1.2945920e+00   6.1048600e+00   1.9854134e+00   6.1048600e+00   2.0051245e+00
   6.0748600e+00   1.4101563e+00   6.0748600e+00   2.0693337e+00   6.0748600e+00   2.0892580e+00
   6.0448600e+00   1.4101186e+00   6.0448600e+00   2.0632172e+00   6.0448600e+00   2.0832414e+00
   6.0148600e+00   1.2926766e+00   6.0148600e+00   1.9303952e+00   6.0148600e+00   1.9510927e+00
   5.9848600e+00   1.2188209e+00   5.9848600e+00   1.9303904e+00   5.9848600e+00   1.9510926e+00
   5.9548600e+00   1.2137834e+00   5.9548600e+00   1.9294440e+00   5.9548600e+00   1.9510789e+00
   5.9248600e+00   1.2087460e+00   5.9248600e+00   1.9284976e+00   5.9248600e+00   1.9510652e+00
   5.8948600e+00   1.2037086e+00   5.8948600e+00   1.9275512e+00   5.8948600e+00   1.9510516e+00
   5.8648600e+00   1.1986711e+00   5.8648600e+00   1.9266048e+00   5.8648600e+00   1.9510379e+00
   5.8348600e+00   1.1936337e+00   5.8348600e+00   1.9256584e+00   5.8348600e+00   1.9510242e+00
   5.8048600e+00   1.1885962e+00   5.8048600e+00   1.9247119e+00   5.8048600e+00   1.9510105e+00
   5.7748600e+00   1.1835588e+00   5.7748600e+00   1.9237655e+00   5.7748600e+00   1.9509969e+00
   5.7448600e+00   1.1785214e+00   5.7448600e+00   1.9228191e+00   5.7448600e+00   1.9509832e+00
   5.7148600e+00   1.1734839e+00   5.7148600e+00   1.9218727e+00   5.7148600e+00   1.9509695e+00
   5.6848600e+00   1.1684465e+00   5.6848600e+00   1.9209263e+00   5.6848600e+00   1.9509558e+00
   5.6548600e+00   1.1634091e+00   5.6548600e+00   1.9199798e+00   5.6548600e+00   1.9509422e+00
   5.6248600e+00   1.1583716e+00   5.6248600e+00   1.9190334e+00   5.6248600e+00   1.9509285e+00
   5.5948600e+00   1.1533342e+00   5.5948600e+00   1.9180870e+00   5.5948600e+00   1.9509148e+00
   5.5648600e+00   1.1482968e+00   5.5648600e+00   1.9171406e+00   5.5648600e+00   1.9509011e+00
   5.5348600e+00   1.1432593e+00   5.5348600e+00   1.9161942e+00   5.5348600e+00   1.9508875e+00
   5.5048600e+00   1.1382219e+00   5.5048600e+00   1.9152478e+00   5.5048600e+00   1.9508738e+00
   5.4748600e+00   1.1331844e+00   5.4748600e+00   1.9143013e+00   5.4748600e+00   1.9508601e+00
   5.4448600e+00   1.1281470e+00   5.4448600e+00   1.9133549e+00   5.4448600e+00   1.9508464e+00
   5.4148600e+00   1.1231096e+00   5.4148600e+00   1.9124085e+00   5.4148600e+00   1.9508328e+00
   5.3848600e+00   1.1180721e+00   5.3848600e+00   1.9114621e+00   5.3848600e+00   1.9508191e+00
   5.3548600e+00   1.1130347e+00   5.3548600e+00   1.9105157e+00   5.3548600e+00   1.9508054e+00
   5.3248600e+00   1.1079973e+00   5.3248600e+00   1.9095693e+00   5.3248600e+00   1.9507917e+00
   5.2948600e+00   1.1029598e+00   5.2948600e+00   1.9086228e+00   5.2948600e+00   1.9507781e+00
   5.2648600e+00   1.0979224e+00   5.2648600e+00   1.9076764e+00   5.2648600e+00   1.9507644e+00
   5.2348600e+00   1.0928850e+00   5.2348600e+00   1.9067300e+00   5.2348600e+00   1.9507507e+00
   5.2048600e+00   1.0878475e+00   5.2048600e+00   1.9057836e+00   5.2048600e+00   1.9507370e+00
   5.1748600e+00   1.0828101e+00   5.1748600e+00   1.9048372e+00   5.1748600e+00   1.9507234e+00
   5.1448600e+00   1.0777726e+00   5.1448600e+00   1.9038908e+00   5.1448600e+00   1.9507097e+00
   5.1148600e+00   1.0727352e+00   5.1148600e+00   1.9029443e+00   5.1148600e+00   1.9513418e+00
   5.0848600e+00   1.1951947e+00   5.0848600e+00   2.0368383e+00   5.0848600e+00   2.0858542e+00
   5.0548600e+00   1.2265284e+00   5.0548600e+00   2.0396883e+00   5.0548600e+00   2.0888449e+00
   5.0248600e+00   1.1843631e+00   5.0248600e+00   1.9449530e+00   5.0248600e+00   1.9945067e+00
   4.9948600e+00   1.0369182e+00   4.9948600e+00   1.8994789e+00   4.9948600e+00   1.9507271e+00
   4.9648600e+00   1.0190174e+00   4.9648600e+00   1.8978694e+00   4.9648600e+00   1.9508208e+00
   4.9348600e+00   1.0131689e+00   4.9348600e+00   1.8954730e+00   4.9348600e+00   1.9509145e+00
   4.9048600e+00   1.0073203e+00   4.9048600e+00   1.8930767e+00   4.9048600e+00   1.9510082e+00
   4.8748600e+00   1.0014717e+00   4.8748600e+00   1.8906804e+00   4.8748600e+00   1.9511019e+00
   4.8448600e+00   9.9562310e-01   4.8448600e+00   1.8882841e+00   4.8448600e+00   1.9511957e+00
   4.8148600e+00   9.8977452e-01   4.8148600e+00   1.8858878e+00   4.8148600e+00   1.9512894e+00
   4.7848600e+00   9.8392593e-01   4.7848600e+00   1.8834915e+00   4.7848600e+00   1.9513831e+00
   4.7548600e+00   9.7807734e-01   4.7548600e+00   1.8810952e+00   4.7548600e+00   1.9514768e+00
   4.7248600e+00   9.7222876e-01   4.7248600e+00   1.8786989e+00   4.7248600e+00   1.9515705e+00
   4.6948600e+00   9.6638017e-01   4.6948600e+00   1.8763026e+00   4.6948600e+00   1.9516642e+00
   4.6648600e+00   9.6053158e-01   4.6648600e+00   1.8739062e+00   4.6648600e+00   1.9517580e+00
   4.6348600e+00   9.5468300e-01   4.6348600e+00   1.8715099e+00   4.6348600e+00   1.9518517e+00
   4.6048600e+00   9.4883441e-01   4.6048600e+00   1.8691136e+00   4.6048600e+00   1.9519454e+00
   4.5748600e+00   9.4298582e-01   4.5748600e+00   1.8667173e+00   4.5748600e+00   1.9520391e+00
   4.5448600e+00   9.3713724e-01   4.5448600e+00   1.8643210e+00   4.5448600e+00   1.9521328e+00
   4.5148600e+00   9.3128865e-01   4.5148600e+00   1.8619247e+00   4.5148600e+00   1.9522265e+00
   4.4848600e+00   9.2544007e-01   4.4848600e+00   1.8595284e+00   4.4848600e+00   1.9523203e+00
   4.4548600e+00   9.1959148e-01   4.4548600e+00   1.8571321e+00   4.4548600e+00   1.9524140e+00
   4.4248600e+00   9.1374289e-01   4.4248600e+00   1.8547358e+00   4.4248600e+00   1.9525077e+00
   4.3948600e+00   9.0789431e-01   4.3948600e+00   1.8523395e+00   4.3948600e+00   1.9526014e+00
   4.3648600e+00   9.0204572e-01   4.3648600e+00   1.8499431e+00   4.3648600e+00   1.9526951e+00
   4.3348600e+00   8.9619713e-01   4.3348600e+00   1.8475468e+00   4.3348600e+00   1.9527888e+00
   4.3048600e+00   8.9034855e-01   4.3048600e+00   1.8451505e+00   4.3048600e+00   1.9528826e+00
   4.2748600e+00   8.8449996e-01   4.2748600e+00   1.8427542e+00   4.2748600e+00   1.9529763e+00
   4.2448600e+00   8.7865137e-01   4.2448600e+00   1.8403579e+00   4.2448600e+00   1.9530700e+00
   4.2148600e+00   8.7280279e-01   4.2148600e+00   1.8379616e+00   4.2148600e+00   1.9531637e+00
   4.1848600e+00   8.6695420e-01   4.1848600e+00   1.8355653e+00   4.1848600e+00   1.9532574e+00
   4.1548600e+00   8.6110561e-01   4.1548600e+00   1.8331690e+00   4.1548600e+00   1.9533511e+00
   4.1248600e+00   8.5525703e-01   4.1248600e+00   1.8307727e+00   4.1248600e+00   1.9534449e+00
   4.0948600e+00   8.7938415e-01   4.0948600e+00   1.9326974e+00   4.0948600e+00   2.0588235e+00
   4.0648600e+00   9.9755988e-01   4.0648600e+00   1.9652276e+00   4.0648600e+00   2.0916766e+00
   4.0348600e+00   9.9755987e-01   4.0348600e+00   1.9239964e+00   4.0348600e+00   2.0507557e+00
   4.0048600e+00   8.8421054e-01   4.0048600e+00   1.8211994e+00   4.0048600e+00   1.9536006e+00
   3.9748600e+00   7.9334669e-01   3.9748600e+00   1.8190942e+00   3.9748600e+00   1.9533854e+00
   3.9448600e+00   7.8698009e-01   3.9448600e+00   1.8128721e+00   3.9448600e+00   1.9527492e+00
   3.9148600e+00   7.8061349e-01   3.9148600e+00   1.8066499e+00   3.9148600e+00   1.9521130e+00
   3.8848600e+00   7.7424689e-01   3.8848600e+00   1.8004277e+00   3.8848600e+00   1.9514768e+00
   3.8548600e+00   7.6788028e-01   3.8548600e+00   1.7942055e+00   3.8548600e+00   1.9508406e+00
   3.8248600e+00   7.6151368e-01   3.8248600e+00   1.7879834e+00   3.8248600e+00   1.9502045e+00
   3.7948600e+00   7.5514708e-01   3.7948600e+00   1.7817612e+00   3.7948600e+00   1.9495683e+00
   3.7648600e+00   7.4878048e-01   3.7648600e+00   1.7755390e+00   3.7648600e+00   1.9489321e+00
   3.7348600e+00   7.4241388e-01   3.7348600e+00   1.7693168e+00   3.7348600e+00   1.9482959e+00
   3.7048600e+00   7.3604728e-01   3.7048600e+00   1.7630947e+00   3.7048600e+00   1.9476597e+00
   3.6748600e+00   7.2968068e-01   3.6748600e+00   1.7568725e+00   3.6748600e+00   1.9470235e+00
   3.6448600e+00   7.2331408e-01   3.6448600e+00   1.7506503e+00   3.6448600e+00   1.9463874e+00
   3.6148600e+00   7.1694748e-01   3.6148600e+00   1.7444282e+00   3.6148600e+00   1.9457512e+00
   3.5848600e+00   7.1058088e-01   3.5848600e+00   1.7382060e+00   3.5848600e+00   1.9451150e+00
   3.5548600e+00   7.0421428e-01   3.5548600e+00   1.7319838e+00   3.5548600e+00   1.9444788e+00
   3.5248600e+00   6.9784768e-01   3.5248600e+00   1.7257616e+00   3.5248600e+00   1.9438426e+00
   3.4948600e+00   6.9148108e-01   3.4948600e+00   1.7195395e+00   3.4948600e+00   1.9432065e+00
   3.4648600e+00   6.8511448e-01   3.4648600e+00   1.7133173e+00   3.4648600e+00   1.9425703e+00
   3.4348600e+00   6.7874788e-01   3.4348600e+00   1.7070951e+00   3.4348600e+00   1.9419341e+00
   3.4048600e+00   6.7238128e-01   3.4048600e+00   1.7008730e+00   3.4048600e+00   1.9412979e+00
   3.3748600e+00   6.6601468e-01   3.3748600e+00   1.6946508e+00   3.3748600e+00   1.9406617e+00
   3.3448600e+00   6.5964808e-01   3.3448600e+00   1.6884286e+00   3.3448600e+00   1.9400255e+00
   3.3148600e+00   6.5328148e-01   3.3148600e+00   1.6822064e+00   3.3148600e+00   1.9393894e+00
   3.2848600e+00   6.4691488e-01   3.2848600e+00   1.6759843e+00   3.2848600e+00   1.9387532e+00
   3.2548600e+00   6.4054828e-01   3.2548600e+00   1.6697621e+00   3.2548600e+00   1.9381170e+00
   3.2248600e+00   6.3418168e-01   3.2248600e+00   1.6635399e+00   3.2248600e+00   1.9374808e+00
   3.1948600e+00   6.2781508e-01   3.1948600e+00   1.6573177e+00   3.1948600e+00   1.9368446e+00
   3.1648600e+00   6.2144848e-01   3.1648600e+00   1.6510956e+00   3.1648600e+00   1.9362084e+00
   3.1348600e+00   6.1508188e-01   3.1348600e+00   1.6448734e+00   3.1348600e+00   1.9355723e+00
   3.1048600e+00   6.0871528e-01   3.1048600e+00   1.6864765e+00   3.1048600e+00   1.9885298e+00
   3.0748600e+00   6.4301152e-01   3.0748600e+00   1.7754434e+00   3.0748600e+00   2.0724790e+00
   3.0448600e+00   7.1076245e-01   3.0448600e+00   1.7707488e+00   3.0448600e+00   2.0663767e+00
   3.0148600e+00   6.9582577e-01   3.0148600e+00   1.6326121e+00   3.0148600e+00   1.9336885e+00
   2.9848600e+00   5.4787293e-01   2.9848600e+00   1.6178649e+00   2.9848600e+00   1.9383230e+00
   2.9548600e+00   5.4031645e-01   2.9548600e+00   1.6024965e+00   2.9548600e+00   1.9429574e+00
   2.9248600e+00   5.3275997e-01   2.9248600e+00   1.5871282e+00   2.9248600e+00   1.9475918e+00
   2.8948600e+00   5.2520350e-01   2.8948600e+00   1.5717598e+00   2.8948600e+00   1.9522263e+00
   2.8648600e+00   5.1764702e-01   2.8648600e+00   1.5563914e+00   2.8648600e+00   1.9568607e+00
   2.8348600e+00   5.1009054e-01   2.8348600e+00   1.5410230e+00   2.8348600e+00   1.9614952e+00
   2.8048600e+00   5.0253407e-01   2.8048600e+00   1.5256546e+00   2.8048600e+00   1.9661296e+00
   2.7748600e+00   4.9497759e-01   2.7748600e+00   1.5102863e+00   2.7748600e+00   1.9707640e+00
   2.7448600e+00   4.8742112e-01   2.7448600e+00   1.4949179e+00   2.7448600e+00   1.9753985e+00
   2.7148600e+00   4.7986464e-01   2.7148600e+00   1.4795495e+00   2.7148600e+00   1.9800329e+00
   2.6848600e+00   4.7230816e-01   2.6848600e+00   1.4641811e+00   2.6848600e+00   1.9846674e+00
   2.6548600e+00   4.6475169e-01   2.6548600e+00   1.4488127e+00   2.6548600e+00   1.9893018e+00
   2.6248600e+00   4.5719521e-01   2.6248600e+00   1.4334444e+00   2.6248600e+00   1.9939362e+00
   2.5948600e+00   4.4963873e-01   2.5948600e+00   1.4180760e+00   2.5948600e+00   1.9985707e+00
   2.5648600e+00   4.4208226e-01   2.5648600e+00   1.4027076e+00   2.5648600e+00   2.0032051e+00
   2.5348600e+00   4.3452578e-01   2.5348600e+00   1.3873392e+00   2.5348600e+00   2.0078396e+00
   2.5048600e+00   4.2696930e-01   2.5048600e+00   1.3719708e+00   2.5048600e+00   2.0124740e+00
   2.4748600e+00   4.1941283e-01   2.4748600e+00   1.3566025e+00   2.4748600e+00   2.0171084e+00
   2.4448600e+00   4.1185635e-01   2.4448600e+00   1.3412341e+00   2.4448600e+00   2.0217429e+00
   2.4148600e+00   4.0429988e-01   2.4148600e+00   1.3258657e+00   2.4148600e+00   2.0263773e+00
   2.3848600e+00   3.9674340e-01   2.3848600e+00   1.3104973e+00   2.3848600e+00   2.0310118e+00
   2.3548600e+00   3.8918692e-01   2.3548600e+00   1.2951289e+00   2.3548600e+00   2.0356462e+00
   2.3248600e+00   3.8163045e-01   2.3248600e+00   1.2797606e+00   2.3248600e+00   2.0402806e+00
   2.2948600e+00   3.7407397e-01   2.2948600e+00   1.2643922e+00   2.2948600e+00   2.0449151e+00
   2.2648600e+00   3.6651749e-01   2.2648600e+00   1.2490238e+00   2.2648600e+00   2.0495495e+00
   2.2348600e+00   3.5896102e-01   2.2348600e+00   1.2336554e+00   2.2348600e+00   2.0541839e+00
   2.2048600e+00   3.5140454e-01   2.2048600e+00   1.2182870e+00   2.2048600e+00   2.0588184e+00
   2.1748600e+00   3.4384806e-01   2.1748600e+00   1.2029187e+00   2.1748600e+00   2.0634528e+00
   2.1448600e+00   3.3629159e-01   2.1448600e+00   1.1875503e+00   2.1448600e+00   2.0680873e+00
   2.1148600e+00   3.2873511e-01   2.1148600e+00   1.1721819e+00   2.1148600e+00   2.0733582e+00
   2.0848600e+00   3.2040147e-01   2.0848600e+00   1.2918167e+00   2.0848600e+00   2.2097909e+00
   2.0548600e+00   2.5172949e-01   2.0548600e+00   1.3146338e+00   2.0548600e+00   2.2136983e+00
   2.0248600e+00   3.1380183e-01   2.0248600e+00   1.2624585e+00   2.0248600e+00   2.1223104e+00
   1.9948600e+00   2.9535508e-01   1.9948600e+00   1.1210927e+00   1.9948600e+00   2.0788793e+00
   1.9648600e+00   2.3922037e-01   1.9648600e+00   1.0951751e+00   1.9648600e+00   2.0584254e+00
   1.9348600e+00   2.1714489e-01   1.9348600e+00   1.0643072e+00   1.9348600e+00   2.0279729e+00
   1.9048600e+00   1.9506940e-01   1.9048600e+00   1.0334393e+00   1.9048600e+00   1.9975203e+00
   1.8748600e+00   1.7299392e-01   1.8748600e+00   1.0025714e+00   1.8748600e+00   1.9670678e+00
   1.8448600e+00   1.5091844e-01   1.8448600e+00   9.7170353e-01   1.8448600e+00   1.9366153e+00
   1.8148600e+00   1.2884295e-01   1.8148600e+00   9.4083564e-01   1.8148600e+00   1.9061628e+00
   1.7848600e+00   1.0676747e-01   1.7848600e+00   9.0996775e-01   1.7848600e+00   1.8757102e+00
   1.7548600e+00   8.4691986e-02   1.7548600e+00   8.7909986e-01   1.7548600e+00   1.8452577e+00
   1.7248600e+00   6.2616502e-02   1.7248600e+00   8.4823197e-01   1.7248600e+00   1.8148052e+00
   1.6948600e+00   4.0541018e-02   1.6948600e+00   8.1736409e-01   1.6948600e+00   1.7843527e+00
   1.6648600e+00   1.8465534e-02   1.6648600e+00   7.8649620e-01   1.6648600e+00   1.7539001e+00
   1.6348600e+00  -3.6099493e-03   1.6348600e+00   7.5562831e-01   1.6348600e+00   1.7234476e+00
   1.6048600e+00  -2.5685433e-02   1.6048600e+00   7.2476042e-01   1.6048600e+00   1.6929951e+00
   1.5748600e+00  -4.7760917e-02   1.5748600e+00   6.9389253e-01   1.5748600e+00   1.6625426e+00
   1.5448600e+00  -6.9836400e-02   1.5448600e+00   6.6302464e-01   1.5448600e+00   1.6320900e+00
   1.5148600e+00  -9.1911884e-02   1.5148600e+00   6.3215675e-01   1.5148600e+00   1.6016375e+00
   1.4848600e+00  -1.1398737e-01   1.4848600e+00   6.0128886e-01   1.4848600e+00   1.5711850e+00
   1.4548600e+00  -1.3606285e-01   1.4548600e+00   5.7042097e-01   1.4548600e+00   1.5407324e+00
   1.4248600e+00  -1.5813834e-01   1.4248600e+00   5.3955308e-01   1.4248600e+00   1.5102799e+00
   1.3948600e+00  -1.8021382e-01   1.3948600e+00   5.0868519e-01   1.3948600e+00   1.4798274e+00
   1.3648600e+00  -2.0228930e-01   1.3648600e+00   4.7781730e-01   1.3648600e+00   1.4493749e+00
   1.3348600e+00  -2.2436479e-01   1.3348600e+00   4.4694941e-01   1.3348600e+00   1.4189223e+00
   1.3048600e+00  -2.4644027e-01   1.3048600e+00   4.1608152e-01   1.3048600e+00   1.3884698e+00
   1.2748600e+00  -2.6851575e-01   1.2748600e+00   3.8521363e-01   1.2748600e+00   1.3580173e+00
   1.2448600e+00  -2.9059124e-01   1.2448600e+00   3.5434574e-01   1.2448600e+00   1.3275648e+00
   1.2148600e+00  -3.1266672e-01   1.2148600e+00   3.2347785e-01   1.2148600e+00   1.2971122e+00
   1.1848600e+00  -3.3474220e-01   1.1848600e+00   2.9260996e-01   1.1848600e+00   1.2666597e+00
   1.1548600e+00  -3.5681769e-01   1.1548600e+00   2.6174207e-01   1.1548600e+00   1.2362072e+00
   1.1248600e+00  -3.7889317e-01   1.1248600e+00   2.3087418e-01   1.1248600e+00   1.2057547e+00
   1.0948600e+00  -3.3533085e-01   1.0948600e+00   2.0000629e-01   1.0948600e+00   1.2521017e+00
   1.0648600e+00  -3.3521714e-01   1.0648600e+00   8.4227830e-02   1.0648600e+00   1.3228623e+00
   1.0348600e+00  -4.3756873e-01   1.0348600e+00   1.0439679e-01   1.0348600e+00   1.3101178e+00
   1.0048600e+00  -5.8940214e-01   1.0048600e+00   1.2287139e-01   1.0048600e+00   1.1634124e+00
   9.7486000e-01  -6.0788467e-01   9.7486000e-01   9.6085723e-02   9.7486000e-01   1.1017577e+00
   9.4486000e-01  -6.1805621e-01   9.4486000e-01   6.2180572e-02   9.4486000e-01   1.0339474e+00
   9.1486000e-01  -6.2822776e-01   9.1486000e-01   2.8275421e-02   9.1486000e-01   9.6613710e-01
   8.8486000e-01  -6.3839930e-01   8.8486000e-01  -5.6297305e-03   8.8486000e-01   8.9832680e-01
   8.5486000e-01  -6.4857085e-01   8.5486000e-01  -3.9534882e-02   8.5486000e-01   8.3051650e-01
   8.2486000e-01  -6.5874239e-01   8.2486000e-01  -7.3440033e-02   8.2486000e-01   7.6270620e-01
   7.9486000e-01  -6.6891394e-01   7.9486000e-01  -1.0734518e-01   7.9486000e-01   6.9489590e-01
   7.6486000e-01  -6.7908549e-01   7.6486000e-01  -1.4125033e-01   7.6486000e-01   6.2708559e-01
   7.3486000e-01  -6.8925703e-01   7.3486000e-01  -1.7515549e-01   7.3486000e-01   5.5927529e-01
   7.0486000e-01  -6.9942858e-01   7.0486000e-01  -2.0906064e-01   7.0486000e-01   4.9146499e-01
   6.7486000e-01  -7.0960012e-01   6.7486000e-01  -2.4296579e-01   6.7486000e-01   4.2365469e-01
   6.4486000e-01  -7.1977167e-01   6.4486000e-01  -2.7687094e-01   6.4486000e-01   3.5584439e-01
   6.1486000e-01  -7.2994321e-01   6.1486000e-01  -3.1077609e-01   6.1486000e-01   2.8803408e-01
   5.8486000e-01  -7.4011476e-01   5.8486000e-01  -3.4468124e-01   5.8486000e-01   2.2022378e-01
   5.5486000e-01  -7.5028630e-01   5.5486000e-01  -3.7858639e-01   5.5486000e-01   1.5241348e-01
   5.2486000e-01  -7.6045785e-01   5.2486000e-01  -4.1249154e-01   5.2486000e-01   8.4603178e-02
   4.9486000e-01  -7.7062939e-01   4.9486000e-01  -4.4639669e-01   4.9486000e-01   1.6792876e-02
   4.6486000e-01  -7.8080094e-01   4.6486000e-01  -4.8030184e-01   4.6486000e-01  -5.1017426e-02
   4.3486000e-01  -7.9097248e-01   4.3486000e-01  -5.1420700e-01   4.3486000e-01  -1.1882773e-01
   4.0486000e-01  -8.0114403e-01   4.0486000e-01  -5.4811215e-01   4.0486000e-01  -1.8663803e-01
   3.7486000e-01  -8.1131557e-01   3.7486000e-01  -5.8201730e-01   3.7486000e-01  -2.5444833e-01
   3.4486000e-01  -8.2148712e-01   3.4486000e-01  -6.1592245e-01   3.4486000e-01  -3.2225863e-01
   3.1486000e-01  -8.3165866e-01   3.1486000e-01  -6.4982760e-01   3.1486000e-01  -3.9006894e-01
   2.8486000e-01  -8.4183021e-01   2.8486000e-01  -6.8373275e-01   2.8486000e-01  -4.5787924e-01
   2.5486000e-01  -8.5200176e-01   2.5486000e-01  -7.1763790e-01   2.5486000e-01  -5.2568954e-01
   2.2486000e-01  -8.6217330e-01   2.2486000e-01  -7.5154305e-01   2.2486000e-01  -5.9349984e-01
   1.9486000e-01  -8.7234485e-01   1.9486000e-01  -7.8544820e-01   1.9486000e-01  -6.6131014e-01
   1.6486000e-01  -8.8251639e-01   1.6486000e-01  -8.1935336e-01   1.6486000e-01  -7.2912045e-01
   1.3486000e-01  -8.9268794e-01   1.3486000e-01  -8.5325851e-01   1.3486000e-01  -7.9693075e-01
   1.0486000e-01  -9.0285948e-01   1.0486000e-01  -8.8716366e-01   1.0486000e-01  -8.6474105e-01
   7.4860000e-02  -9.5768163e-01   7.4860000e-02  -9.5768163e-01   7.4860000e-02  -9.5768163e-01
   4.4860000e-02  -8.7076271e-01   4.4860000e-02  -8.7076271e-01   4.4860000e-02  -8.7076271e-01
   1.4860351e-02  -8.7464914e-01   1.4860351e-02  -8.7464914e-01   1.4860351e-02  -8.7464914e-01


==> Pictures/grad_VDA.dat <==
   1.4830512e-02  -1.0000000e+00
   4.4830000e-02  -1.0005287e+00
   7.4830000e-02  -1.0007199e+00
   1.0483000e-01  -1.0003832e+00
   1.3483000e-01  -9.8050883e-01
   1.6483000e-01  -9.5101846e-01
   1.9483000e-01  -9.2152809e-01
   2.2483000e-01  -8.9203773e-01
   2.5483000e-01  -8.6254736e-01
   2.8483000e-01  -8.3305699e-01
   3.1483000e-01  -8.0356662e-01
   3.4483000e-01  -7.7407625e-01
   3.7483000e-01  -7.4458588e-01
   4.0483000e-01  -7.1509551e-01
   4.3483000e-01  -6.8560515e-01
   4.6483000e-01  -6.5611478e-01
   4.9483000e-01  -6.2662441e-01
   5.2483000e-01  -5.9713404e-01
   5.5483000e-01  -5.6764367e-01
   5.8483000e-01  -5.3815330e-01
   6.1483000e-01  -5.0866293e-01
   6.4483000e-01  -4.7917256e-01
   6.7483000e-01  -4.4968220e-01
   7.0483000e-01  -4.2019183e-01
   7.3483000e-01  -3.9070146e-01
   7.6483000e-01  -3.6121109e-01
   7.9483000e-01  -3.3172072e-01
   8.2483000e-01  -3.0223035e-01
   8.5483000e-01  -2.7273998e-01
   8.8483000e-01  -2.4324961e-01
   9.1483000e-01  -2.1375925e-01
   9.4483000e-01  -1.8426888e-01
   9.7483000e-01  -1.5477851e-01
   1.0048300e+00  -1.7411102e-01
   1.0348300e+00  -2.1124405e-01
   1.0648300e+00  -1.9648759e-01
   1.0948300e+00  -9.5182331e-02
   1.1248300e+00  -5.5210755e-02
   1.1548300e+00  -3.2905351e-02
   1.1848300e+00  -1.0599947e-02
   1.2148300e+00   1.1705457e-02
   1.2448300e+00   3.4010861e-02
   1.2748300e+00   5.6316264e-02
   1.3048300e+00   7.8621668e-02
   1.3348300e+00   1.0092707e-01
   1.3648300e+00   1.2323248e-01
   1.3948300e+00   1.4553788e-01
   1.4248300e+00   1.6784328e-01
   1.4548300e+00   1.9014869e-01
   1.4848300e+00   2.1245409e-01
   1.5148300e+00   2.3475950e-01
   1.5448300e+00   2.5706490e-01
   1.5748300e+00   2.7937030e-01
   1.6048300e+00   3.0167571e-01
   1.6348300e+00   3.2398111e-01
   1.6648300e+00   3.4628652e-01
   1.6948300e+00   3.6859192e-01
   1.7248300e+00   3.9089732e-01
   1.7548300e+00   4.1320273e-01
   1.7848300e+00   4.3550813e-01
   1.8148300e+00   4.5781354e-01
   1.8448300e+00   4.8011894e-01
   1.8748300e+00   5.0242434e-01
   1.9048300e+00   5.2472975e-01
   1.9348300e+00   5.4703515e-01
   1.9648300e+00   5.6934055e-01
   1.9948300e+00   5.9164596e-01
   2.0248300e+00   6.3998093e-01
   2.0548300e+00   6.3511191e-01
   2.0848300e+00   6.0931929e-01
   2.1148300e+00   6.3177532e-01
   2.1448300e+00   6.4340614e-01
   2.1748300e+00   6.5462396e-01
   2.2048300e+00   6.6584179e-01
   2.2348300e+00   6.7705961e-01
   2.2648300e+00   6.8827744e-01
   2.2948300e+00   6.9949526e-01
   2.3248300e+00   7.1071309e-01
   2.3548300e+00   7.2193091e-01
   2.3848300e+00   7.3314874e-01
   2.4148300e+00   7.4436657e-01
   2.4448300e+00   7.5558439e-01
   2.4748300e+00   7.6680222e-01
   2.5048300e+00   7.7802004e-01
   2.5348300e+00   7.8923787e-01
   2.5648300e+00   8.0045569e-01
   2.5948300e+00   8.1167352e-01
   2.6248300e+00   8.2289134e-01
   2.6548300e+00   8.3410917e-01
   2.6848300e+00   8.4532699e-01
   2.7148300e+00   8.5654482e-01
   2.7448300e+00   8.6776264e-01
   2.7748300e+00   8.7898047e-01
   2.8048300e+00   8.9019829e-01
   2.8348300e+00   9.0141612e-01
   2.8648300e+00   9.1263394e-01
   2.8948300e+00   9.2385177e-01
   2.9248300e+00   9.3506959e-01
   2.9548300e+00   9.4628742e-01
   2.9848300e+00   9.5750524e-01
   3.0148300e+00   9.6872307e-01
   3.0448300e+00   1.0420397e+00
   3.0748300e+00   9.9697872e-01
   3.1048300e+00   9.8695191e-01
   3.1348300e+00   9.9299312e-01
   3.1648300e+00   1.0020946e+00
   3.1948300e+00   1.0111960e+00
   3.2248300e+00   1.0202974e+00
   3.2548300e+00   1.0293989e+00
   3.2848300e+00   1.0385003e+00
   3.3148300e+00   1.0476017e+00
   3.3448300e+00   1.0567032e+00
   3.3748300e+00   1.0658046e+00
   3.4048300e+00   1.0749061e+00
   3.4348300e+00   1.0840075e+00
   3.4648300e+00   1.0931089e+00
   3.4948300e+00   1.1022104e+00
   3.5248300e+00   1.1113118e+00
   3.5548300e+00   1.1204132e+00
   3.5848300e+00   1.1295147e+00
   3.6148300e+00   1.1386161e+00
   3.6448300e+00   1.1477175e+00
   3.6748300e+00   1.1568190e+00
   3.7048300e+00   1.1659204e+00
   3.7348300e+00   1.1750219e+00
   3.7648300e+00   1.1841233e+00
   3.7948300e+00   1.1932247e+00
   3.8248300e+00   1.2023262e+00
   3.8548300e+00   1.2114276e+00
   3.8848300e+00   1.2205290e+00
   3.9148300e+00   1.2296305e+00
   3.9448300e+00   1.2387319e+00
   3.9748300e+00   1.2478334e+00
   4.0048300e+00   1.2548917e+00
   4.0348300e+00   1.2709090e+00
   4.0648300e+00   1.3291675e+00
   4.0948300e+00   1.2726384e+00
   4.1248300e+00   1.2748276e+00
   4.1548300e+00   1.2815087e+00
   4.1848300e+00   1.2881899e+00
   4.2148300e+00   1.2948711e+00
   4.2448300e+00   1.3015523e+00
   4.2748300e+00   1.3082334e+00
   4.3048300e+00   1.3149146e+00
   4.3348300e+00   1.3215958e+00
   4.3648300e+00   1.3282769e+00
   4.3948300e+00   1.3349581e+00
   4.4248300e+00   1.3416393e+00
   4.4548300e+00   1.3483204e+00
   4.4848300e+00   1.3550016e+00
   4.5148300e+00   1.3616828e+00
   4.5448300e+00   1.3683639e+00
   4.5748300e+00   1.3750451e+00
   4.6048300e+00   1.3817263e+00
   4.6348300e+00   1.3884074e+00
   4.6648300e+00   1.3950886e+00
   4.6948300e+00   1.4017698e+00
   4.7248300e+00   1.4084510e+00
   4.7548300e+00   1.4151321e+00
   4.7848300e+00   1.4218133e+00
   4.8148300e+00   1.4284945e+00
   4.8448300e+00   1.4351756e+00
   4.8748300e+00   1.4418568e+00
   4.9048300e+00   1.4485380e+00
   4.9348300e+00   1.4552191e+00
   4.9648300e+00   1.4619003e+00
   4.9948300e+00   1.4610929e+00
   5.0248300e+00   1.4608961e+00
   5.0548300e+00   1.5221835e+00
   5.0848300e+00   1.4815085e+00
   5.1148300e+00   1.4811267e+00
   5.1448300e+00   1.4858147e+00
   5.1748300e+00   1.4905294e+00
   5.2048300e+00   1.4952442e+00
   5.2348300e+00   1.4999589e+00
   5.2648300e+00   1.5046736e+00
   5.2948300e+00   1.5093883e+00
   5.3248300e+00   1.5141031e+00
   5.3548300e+00   1.5188178e+00
   5.3848300e+00   1.5235325e+00
   5.4148300e+00   1.5282473e+00
   5.4448300e+00   1.5329620e+00
   5.4748300e+00   1.5376767e+00
   5.5048300e+00   1.5423915e+00
   5.5348300e+00   1.5471062e+00
   5.5648300e+00   1.5518209e+00
   5.5948300e+00   1.5565357e+00
   5.6248300e+00   1.5612504e+00
   5.6548300e+00   1.5659651e+00
   5.6848300e+00   1.5706799e+00
   5.7148300e+00   1.5753946e+00
   5.7448300e+00   1.5801093e+00
   5.7748300e+00   1.5848241e+00
   5.8048300e+00   1.5895388e+00
   5.8348300e+00   1.5942535e+00
   5.8648300e+00   1.5989683e+00
   5.8948300e+00   1.6036830e+00
   5.9248300e+00   1.6083977e+00
   5.9548300e+00   1.6131125e+00
   5.9848300e+00   1.6178272e+00
   6.0148300e+00   1.6067379e+00
   6.0448300e+00   1.6294929e+00
   6.0748300e+00   1.6549044e+00
   6.1048300e+00   1.6274917e+00
   6.1348300e+00   1.6296825e+00
   6.1648300e+00   1.6329968e+00
   6.1948300e+00   1.6363111e+00
   6.2248300e+00   1.6396254e+00
   6.2548300e+00   1.6429397e+00
   6.2848300e+00   1.6462540e+00
   6.3148300e+00   1.6495683e+00
   6.3448300e+00   1.6528826e+00
   6.3748300e+00   1.6561969e+00
   6.4048300e+00   1.6595112e+00
   6.4348300e+00   1.6628255e+00
   6.4648300e+00   1.6661398e+00
   6.4948300e+00   1.6694541e+00
   6.5248300e+00   1.6727684e+00
   6.5548300e+00   1.6760828e+00
   6.5848300e+00   1.6793971e+00
   6.6148300e+00   1.6827114e+00
   6.6448300e+00   1.6860257e+00
   6.6748300e+00   1.6893400e+00
   6.7048300e+00   1.6926543e+00
   6.7348300e+00   1.6959686e+00
   6.7648300e+00   1.6992829e+00
   6.7948300e+00   1.7025972e+00
   6.8248300e+00   1.7059115e+00
   6.8548300e+00   1.7092258e+00
   6.8848300e+00   1.7125401e+00
   6.9148300e+00   1.7158544e+00
   6.9448300e+00   1.7191687e+00
   6.9748300e+00   1.7224830e+00
   7.0048300e+00   1.7100701e+00
   7.0348300e+00   1.7124532e+00
   7.0648300e+00   1.7794063e+00
   7.0948300e+00   1.7298554e+00
   7.1248300e+00   1.7306239e+00
   7.1548300e+00   1.7329692e+00
   7.1848300e+00   1.7353144e+00
   7.2148300e+00   1.7376597e+00
   7.2448300e+00   1.7400050e+00
   7.2748300e+00   1.7423503e+00
   7.3048300e+00   1.7446956e+00
   7.3348300e+00   1.7470409e+00
   7.3648300e+00   1.7493862e+00
   7.3948300e+00   1.7517315e+00
   7.4248300e+00   1.7540768e+00
   7.4548300e+00   1.7564221e+00
   7.4848300e+00   1.7587674e+00
   7.5148300e+00   1.7611127e+00
   7.5448300e+00   1.7634580e+00
   7.5748300e+00   1.7658033e+00
   7.6048300e+00   1.7681486e+00
   7.6348300e+00   1.7704939e+00
   7.6648300e+00   1.7728392e+00
   7.6948300e+00   1.7751845e+00
   7.7248300e+00   1.7775297e+00
   7.7548300e+00   1.7798750e+00
   7.7848300e+00   1.7822203e+00
   7.8148300e+00   1.7845656e+00
   7.8448300e+00   1.7869109e+00
   7.8748300e+00   1.7892562e+00
   7.9048300e+00   1.7916015e+00
   7.9348300e+00   1.7939468e+00
   7.9648300e+00   1.7962921e+00
   7.9948300e+00   1.7859488e+00
   8.0248300e+00   1.7838063e+00
   8.0548300e+00   1.8221207e+00
   8.0848300e+00   1.8022958e+00
   8.1148300e+00   1.8019326e+00
   8.1448300e+00   1.8035977e+00
   8.1748300e+00   1.8052722e+00
   8.2048300e+00   1.8069467e+00
   8.2348300e+00   1.8086213e+00
   8.2648300e+00   1.8102958e+00
   8.2948300e+00   1.8119703e+00
   8.3248300e+00   1.8136448e+00
   8.3548300e+00   1.8153194e+00
   8.3848300e+00   1.8169939e+00
   8.4148300e+00   1.8186684e+00
   8.4448300e+00   1.8203429e+00
   8.4748300e+00   1.8220175e+00
   8.5048300e+00   1.8236920e+00
   8.5348300e+00   1.8253665e+00
   8.5648300e+00   1.8270410e+00
   8.5948300e+00   1.8287156e+00
   8.6248300e+00   1.8303901e+00
   8.6548300e+00   1.8320646e+00
   8.6848300e+00   1.8337391e+00
   8.7148300e+00   1.8354137e+00
   8.7448300e+00   1.8370882e+00
   8.7748300e+00   1.8387627e+00
   8.8048300e+00   1.8404372e+00
   8.8348300e+00   1.8421118e+00
   8.8648300e+00   1.8437863e+00
   8.8948300e+00   1.8454608e+00
   8.9248300e+00   1.8471353e+00
   8.9548300e+00   1.8488099e+00
   8.9848300e+00   1.8504844e+00
   9.0148300e+00   1.8369108e+00
   9.0448300e+00   1.8502751e+00
   9.0748300e+00   1.8743736e+00
   9.1048300e+00   1.8531620e+00
   9.1348300e+00   1.8539597e+00
   9.1648300e+00   1.8551665e+00
   9.1948300e+00   1.8563733e+00
   9.2248300e+00   1.8575801e+00
   9.2548300e+00   1.8587869e+00
   9.2848300e+00   1.8599937e+00
   9.3148300e+00   1.8612005e+00
   9.3448300e+00   1.8624073e+00
   9.3748300e+00   1.8636141e+00
   9.4048300e+00   1.8648209e+00
   9.4348300e+00   1.8660277e+00
   9.4648300e+00   1.8672344e+00
   9.4948300e+00   1.8684412e+00
   9.5248300e+00   1.8696480e+00
   9.5548300e+00   1.8708548e+00
   9.5848300e+00   1.8720616e+00
   9.6148300e+00   1.8732684e+00
   9.6448300e+00   1.8744752e+00
   9.6748300e+00   1.8756820e+00
   9.7048300e+00   1.8768888e+00
   9.7348300e+00   1.8780956e+00
   9.7648300e+00   1.8793024e+00
   9.7948300e+00   1.8805092e+00
   9.8248300e+00   1.8817160e+00
   9.8548300e+00   1.8829228e+00
   9.8848300e+00   1.8841296e+00
   9.9148300e+00   1.8853363e+00
   9.9448300e+00   1.8865431e+00
   9.9748300e+00   1.8877499e+00
   1.0004830e+01   1.8755406e+00
   1.0034830e+01   1.8766310e+00
   1.0064830e+01   1.9237165e+00
   1.0094830e+01   1.8899359e+00
   1.0124830e+01   1.8902235e+00
   1.0154830e+01   1.8911013e+00
   1.0184830e+01   1.8919790e+00
   1.0214830e+01   1.8928568e+00
   1.0244830e+01   1.8937346e+00
   1.0274830e+01   1.8946124e+00
   1.0304830e+01   1.8954901e+00
   1.0334830e+01   1.8963679e+00
   1.0364830e+01   1.8972457e+00
   1.0394830e+01   1.8981235e+00
   1.0424830e+01   1.8990012e+00
   1.0454830e+01   1.8998790e+00
   1.0484830e+01   1.9007568e+00
   1.0514830e+01   1.9016346e+00
   1.0544830e+01   1.9025123e+00
   1.0574830e+01   1.9033901e+00
   1.0604830e+01   1.9042679e+00
   1.0634830e+01   1.9051457e+00
   1.0664830e+01   1.9060234e+00
   1.0694830e+01   1.9069012e+00
   1.0724830e+01   1.9077790e+00
   1.0754830e+01   1.9086568e+00
   1.0784830e+01   1.9095345e+00
   1.0814830e+01   1.9104123e+00
   1.0844830e+01   1.9112901e+00
   1.0874830e+01   1.9121679e+00
   1.0904830e+01   1.9130456e+00
   1.0934830e+01   1.9139234e+00
   1.0964830e+01   1.9148012e+00
   1.0994830e+01   1.9057865e+00
   1.1024830e+01   1.9039294e+00
   1.1054830e+01   1.9298712e+00
   1.1084830e+01   1.9168557e+00
   1.1114830e+01   1.9165951e+00
   1.1144830e+01   1.9172357e+00
   1.1174830e+01   1.9178800e+00
   1.1204830e+01   1.9185243e+00
   1.1234830e+01   1.9191685e+00
   1.1264830e+01   1.9198128e+00
   1.1294830e+01   1.9204570e+00
   1.1324830e+01   1.9211013e+00
   1.1354830e+01   1.9217456e+00
   1.1384830e+01   1.9223898e+00
   1.1414830e+01   1.9230341e+00
   1.1444830e+01   1.9236784e+00
   1.1474830e+01   1.9243226e+00
   1.1504830e+01   1.9249669e+00
   1.1534830e+01   1.9256112e+00
   1.1564830e+01   1.9262554e+00
   1.1594830e+01   1.9268997e+00
   1.1624830e+01   1.9275440e+00
   1.1654830e+01   1.9281882e+00
   1.1684830e+01   1.9288325e+00
   1.1714830e+01   1.9294767e+00
   1.1744830e+01   1.9301210e+00
   1.1774830e+01   1.9307653e+00
   1.1804830e+01   1.9314095e+00
   1.1834830e+01   1.9320538e+00
   1.1864830e+01   1.9326981e+00
   1.1894830e+01   1.9333423e+00
   1.1924830e+01   1.9339866e+00
   1.1954830e+01   1.9346309e+00
   1.1984830e+01   1.9352751e+00
   1.2014830e+01   1.9250047e+00
   1.2044830e+01   1.9338386e+00
   1.2074830e+01   1.9507955e+00
   1.2104830e+01   1.9361097e+00
   1.2134830e+01   1.9364250e+00
   1.2164830e+01   1.9369021e+00
   1.2194830e+01   1.9373792e+00
   1.2224830e+01   1.9378563e+00
   1.2254830e+01   1.9383334e+00
   1.2284830e+01   1.9388105e+00
   1.2314830e+01   1.9392876e+00
   1.2344830e+01   1.9397647e+00
   1.2374830e+01   1.9402418e+00
   1.2404830e+01   1.9407188e+00
   1.2434830e+01   1.9411959e+00
   1.2464830e+01   1.9416730e+00
   1.2494830e+01   1.9421501e+00
   1.2524830e+01   1.9426272e+00
   1.2554830e+01   1.9431043e+00
   1.2584830e+01   1.9435814e+00
   1.2614830e+01   1.9440585e+00
   1.2644830e+01   1.9445356e+00
   1.2674830e+01   1.9450127e+00
   1.2704830e+01   1.9454898e+00
   1.2734830e+01   1.9459669e+00
   1.2764830e+01   1.9464439e+00
   1.2794830e+01   1.9469210e+00
   1.2824830e+01   1.9473981e+00
   1.2854830e+01   1.9478752e+00
   1.2884830e+01   1.9483523e+00
   1.2914830e+01   1.9488294e+00
   1.2944830e+01   1.9493065e+00
   1.2974830e+01   1.9497836e+00
   1.3004830e+01   1.9408067e+00
   1.3034830e+01   1.9414845e+00
   1.3064830e+01   1.9734040e+00
   1.3094830e+01   1.9505298e+00
   1.3124830e+01   1.9506465e+00
   1.3154830e+01   1.9510029e+00
   1.3184830e+01   1.9513593e+00
   1.3214830e+01   1.9517157e+00
   1.3244830e+01   1.9520721e+00
   1.3274830e+01   1.9524285e+00
   1.3304830e+01   1.9527849e+00
   1.3334830e+01   1.9531413e+00
   1.3364830e+01   1.9534977e+00
   1.3394830e+01   1.9538541e+00
   1.3424830e+01   1.9542105e+00
   1.3454830e+01   1.9545669e+00
   1.3484830e+01   1.9549233e+00
   1.3514830e+01   1.9552797e+00
   1.3544830e+01   1.9556361e+00
   1.3574830e+01   1.9559925e+00
   1.3604830e+01   1.9563489e+00
   1.3634830e+01   1.9567053e+00
   1.3664830e+01   1.9570617e+00
   1.3694830e+01   1.9574181e+00
   1.3724830e+01   1.9577745e+00
   1.3754830e+01   1.9581309e+00
   1.3784830e+01   1.9584873e+00
   1.3814830e+01   1.9588437e+00
   1.3844830e+01   1.9592001e+00
   1.3874830e+01   1.9595565e+00
   1.3904830e+01   1.9599129e+00
   1.3934830e+01   1.9602693e+00
   1.3964830e+01   1.9606257e+00
   1.3994830e+01   1.9540738e+00
   1.4024830e+01   1.9527702e+00
   1.4054830e+01   1.9702072e+00
   1.4084830e+01   1.9614609e+00
   1.4114830e+01   1.9612840e+00
   1.4144830e+01   1.9615510e+00
   1.4174830e+01   1.9618195e+00
   1.4204830e+01   1.9620881e+00
   1.4234830e+01   1.9623566e+00
   1.4264830e+01   1.9626252e+00
   1.4294830e+01   1.9628938e+00
   1.4324830e+01   1.9631623e+00
   1.4354830e+01   1.9634309e+00
   1.4384830e+01   1.9636994e+00
   1.4414830e+01   1.9639680e+00
   1.4444830e+01   1.9642365e+00
   1.4474830e+01   1.9645051e+00
   1.4504830e+01   1.9647736e+00
   1.4534830e+01   1.9650422e+00
   1.4564830e+01   1.9653107e+00
   1.4594830e+01   1.9655793e+00
   1.4624830e+01   1.9658479e+00
   1.4654830e+01   1.9661164e+00
   1.4684830e+01   1.9663850e+00
   1.4714830e+01   1.9666535e+00
   1.4744830e+01   1.9669221e+00
   1.4774830e+01   1.9671906e+00
   1.4804830e+01   1.9674592e+00
   1.4834830e+01   1.9677277e+00
   1.4864830e+01   1.9679963e+00
   1.4894830e+01   1.9682648e+00
   1.4924830e+01   1.9685334e+00
   1.4954830e+01   1.9688020e+00
   1.4984830e+01   1.9690705e+00
   1.5014830e+01   1.9619134e+00
   1.5044830e+01   1.9678306e+00
   1.5074830e+01   1.9793033e+00
   1.5104830e+01   1.9693770e+00
   1.5134830e+01   1.9695119e+00
   1.5164830e+01   1.9697160e+00
   1.5194830e+01   1.9699202e+00
   1.5224830e+01   1.9701243e+00
   1.5254830e+01   1.9703284e+00
   1.5284830e+01   1.9705325e+00
   1.5314830e+01   1.9707366e+00
   1.5344830e+01   1.9709407e+00
   1.5374830e+01   1.9711448e+00
   1.5404830e+01   1.9713489e+00
   1.5434830e+01   1.9715530e+00
   1.5464830e+01   1.9717572e+00
   1.5494830e+01   1.9719613e+00
   1.5524830e+01   1.9721654e+00
   1.5554830e+01   1.9723695e+00
   1.5584830e+01   1.9725736e+00
   1.5614830e+01   1.9727777e+00
   1.5644830e+01   1.9729818e+00
   1.5674830e+01   1.9731859e+00
   1.5704830e+01   1.9733901e+00
   1.5734830e+01   1.9735942e+00
   1.5764830e+01   1.9737983e+00
   1.5794830e+01   1.9740024e+00
   1.5824830e+01   1.9742065e+00
   1.5854830e+01   1.9744106e+00
   1.5884830e+01   1.9746147e+00
   1.5914830e+01   1.9748188e+00
   1.5944830e+01   1.9750229e+00
   1.5974830e+01   1.9752271e+00
   1.6004830e+01   1.9689660e+00
   1.6034830e+01   1.9694156e+00
   1.6064830e+01   1.9909926e+00
   1.6094830e+01   1.9755219e+00
   1.6124830e+01   1.9755732e+00
   1.6154830e+01   1.9757297e+00
   1.6184830e+01   1.9758862e+00
   1.6214830e+01   1.9760426e+00
   1.6244830e+01   1.9761991e+00
   1.6274830e+01   1.9763556e+00
   1.6304830e+01   1.9765120e+00
   1.6334830e+01   1.9766685e+00
   1.6364830e+01   1.9768250e+00
   1.6394830e+01   1.9769815e+00
   1.6424830e+01   1.9771379e+00
   1.6454830e+01   1.9772944e+00
   1.6484830e+01   1.9774509e+00
   1.6514830e+01   1.9776073e+00
   1.6544830e+01   1.9777638e+00
   1.6574830e+01   1.9779203e+00
   1.6604830e+01   1.9780768e+00
   1.6634830e+01   1.9782332e+00
   1.6664830e+01   1.9783897e+00
   1.6694830e+01   1.9785462e+00
   1.6724830e+01   1.9787026e+00
   1.6754830e+01   1.9788591e+00
   1.6784830e+01   1.9790156e+00
   1.6814830e+01   1.9791721e+00
   1.6844830e+01   1.9793285e+00
   1.6874830e+01   1.9794850e+00
   1.6904830e+01   1.9796415e+00
   1.6934830e+01   1.9797979e+00
   1.6964830e+01   1.9799544e+00
   1.6994830e+01   1.9753489e+00
   1.7024830e+01   1.9744555e+00
   1.7054830e+01   1.9862921e+00
   1.7084830e+01   1.9803494e+00
   1.7114830e+01   1.9802290e+00
   1.7144830e+01   1.9803493e+00
   1.7174830e+01   1.9804703e+00
   1.7204830e+01   1.9805913e+00
   1.7234830e+01   1.9807123e+00
   1.7264830e+01   1.9808333e+00
   1.7294830e+01   1.9809543e+00
   1.7324830e+01   1.9810753e+00
   1.7354830e+01   1.9811962e+00
   1.7384830e+01   1.9813172e+00
   1.7414830e+01   1.9814382e+00
   1.7444830e+01   1.9815592e+00
   1.7474830e+01   1.9816802e+00
   1.7504830e+01   1.9818012e+00
   1.7534830e+01   1.9819222e+00
   1.7564830e+01   1.9820431e+00
   1.7594830e+01   1.9821641e+00
   1.7624830e+01   1.9822851e+00
   1.7654830e+01   1.9824061e+00
   1.7684830e+01   1.9825271e+00
   1.7714830e+01   1.9826481e+00
   1.7744830e+01   1.9827691e+00
   1.7774830e+01   1.9828900e+00
   1.7804830e+01   1.9830110e+00
   1.7834830e+01   1.9831320e+00
   1.7864830e+01   1.9832530e+00
   1.7894830e+01   1.9833740e+00
   1.7924830e+01   1.9834950e+00
   1.7954830e+01   1.9836160e+00
   1.7984830e+01   1.9837369e+00
   1.8014830e+01   1.9787666e+00
   1.8044830e+01   1.9828088e+00
   1.8074830e+01   1.9906616e+00
   1.8104830e+01   1.9838665e+00
   1.8134830e+01   1.9839289e+00
   1.8164830e+01   1.9840232e+00
   1.8194830e+01   1.9841176e+00
   1.8224830e+01   1.9842119e+00
   1.8254830e+01   1.9843063e+00
   1.8284830e+01   1.9844006e+00
   1.8314830e+01   1.9844950e+00
   1.8344830e+01   1.9845893e+00
   1.8374830e+01   1.9846837e+00
   1.8404830e+01   1.9847781e+00
   1.8434830e+01   1.9848724e+00
   1.8464830e+01   1.9849668e+00
   1.8494830e+01   1.9850611e+00
   1.8524830e+01   1.9851555e+00
   1.8554830e+01   1.9852498e+00
   1.8584830e+01   1.9853442e+00
   1.8614830e+01   1.9854385e+00
   1.8644830e+01   1.9855329e+00
   1.8674830e+01   1.9856272e+00
   1.8704830e+01   1.9857216e+00
   1.8734830e+01   1.9858159e+00
   1.8764830e+01   1.9859103e+00
   1.8794830e+01   1.9860046e+00
   1.8824830e+01   1.9860990e+00
   1.8854830e+01   1.9861934e+00
   1.8884830e+01   1.9862877e+00
   1.8914830e+01   1.9863821e+00
   1.8944830e+01   1.9864764e+00
   1.8974830e+01   1.9865708e+00
   1.9004830e+01   1.9821818e+00
   1.9034830e+01   1.9824906e+00
   1.9064830e+01   1.9973810e+00
   1.9094830e+01   1.9867020e+00
   1.9124830e+01   1.9867263e+00
   1.9154830e+01   1.9868005e+00
   1.9184830e+01   1.9868747e+00
   1.9214830e+01   1.9869489e+00
   1.9244830e+01   1.9870232e+00
   1.9274830e+01   1.9870974e+00
   1.9304830e+01   1.9871716e+00
   1.9334830e+01   1.9872458e+00
   1.9364830e+01   1.9873200e+00
   1.9394830e+01   1.9873942e+00
   1.9424830e+01   1.9874684e+00
   1.9454830e+01   1.9875427e+00
   1.9484830e+01   1.9876169e+00
   1.9514830e+01   1.9876911e+00
   1.9544830e+01   1.9877653e+00
   1.9574830e+01   1.9878395e+00
   1.9604830e+01   1.9879137e+00
   1.9634830e+01   1.9879880e+00
   1.9664830e+01   1.9880622e+00
   1.9694830e+01   1.9881364e+00
   1.9724830e+01   1.9882106e+00
   1.9754830e+01   1.9882848e+00
   1.9784830e+01   1.9883590e+00
   1.9814830e+01   1.9884332e+00
   1.9844830e+01   1.9885075e+00
   1.9874830e+01   1.9885817e+00
   1.9904830e+01   1.9886559e+00
   1.9934830e+01   1.9887301e+00
   1.9964830e+01   1.9888043e+00
   1.9994830e+01   1.9855347e+00
   2.0024830e+01   1.9849106e+00
   2.0054830e+01   1.9931574e+00
   2.0084830e+01   1.9890154e+00
   2.0114830e+01   1.9889315e+00
   2.0144830e+01   1.9889900e+00
   2.0174830e+01   1.9890489e+00
   2.0204830e+01   1.9891078e+00
   2.0234830e+01   1.9891666e+00
   2.0264830e+01   1.9892255e+00
   2.0294830e+01   1.9892844e+00
   2.0324830e+01   1.9893433e+00
   2.0354830e+01   1.9894021e+00
   2.0384830e+01   1.9894610e+00
   2.0414830e+01   1.9895199e+00
   2.0444830e+01   1.9895787e+00
   2.0474830e+01   1.9896376e+00
   2.0504830e+01   1.9896965e+00
   2.0534830e+01   1.9897554e+00
   2.0564830e+01   1.9898142e+00
   2.0594830e+01   1.9898731e+00
   2.0624830e+01   1.9899320e+00
   2.0654830e+01   1.9899909e+00
   2.0684830e+01   1.9900497e+00
   2.0714830e+01   1.9901086e+00
   2.0744830e+01   1.9901675e+00
   2.0774830e+01   1.9902263e+00
   2.0804830e+01   1.9902852e+00
   2.0834830e+01   1.9903441e+00
   2.0864830e+01   1.9904030e+00
   2.0894830e+01   1.9904618e+00
   2.0924830e+01   1.9905207e+00
   2.0954830e+01   1.9905796e+00
   2.0984830e+01   1.9906384e+00
   2.1014830e+01   1.9871093e+00
   2.1044830e+01   1.9899549e+00
   2.1074830e+01   1.9954861e+00
   2.1104830e+01   1.9906996e+00
   2.1134830e+01   1.9907307e+00
   2.1164830e+01   1.9907778e+00
   2.1194830e+01   1.9908249e+00
   2.1224830e+01   1.9908720e+00
   2.1254830e+01   1.9909191e+00
   2.1284830e+01   1.9909662e+00
   2.1314830e+01   1.9910133e+00
   2.1344830e+01   1.9910604e+00
   2.1374830e+01   1.9911075e+00
   2.1404830e+01   1.9911546e+00
   2.1434830e+01   1.9912017e+00
   2.1464830e+01   1.9912488e+00
   2.1494830e+01   1.9912959e+00
   2.1524830e+01   1.9913430e+00
   2.1554830e+01   1.9913901e+00
   2.1584830e+01   1.9914372e+00
   2.1614830e+01   1.9914842e+00
   2.1644830e+01   1.9915313e+00
   2.1674830e+01   1.9915784e+00
   2.1704830e+01   1.9916255e+00
   2.1734830e+01   1.9916726e+00
   2.1764830e+01   1.9917197e+00
   2.1794830e+01   1.9917668e+00
   2.1824830e+01   1.9918139e+00
   2.1854830e+01   1.9918610e+00
   2.1884830e+01   1.9919081e+00
   2.1914830e+01   1.9919552e+00
   2.1944830e+01   1.9920023e+00
   2.1974830e+01   1.9920494e+00
   2.2004830e+01   1.9888953e+00
   2.2034830e+01   1.9891149e+00
   2.2064830e+01   1.9997203e+00
   2.2094830e+01   1.9921137e+00
   2.2124830e+01   1.9921262e+00
   2.2154830e+01   1.9921641e+00
   2.2184830e+01   1.9922021e+00
   2.2214830e+01   1.9922401e+00
   2.2244830e+01   1.9922781e+00
   2.2274830e+01   1.9923161e+00
   2.2304830e+01   1.9923541e+00
   2.2334830e+01   1.9923921e+00
   2.2364830e+01   1.9924300e+00
   2.2394830e+01   1.9924680e+00
   2.2424830e+01   1.9925060e+00
   2.2454830e+01   1.9925440e+00
   2.2484830e+01   1.9925820e+00
   2.2514830e+01   1.9926200e+00
   2.2544830e+01   1.9926580e+00
   2.2574830e+01   1.9926959e+00
   2.2604830e+01   1.9927339e+00
   2.2634830e+01   1.9927719e+00
   2.2664830e+01   1.9928099e+00
   2.2694830e+01   1.9928479e+00
   2.2724830e+01   1.9928859e+00
   2.2754830e+01   1.9929238e+00
   2.2784830e+01   1.9929618e+00
   2.2814830e+01   1.9929998e+00
   2.2844830e+01   1.9930378e+00
   2.2874830e+01   1.9930758e+00
   2.2904830e+01   1.9931138e+00
   2.2934830e+01   1.9931518e+00
   2.2964830e+01   1.9931897e+00
   2.2994830e+01   1.9908076e+00
   2.3024830e+01   1.9903576e+00
   2.3054830e+01   1.9962992e+00
   2.3084830e+01   1.9933146e+00
   2.3114830e+01   1.9932541e+00
   2.3144830e+01   1.9932848e+00
   2.3174830e+01   1.9933157e+00
   2.3204830e+01   1.9933466e+00
   2.3234830e+01   1.9933775e+00
   2.3264830e+01   1.9934084e+00
   2.3294830e+01   1.9934393e+00
   2.3324830e+01   1.9934701e+00
   2.3354830e+01   1.9935010e+00
   2.3384830e+01   1.9935319e+00
   2.3414830e+01   1.9935628e+00
   2.3444830e+01   1.9935937e+00
   2.3474830e+01   1.9936246e+00
   2.3504830e+01   1.9936555e+00
   2.3534830e+01   1.9936863e+00
   2.3564830e+01   1.9937172e+00
   2.3594830e+01   1.9937481e+00
   2.3624830e+01   1.9937790e+00
   2.3654830e+01   1.9938099e+00
   2.3684830e+01   1.9938408e+00
   2.3714830e+01   1.9938717e+00
   2.3744830e+01   1.9939026e+00
   2.3774830e+01   1.9939334e+00
   2.3804830e+01   1.9939643e+00
   2.3834830e+01   1.9939952e+00
   2.3864830e+01   1.9940261e+00
   2.3894830e+01   1.9940570e+00
   2.3924830e+01   1.9940879e+00
   2.3954830e+01   1.9941188e+00
   2.3984830e+01   1.9941496e+00
   2.4014830e+01   1.9915641e+00
   2.4044830e+01   1.9936385e+00
   2.4074830e+01   1.9976711e+00
   2.4104830e+01   1.9941813e+00
   2.4134830e+01   1.9941980e+00
   2.4164830e+01   1.9942233e+00
   2.4194830e+01   1.9942486e+00
   2.4224830e+01   1.9942739e+00
   2.4254830e+01   1.9942993e+00
   2.4284830e+01   1.9943246e+00
   2.4314830e+01   1.9943499e+00
   2.4344830e+01   1.9943752e+00
   2.4374830e+01   1.9944005e+00
   2.4404830e+01   1.9944258e+00
   2.4434830e+01   1.9944511e+00
   2.4464830e+01   1.9944764e+00
   2.4494830e+01   1.9945018e+00
   2.4524830e+01   1.9945271e+00
   2.4554830e+01   1.9945524e+00
   2.4584830e+01   1.9945777e+00
   2.4614830e+01   1.9946030e+00
   2.4644830e+01   1.9946283e+00
   2.4674830e+01   1.9946536e+00
   2.4704830e+01   1.9946789e+00
   2.4734830e+01   1.9947043e+00
   2.4764830e+01   1.9947296e+00
   2.4794830e+01   1.9947549e+00
   2.4824830e+01   1.9947802e+00
   2.4854830e+01   1.9948055e+00
   2.4884830e+01   1.9948308e+00
   2.4914830e+01   1.9948561e+00
   2.4944830e+01   1.9948815e+00
   2.4974830e+01   1.9949068e+00
   2.5004830e+01   1.9925669e+00
   2.5034830e+01   1.9927289e+00
   2.5064830e+01   2.0005528e+00
   2.5094830e+01   1.9949410e+00
   2.5124830e+01   1.9949479e+00
   2.5154830e+01   1.9949688e+00
   2.5184830e+01   1.9949897e+00
   2.5214830e+01   1.9950106e+00
   2.5244830e+01   1.9950315e+00
   2.5274830e+01   1.9950524e+00
   2.5304830e+01   1.9950733e+00
   2.5334830e+01   1.9950942e+00
   2.5364830e+01   1.9951151e+00
   2.5394830e+01   1.9951360e+00
   2.5424830e+01   1.9951569e+00
   2.5454830e+01   1.9951778e+00
   2.5484830e+01   1.9951987e+00
   2.5514830e+01   1.9952196e+00
   2.5544830e+01   1.9952406e+00
   2.5574830e+01   1.9952615e+00
   2.5604830e+01   1.9952824e+00
   2.5634830e+01   1.9953033e+00
   2.5664830e+01   1.9953242e+00
   2.5694830e+01   1.9953451e+00
   2.5724830e+01   1.9953660e+00
   2.5754830e+01   1.9953869e+00
   2.5784830e+01   1.9954078e+00
   2.5814830e+01   1.9954287e+00
   2.5844830e+01   1.9954496e+00
   2.5874830e+01   1.9954705e+00
   2.5904830e+01   1.9954914e+00
   2.5934830e+01   1.9955123e+00
   2.5964830e+01   1.9955332e+00
   2.5994830e+01   1.9937424e+00
   2.6024830e+01   1.9934064e+00
   2.6054830e+01   1.9978416e+00
   2.6084830e+01   1.9956136e+00
   2.6114830e+01   1.9955684e+00
   2.6144830e+01   1.9955857e+00
   2.6174830e+01   1.9956031e+00
   2.6204830e+01   1.9956205e+00
   2.6234830e+01   1.9956379e+00
   2.6264830e+01   1.9956553e+00
   2.6294830e+01   1.9956727e+00
   2.6324830e+01   1.9956901e+00
   2.6354830e+01   1.9957075e+00
   2.6384830e+01   1.9957249e+00
   2.6414830e+01   1.9957422e+00
   2.6444830e+01   1.9957596e+00
   2.6474830e+01   1.9957770e+00
   2.6504830e+01   1.9957944e+00
   2.6534830e+01   1.9958118e+00
   2.6564830e+01   1.9958292e+00
   2.6594830e+01   1.9958466e+00
   2.6624830e+01   1.9958640e+00
   2.6654830e+01   1.9958814e+00
   2.6684830e+01   1.9958988e+00
   2.6714830e+01   1.9959162e+00
   2.6744830e+01   1.9959336e+00
   2.6774830e+01   1.9959509e+00
   2.6804830e+01   1.9959683e+00
   2.6834830e+01   1.9959857e+00
   2.6864830e+01   1.9960031e+00
   2.6894830e+01   1.9960205e+00
   2.6924830e+01   1.9960379e+00
   2.6954830e+01   1.9960553e+00
   2.6984830e+01   1.9960727e+00
   2.7014830e+01   1.9941140e+00
   2.7044830e+01   1.9956804e+00
   2.7074830e+01   1.9987259e+00
   2.7104830e+01   1.9960904e+00
   2.7134830e+01   1.9961000e+00
   2.7164830e+01   1.9961146e+00
   2.7194830e+01   1.9961291e+00
   2.7224830e+01   1.9961437e+00
   2.7254830e+01   1.9961583e+00
   2.7284830e+01   1.9961728e+00
   2.7314830e+01   1.9961874e+00
   2.7344830e+01   1.9962020e+00
   2.7374830e+01   1.9962166e+00
   2.7404830e+01   1.9962311e+00
   2.7434830e+01   1.9962457e+00
   2.7464830e+01   1.9962603e+00
   2.7494830e+01   1.9962748e+00
   2.7524830e+01   1.9962894e+00
   2.7554830e+01   1.9963040e+00
   2.7584830e+01   1.9963186e+00
   2.7614830e+01   1.9963331e+00
   2.7644830e+01   1.9963477e+00
   2.7674830e+01   1.9963623e+00
   2.7704830e+01   1.9963768e+00
   2.7734830e+01   1.9963914e+00
   2.7764830e+01   1.9964060e+00
   2.7794830e+01   1.9964206e+00
   2.7824830e+01   1.9964351e+00
   2.7854830e+01   1.9964497e+00
   2.7884830e+01   1.9964643e+00
   2.7914830e+01   1.9964788e+00
   2.7944830e+01   1.9964934e+00
   2.7974830e+01   1.9965080e+00
   2.8004830e+01   1.9947142e+00
   2.8034830e+01   1.9948379e+00
   2.8064830e+01   2.0008143e+00
   2.8094830e+01   1.9965276e+00
   2.8124830e+01   1.9965317e+00
   2.8154830e+01   1.9965440e+00
   2.8184830e+01   1.9965562e+00
   2.8214830e+01   1.9965685e+00
   2.8244830e+01   1.9965808e+00
   2.8274830e+01   1.9965931e+00
   2.8304830e+01   1.9966054e+00
   2.8334830e+01   1.9966177e+00
   2.8364830e+01   1.9966300e+00
   2.8394830e+01   1.9966423e+00
   2.8424830e+01   1.9966546e+00
   2.8454830e+01   1.9966669e+00
   2.8484830e+01   1.9966792e+00
   2.8514830e+01   1.9966915e+00
   2.8544830e+01   1.9967038e+00
   2.8574830e+01   1.9967160e+00
   2.8604830e+01   1.9967283e+00
   2.8634830e+01   1.9967406e+00
   2.8664830e+01   1.9967529e+00
   2.8694830e+01   1.9967652e+00
   2.8724830e+01   1.9967775e+00
   2.8754830e+01   1.9967898e+00
   2.8784830e+01   1.9968021e+00
   2.8814830e+01   1.9968144e+00
   2.8844830e+01   1.9968267e+00
   2.8874830e+01   1.9968390e+00
   2.8904830e+01   1.9968513e+00
   2.8934830e+01   1.9968636e+00
   2.8964830e+01   1.9968758e+00
   2.8994830e+01   1.9954861e+00
   2.9024830e+01   1.9952266e+00
   2.9054830e+01   1.9986523e+00
   2.9084830e+01   1.9969314e+00
   2.9114830e+01   1.9968965e+00
   2.9144830e+01   1.9969069e+00
   2.9174830e+01   1.9969173e+00
   2.9204830e+01   1.9969277e+00
   2.9234830e+01   1.9969382e+00
   2.9264830e+01   1.9969486e+00
   2.9294830e+01   1.9969591e+00
   2.9324830e+01   1.9969695e+00
   2.9354830e+01   1.9969799e+00
   2.9384830e+01   1.9969904e+00
   2.9414830e+01   1.9970008e+00
   2.9444830e+01   1.9970112e+00
   2.9474830e+01   1.9970217e+00
   2.9504830e+01   1.9970321e+00
   2.9534830e+01   1.9970426e+00
   2.9564830e+01   1.9970530e+00
   2.9594830e+01   1.9970634e+00
   2.9624830e+01   1.9970739e+00
   2.9654830e+01   1.9970843e+00
   2.9684830e+01   1.9970947e+00
   2.9714830e+01   1.9971052e+00
   2.9744830e+01   1.9971156e+00
   2.9774830e+01   1.9971261e+00
   2.9804830e+01   1.9971365e+00
   2.9834830e+01   1.9971469e+00
   2.9864830e+01   1.9971574e+00
   2.9894830e+01   1.9971678e+00
   2.9924830e+01   1.9971782e+00
   2.9954830e+01   1.9971887e+00
   2.9984830e+01   1.9971991e+00
   2.9999915e+01   1.9972096e+00
   2.9999915e+01   1.9972096e+00
   2.9984830e+01   1.9972095e+00
   2.9954830e+01   1.9971991e+00
   2.9924830e+01   1.9971887e+00
   2.9894830e+01   1.9971782e+00
   2.9864830e+01   1.9971678e+00
   2.9834830e+01   1.9971574e+00
   2.9804830e+01   1.9971469e+00
   2.9774830e+01   1.9971365e+00
   2.9744830e+01   1.9971261e+00
   2.9714830e+01   1.9971156e+00
   2.9684830e+01   1.9971052e+00
   2.9654830e+01   1.9970947e+00
   2.9624830e+01   1.9970843e+00
   2.9594830e+01   1.9970739e+00
   2.9564830e+01   1.9970634e+00
   2.9534830e+01   1.9970530e+00
   2.9504830e+01   1.9970426e+00
   2.9474830e+01   1.9970321e+00
   2.9444830e+01   1.9970217e+00
   2.9414830e+01   1.9970112e+00
   2.9384830e+01   1.9970008e+00
   2.9354830e+01   1.9969904e+00
   2.9324830e+01   1.9969799e+00
   2.9294830e+01   1.9969695e+00
   2.9264830e+01   1.9969591e+00
   2.9234830e+01   1.9969486e+00
   2.9204830e+01   1.9969382e+00
   2.9174830e+01   1.9969277e+00
   2.9144830e+01   1.9969173e+00
   2.9114830e+01   1.9969294e+00
   2.9084830e+01   2.0024330e+00
   2.9054830e+01   2.0025469e+00
   2.9024830e+01   1.9986500e+00
   2.8994830e+01   1.9968964e+00
   2.8964830e+01   1.9968881e+00
   2.8934830e+01   1.9968758e+00
   2.8904830e+01   1.9968635e+00
   2.8874830e+01   1.9968513e+00
   2.8844830e+01   1.9968390e+00
   2.8814830e+01   1.9968267e+00
   2.8784830e+01   1.9968144e+00
   2.8754830e+01   1.9968021e+00
   2.8724830e+01   1.9967898e+00
   2.8694830e+01   1.9967775e+00
   2.8664830e+01   1.9967652e+00
   2.8634830e+01   1.9967529e+00
   2.8604830e+01   1.9967406e+00
   2.8574830e+01   1.9967283e+00
   2.8544830e+01   1.9967160e+00
   2.8514830e+01   1.9967037e+00
   2.8484830e+01   1.9966915e+00
   2.8454830e+01   1.9966792e+00
   2.8424830e+01   1.9966669e+00
   2.8394830e+01   1.9966546e+00
   2.8364830e+01   1.9966423e+00
   2.8334830e+01   1.9966300e+00
   2.8304830e+01   1.9966177e+00
   2.8274830e+01   1.9966054e+00
   2.8244830e+01   1.9965931e+00
   2.8214830e+01   1.9965808e+00
   2.8184830e+01   1.9965685e+00
   2.8154830e+01   1.9965562e+00
   2.8124830e+01   1.9965439e+00
   2.8094830e+01   2.0012262e+00
   2.8064830e+01   2.0026635e+00
   2.8034830e+01   2.0008122e+00
   2.8004830e+01   1.9965275e+00
   2.7974830e+01   1.9965226e+00
   2.7944830e+01   1.9965080e+00
   2.7914830e+01   1.9964934e+00
   2.7884830e+01   1.9964788e+00
   2.7854830e+01   1.9964643e+00
   2.7824830e+01   1.9964497e+00
   2.7794830e+01   1.9964351e+00
   2.7764830e+01   1.9964206e+00
   2.7734830e+01   1.9964060e+00
   2.7704830e+01   1.9963914e+00
   2.7674830e+01   1.9963768e+00
   2.7644830e+01   1.9963623e+00
   2.7614830e+01   1.9963477e+00
   2.7584830e+01   1.9963331e+00
   2.7554830e+01   1.9963186e+00
   2.7524830e+01   1.9963040e+00
   2.7494830e+01   1.9962894e+00
   2.7464830e+01   1.9962748e+00
   2.7434830e+01   1.9962603e+00
   2.7404830e+01   1.9962457e+00
   2.7374830e+01   1.9962311e+00
   2.7344830e+01   1.9962166e+00
   2.7314830e+01   1.9962020e+00
   2.7284830e+01   1.9961874e+00
   2.7254830e+01   1.9961728e+00
   2.7224830e+01   1.9961583e+00
   2.7194830e+01   1.9961437e+00
   2.7164830e+01   1.9961291e+00
   2.7134830e+01   1.9961146e+00
   2.7104830e+01   1.9987232e+00
   2.7074830e+01   2.0027775e+00
   2.7044830e+01   2.0024703e+00
   2.7014830e+01   1.9960902e+00
   2.6984830e+01   1.9960901e+00
   2.6954830e+01   1.9960727e+00
   2.6924830e+01   1.9960553e+00
   2.6894830e+01   1.9960379e+00
   2.6864830e+01   1.9960205e+00
   2.6834830e+01   1.9960031e+00
   2.6804830e+01   1.9959857e+00
   2.6774830e+01   1.9959683e+00
   2.6744830e+01   1.9959509e+00
   2.6714830e+01   1.9959335e+00
   2.6684830e+01   1.9959162e+00
   2.6654830e+01   1.9958988e+00
   2.6624830e+01   1.9958814e+00
   2.6594830e+01   1.9958640e+00
   2.6564830e+01   1.9958466e+00
   2.6534830e+01   1.9958292e+00
   2.6504830e+01   1.9958118e+00
   2.6474830e+01   1.9957944e+00
   2.6444830e+01   1.9957770e+00
   2.6414830e+01   1.9957596e+00
   2.6384830e+01   1.9957422e+00
   2.6354830e+01   1.9957249e+00
   2.6324830e+01   1.9957075e+00
   2.6294830e+01   1.9956901e+00
   2.6264830e+01   1.9956727e+00
   2.6234830e+01   1.9956553e+00
   2.6204830e+01   1.9956379e+00
   2.6174830e+01   1.9956205e+00
   2.6144830e+01   1.9956031e+00
   2.6114830e+01   1.9956111e+00
   2.6084830e+01   2.0027361e+00
   2.6054830e+01   2.0028835e+00
   2.6024830e+01   1.9978386e+00
   2.5994830e+01   1.9955682e+00
   2.5964830e+01   1.9955541e+00
   2.5934830e+01   1.9955332e+00
   2.5904830e+01   1.9955123e+00
   2.5874830e+01   1.9954914e+00
   2.5844830e+01   1.9954705e+00
   2.5814830e+01   1.9954496e+00
   2.5784830e+01   1.9954287e+00
   2.5754830e+01   1.9954078e+00
   2.5724830e+01   1.9953869e+00
   2.5694830e+01   1.9953660e+00
   2.5664830e+01   1.9953451e+00
   2.5634830e+01   1.9953242e+00
   2.5604830e+01   1.9953033e+00
   2.5574830e+01   1.9952824e+00
   2.5544830e+01   1.9952614e+00
   2.5514830e+01   1.9952405e+00
   2.5484830e+01   1.9952196e+00
   2.5454830e+01   1.9951987e+00
   2.5424830e+01   1.9951778e+00
   2.5394830e+01   1.9951569e+00
   2.5364830e+01   1.9951360e+00
   2.5334830e+01   1.9951151e+00
   2.5304830e+01   1.9950942e+00
   2.5274830e+01   1.9950733e+00
   2.5244830e+01   1.9950524e+00
   2.5214830e+01   1.9950315e+00
   2.5184830e+01   1.9950106e+00
   2.5154830e+01   1.9949897e+00
   2.5124830e+01   1.9949688e+00
   2.5094830e+01   2.0010920e+00
   2.5064830e+01   2.0029735e+00
   2.5034830e+01   2.0005501e+00
   2.5004830e+01   1.9949407e+00
   2.4974830e+01   1.9949321e+00
   2.4944830e+01   1.9949068e+00
   2.4914830e+01   1.9948814e+00
   2.4884830e+01   1.9948561e+00
   2.4854830e+01   1.9948308e+00
   2.4824830e+01   1.9948055e+00
   2.4794830e+01   1.9947802e+00
   2.4764830e+01   1.9947549e+00
   2.4734830e+01   1.9947296e+00
   2.4704830e+01   1.9947043e+00
   2.4674830e+01   1.9946789e+00
   2.4644830e+01   1.9946536e+00
   2.4614830e+01   1.9946283e+00
   2.4584830e+01   1.9946030e+00
   2.4554830e+01   1.9945777e+00
   2.4524830e+01   1.9945524e+00
   2.4494830e+01   1.9945271e+00
   2.4464830e+01   1.9945017e+00
   2.4434830e+01   1.9944764e+00
   2.4404830e+01   1.9944511e+00
   2.4374830e+01   1.9944258e+00
   2.4344830e+01   1.9944005e+00
   2.4314830e+01   1.9943752e+00
   2.4284830e+01   1.9943499e+00
   2.4254830e+01   1.9943246e+00
   2.4224830e+01   1.9942992e+00
   2.4194830e+01   1.9942739e+00
   2.4164830e+01   1.9942486e+00
   2.4134830e+01   1.9942233e+00
   2.4104830e+01   1.9976675e+00
   2.4074830e+01   2.0030359e+00
   2.4044830e+01   2.0026291e+00
   2.4014830e+01   1.9941807e+00
   2.3984830e+01   1.9941805e+00
   2.3954830e+01   1.9941496e+00
   2.3924830e+01   1.9941187e+00
   2.3894830e+01   1.9940879e+00
   2.3864830e+01   1.9940570e+00
   2.3834830e+01   1.9940261e+00
   2.3804830e+01   1.9939952e+00
   2.3774830e+01   1.9939643e+00
   2.3744830e+01   1.9939334e+00
   2.3714830e+01   1.9939025e+00
   2.3684830e+01   1.9938717e+00
   2.3654830e+01   1.9938408e+00
   2.3624830e+01   1.9938099e+00
   2.3594830e+01   1.9937790e+00
   2.3564830e+01   1.9937481e+00
   2.3534830e+01   1.9937172e+00
   2.3504830e+01   1.9936863e+00
   2.3474830e+01   1.9936554e+00
   2.3444830e+01   1.9936246e+00
   2.3414830e+01   1.9935937e+00
   2.3384830e+01   1.9935628e+00
   2.3354830e+01   1.9935319e+00
   2.3324830e+01   1.9935010e+00
   2.3294830e+01   1.9934701e+00
   2.3264830e+01   1.9934392e+00
   2.3234830e+01   1.9934084e+00
   2.3204830e+01   1.9933775e+00
   2.3174830e+01   1.9933466e+00
   2.3144830e+01   1.9933157e+00
   2.3114830e+01   1.9933112e+00
   2.3084830e+01   2.0028560e+00
   2.3054830e+01   2.0030534e+00
   2.3024830e+01   1.9962952e+00
   2.2994830e+01   1.9932533e+00
   2.2964830e+01   1.9932277e+00
   2.2934830e+01   1.9931897e+00
   2.2904830e+01   1.9931517e+00
   2.2874830e+01   1.9931138e+00
   2.2844830e+01   1.9930758e+00
   2.2814830e+01   1.9930378e+00
   2.2784830e+01   1.9929998e+00
   2.2754830e+01   1.9929618e+00
   2.2724830e+01   1.9929238e+00
   2.2694830e+01   1.9928859e+00
   2.2664830e+01   1.9928479e+00
   2.2634830e+01   1.9928099e+00
   2.2604830e+01   1.9927719e+00
   2.2574830e+01   1.9927339e+00
   2.2544830e+01   1.9926959e+00
   2.2514830e+01   1.9926579e+00
   2.2484830e+01   1.9926200e+00
   2.2454830e+01   1.9925820e+00
   2.2424830e+01   1.9925440e+00
   2.2394830e+01   1.9925060e+00
   2.2364830e+01   1.9924680e+00
   2.2334830e+01   1.9924300e+00
   2.2304830e+01   1.9923920e+00
   2.2274830e+01   1.9923541e+00
   2.2244830e+01   1.9923161e+00
   2.2214830e+01   1.9922781e+00
   2.2184830e+01   1.9922401e+00
   2.2154830e+01   1.9922021e+00
   2.2124830e+01   1.9921641e+00
   2.2094830e+01   2.0004512e+00
   2.2064830e+01   2.0030015e+00
   2.2034830e+01   1.9997166e+00
   2.2004830e+01   1.9921124e+00
   2.1974830e+01   1.9920965e+00
   2.1944830e+01   1.9920494e+00
   2.1914830e+01   1.9920023e+00
   2.1884830e+01   1.9919552e+00
   2.1854830e+01   1.9919081e+00
   2.1824830e+01   1.9918610e+00
   2.1794830e+01   1.9918139e+00
   2.1764830e+01   1.9917668e+00
   2.1734830e+01   1.9917197e+00
   2.1704830e+01   1.9916726e+00
   2.1674830e+01   1.9916255e+00
   2.1644830e+01   1.9915784e+00
   2.1614830e+01   1.9915313e+00
   2.1584830e+01   1.9914842e+00
   2.1554830e+01   1.9914371e+00
   2.1524830e+01   1.9913900e+00
   2.1494830e+01   1.9913429e+00
   2.1464830e+01   1.9912959e+00
   2.1434830e+01   1.9912488e+00
   2.1404830e+01   1.9912017e+00
   2.1374830e+01   1.9911546e+00
   2.1344830e+01   1.9911075e+00
   2.1314830e+01   1.9910604e+00
   2.1284830e+01   1.9910133e+00
   2.1254830e+01   1.9909662e+00
   2.1224830e+01   1.9909191e+00
   2.1194830e+01   1.9908720e+00
   2.1164830e+01   1.9908249e+00
   2.1134830e+01   1.9907778e+00
   2.1104830e+01   1.9954812e+00
   2.1074830e+01   2.0028445e+00
   2.1044830e+01   2.0022866e+00
   2.1014830e+01   1.9906977e+00
   2.0984830e+01   1.9906973e+00
   2.0954830e+01   1.9906384e+00
   2.0924830e+01   1.9905796e+00
   2.0894830e+01   1.9905207e+00
   2.0864830e+01   1.9904618e+00
   2.0834830e+01   1.9904029e+00
   2.0804830e+01   1.9903441e+00
   2.0774830e+01   1.9902852e+00
   2.0744830e+01   1.9902263e+00
   2.0714830e+01   1.9901674e+00
   2.0684830e+01   1.9901086e+00
   2.0654830e+01   1.9900497e+00
   2.0624830e+01   1.9899908e+00
   2.0594830e+01   1.9899320e+00
   2.0564830e+01   1.9898731e+00
   2.0534830e+01   1.9898142e+00
   2.0504830e+01   1.9897553e+00
   2.0474830e+01   1.9896965e+00
   2.0444830e+01   1.9896376e+00
   2.0414830e+01   1.9895787e+00
   2.0384830e+01   1.9895199e+00
   2.0354830e+01   1.9894610e+00
   2.0324830e+01   1.9894021e+00
   2.0294830e+01   1.9893432e+00
   2.0264830e+01   1.9892844e+00
   2.0234830e+01   1.9892255e+00
   2.0204830e+01   1.9891666e+00
   2.0174830e+01   1.9891078e+00
   2.0144830e+01   1.9890489e+00
   2.0114830e+01   1.9890107e+00
   2.0084830e+01   2.0022570e+00
   2.0054830e+01   2.0025311e+00
   2.0024830e+01   1.9931519e+00
   1.9994830e+01   1.9889284e+00
   1.9964830e+01   1.9888785e+00
   1.9934830e+01   1.9888043e+00
   1.9904830e+01   1.9887301e+00
   1.9874830e+01   1.9886559e+00
   1.9844830e+01   1.9885816e+00
   1.9814830e+01   1.9885074e+00
   1.9784830e+01   1.9884332e+00
   1.9754830e+01   1.9883590e+00
   1.9724830e+01   1.9882848e+00
   1.9694830e+01   1.9882106e+00
   1.9664830e+01   1.9881364e+00
   1.9634830e+01   1.9880621e+00
   1.9604830e+01   1.9879879e+00
   1.9574830e+01   1.9879137e+00
   1.9544830e+01   1.9878395e+00
   1.9514830e+01   1.9877653e+00
   1.9484830e+01   1.9876911e+00
   1.9454830e+01   1.9876169e+00
   1.9424830e+01   1.9875426e+00
   1.9394830e+01   1.9874684e+00
   1.9364830e+01   1.9873942e+00
   1.9334830e+01   1.9873200e+00
   1.9304830e+01   1.9872458e+00
   1.9274830e+01   1.9871716e+00
   1.9244830e+01   1.9870973e+00
   1.9214830e+01   1.9870231e+00
   1.9184830e+01   1.9869489e+00
   1.9154830e+01   1.9868747e+00
   1.9124830e+01   1.9868005e+00
   1.9094830e+01   1.9984071e+00
   1.9064830e+01   2.0019876e+00
   1.9034830e+01   1.9973757e+00
   1.9004830e+01   1.9866971e+00
   1.8974830e+01   1.9866651e+00
   1.8944830e+01   1.9865707e+00
   1.8914830e+01   1.9864764e+00
   1.8884830e+01   1.9863820e+00
   1.8854830e+01   1.9862877e+00
   1.8824830e+01   1.9861933e+00
   1.8794830e+01   1.9860990e+00
   1.8764830e+01   1.9860046e+00
   1.8734830e+01   1.9859103e+00
   1.8704830e+01   1.9858159e+00
   1.8674830e+01   1.9857216e+00
   1.8644830e+01   1.9856272e+00
   1.8614830e+01   1.9855328e+00
   1.8584830e+01   1.9854385e+00
   1.8554830e+01   1.9853441e+00
   1.8524830e+01   1.9852498e+00
   1.8494830e+01   1.9851554e+00
   1.8464830e+01   1.9850611e+00
   1.8434830e+01   1.9849667e+00
   1.8404830e+01   1.9848724e+00
   1.8374830e+01   1.9847780e+00
   1.8344830e+01   1.9846837e+00
   1.8314830e+01   1.9845893e+00
   1.8284830e+01   1.9844950e+00
   1.8254830e+01   1.9844006e+00
   1.8224830e+01   1.9843063e+00
   1.8194830e+01   1.9842119e+00
   1.8164830e+01   1.9841176e+00
   1.8134830e+01   1.9840232e+00
   1.8104830e+01   1.9906546e+00
   1.8074830e+01   2.0011082e+00
   1.8044830e+01   2.0003161e+00
   1.8014830e+01   1.9838586e+00
   1.7984830e+01   1.9838579e+00
   1.7954830e+01   1.9837369e+00
   1.7924830e+01   1.9836159e+00
   1.7894830e+01   1.9834949e+00
   1.7864830e+01   1.9833740e+00
   1.7834830e+01   1.9832530e+00
   1.7804830e+01   1.9831320e+00
   1.7774830e+01   1.9830110e+00
   1.7744830e+01   1.9828900e+00
   1.7714830e+01   1.9827690e+00
   1.7684830e+01   1.9826480e+00
   1.7654830e+01   1.9825271e+00
   1.7624830e+01   1.9824061e+00
   1.7594830e+01   1.9822851e+00
   1.7564830e+01   1.9821641e+00
   1.7534830e+01   1.9820431e+00
   1.7504830e+01   1.9819221e+00
   1.7474830e+01   1.9818011e+00
   1.7444830e+01   1.9816802e+00
   1.7414830e+01   1.9815592e+00
   1.7384830e+01   1.9814382e+00
   1.7354830e+01   1.9813172e+00
   1.7324830e+01   1.9811962e+00
   1.7294830e+01   1.9810752e+00
   1.7264830e+01   1.9809542e+00
   1.7234830e+01   1.9808333e+00
   1.7204830e+01   1.9807123e+00
   1.7174830e+01   1.9805913e+00
   1.7144830e+01   1.9804703e+00
   1.7114830e+01   1.9803493e+00
   1.7084830e+01   1.9993476e+00
   1.7054830e+01   1.9997408e+00
   1.7024830e+01   1.9862841e+00
   1.6994830e+01   1.9802161e+00
   1.6964830e+01   1.9801108e+00
   1.6934830e+01   1.9799544e+00
   1.6904830e+01   1.9797979e+00
   1.6874830e+01   1.9796414e+00
   1.6844830e+01   1.9794850e+00
   1.6814830e+01   1.9793285e+00
   1.6784830e+01   1.9791720e+00
   1.6754830e+01   1.9790155e+00
   1.6724830e+01   1.9788591e+00
   1.6694830e+01   1.9787026e+00
   1.6664830e+01   1.9785461e+00
   1.6634830e+01   1.9783897e+00
   1.6604830e+01   1.9782332e+00
   1.6574830e+01   1.9780767e+00
   1.6544830e+01   1.9779202e+00
   1.6514830e+01   1.9777638e+00
   1.6484830e+01   1.9776073e+00
   1.6454830e+01   1.9774508e+00
   1.6424830e+01   1.9772943e+00
   1.6394830e+01   1.9771379e+00
   1.6364830e+01   1.9769814e+00
   1.6334830e+01   1.9768249e+00
   1.6304830e+01   1.9766685e+00
   1.6274830e+01   1.9765120e+00
   1.6244830e+01   1.9763555e+00
   1.6214830e+01   1.9761990e+00
   1.6184830e+01   1.9760426e+00
   1.6154830e+01   1.9758861e+00
   1.6124830e+01   1.9757296e+00
   1.6094830e+01   1.9924787e+00
   1.6064830e+01   1.9976660e+00
   1.6034830e+01   1.9909850e+00
   1.6004830e+01   1.9755004e+00
   1.5974830e+01   1.9754311e+00
   1.5944830e+01   1.9752270e+00
   1.5914830e+01   1.9750229e+00
   1.5884830e+01   1.9748188e+00
   1.5854830e+01   1.9746147e+00
   1.5824830e+01   1.9744105e+00
   1.5794830e+01   1.9742064e+00
   1.5764830e+01   1.9740023e+00
   1.5734830e+01   1.9737982e+00
   1.5704830e+01   1.9735941e+00
   1.5674830e+01   1.9733900e+00
   1.5644830e+01   1.9731859e+00
   1.5614830e+01   1.9729818e+00
   1.5584830e+01   1.9727776e+00
   1.5554830e+01   1.9725735e+00
   1.5524830e+01   1.9723694e+00
   1.5494830e+01   1.9721653e+00
   1.5464830e+01   1.9719612e+00
   1.5434830e+01   1.9717571e+00
   1.5404830e+01   1.9715530e+00
   1.5374830e+01   1.9713489e+00
   1.5344830e+01   1.9711448e+00
   1.5314830e+01   1.9709406e+00
   1.5284830e+01   1.9707365e+00
   1.5254830e+01   1.9705324e+00
   1.5224830e+01   1.9703283e+00
   1.5194830e+01   1.9701242e+00
   1.5164830e+01   1.9699201e+00
   1.5134830e+01   1.9697160e+00
   1.5104830e+01   1.9792931e+00
   1.5074830e+01   1.9945674e+00
   1.5044830e+01   1.9934103e+00
   1.5014830e+01   1.9693406e+00
   1.4984830e+01   1.9693390e+00
   1.4954830e+01   1.9690704e+00
   1.4924830e+01   1.9688019e+00
   1.4894830e+01   1.9685333e+00
   1.4864830e+01   1.9682648e+00
   1.4834830e+01   1.9679962e+00
   1.4804830e+01   1.9677276e+00
   1.4774830e+01   1.9674591e+00
   1.4744830e+01   1.9671905e+00
   1.4714830e+01   1.9669220e+00
   1.4684830e+01   1.9666534e+00
   1.4654830e+01   1.9663849e+00
   1.4624830e+01   1.9661163e+00
   1.4594830e+01   1.9658478e+00
   1.4564830e+01   1.9655792e+00
   1.4534830e+01   1.9653107e+00
   1.4504830e+01   1.9650421e+00
   1.4474830e+01   1.9647735e+00
   1.4444830e+01   1.9645050e+00
   1.4414830e+01   1.9642364e+00
   1.4384830e+01   1.9639679e+00
   1.4354830e+01   1.9636993e+00
   1.4324830e+01   1.9634308e+00
   1.4294830e+01   1.9631622e+00
   1.4264830e+01   1.9628937e+00
   1.4234830e+01   1.9626251e+00
   1.4204830e+01   1.9623566e+00
   1.4174830e+01   1.9620880e+00
   1.4144830e+01   1.9618195e+00
   1.4114830e+01   1.9615509e+00
   1.4084830e+01   1.9894082e+00
   1.4054830e+01   1.9899870e+00
   1.4024830e+01   1.9701956e+00
   1.3994830e+01   1.9612217e+00
   1.3964830e+01   1.9609820e+00
   1.3934830e+01   1.9606256e+00
   1.3904830e+01   1.9602692e+00
   1.3874830e+01   1.9599128e+00
   1.3844830e+01   1.9595564e+00
   1.3814830e+01   1.9592000e+00
   1.3784830e+01   1.9588436e+00
   1.3754830e+01   1.9584872e+00
   1.3724830e+01   1.9581308e+00
   1.3694830e+01   1.9577744e+00
   1.3664830e+01   1.9574180e+00
   1.3634830e+01   1.9570616e+00
   1.3604830e+01   1.9567052e+00
   1.3574830e+01   1.9563488e+00
   1.3544830e+01   1.9559924e+00
   1.3514830e+01   1.9556360e+00
   1.3484830e+01   1.9552796e+00
   1.3454830e+01   1.9549232e+00
   1.3424830e+01   1.9545668e+00
   1.3394830e+01   1.9542104e+00
   1.3364830e+01   1.9538540e+00
   1.3334830e+01   1.9534976e+00
   1.3304830e+01   1.9531412e+00
   1.3274830e+01   1.9527848e+00
   1.3244830e+01   1.9524284e+00
   1.3214830e+01   1.9520720e+00
   1.3184830e+01   1.9517156e+00
   1.3154830e+01   1.9513592e+00
   1.3124830e+01   1.9510028e+00
   1.3094830e+01   1.9755879e+00
   1.3064830e+01   1.9832599e+00
   1.3034830e+01   1.9733928e+00
   1.3004830e+01   1.9504224e+00
   1.2974830e+01   1.9502605e+00
   1.2944830e+01   1.9497834e+00
   1.2914830e+01   1.9493063e+00
   1.2884830e+01   1.9488292e+00
   1.2854830e+01   1.9483521e+00
   1.2824830e+01   1.9478751e+00
   1.2794830e+01   1.9473980e+00
   1.2764830e+01   1.9469209e+00
   1.2734830e+01   1.9464438e+00
   1.2704830e+01   1.9459667e+00
   1.2674830e+01   1.9454896e+00
   1.2644830e+01   1.9450125e+00
   1.2614830e+01   1.9445354e+00
   1.2584830e+01   1.9440583e+00
   1.2554830e+01   1.9435812e+00
   1.2524830e+01   1.9431041e+00
   1.2494830e+01   1.9426271e+00
   1.2464830e+01   1.9421500e+00
   1.2434830e+01   1.9416729e+00
   1.2404830e+01   1.9411958e+00
   1.2374830e+01   1.9407187e+00
   1.2344830e+01   1.9402416e+00
   1.2314830e+01   1.9397645e+00
   1.2284830e+01   1.9392874e+00
   1.2254830e+01   1.9388103e+00
   1.2224830e+01   1.9383332e+00
   1.2194830e+01   1.9378561e+00
   1.2164830e+01   1.9373791e+00
   1.2134830e+01   1.9369020e+00
   1.2104830e+01   1.9507804e+00
   1.2074830e+01   1.9734178e+00
   1.2044830e+01   1.9717110e+00
   1.2014830e+01   1.9359230e+00
   1.1984830e+01   1.9359192e+00
   1.1954830e+01   1.9352749e+00
   1.1924830e+01   1.9346306e+00
   1.1894830e+01   1.9339864e+00
   1.1864830e+01   1.9333421e+00
   1.1834830e+01   1.9326978e+00
   1.1804830e+01   1.9320536e+00
   1.1774830e+01   1.9314093e+00
   1.1744830e+01   1.9307651e+00
   1.1714830e+01   1.9301208e+00
   1.1684830e+01   1.9294765e+00
   1.1654830e+01   1.9288323e+00
   1.1624830e+01   1.9281880e+00
   1.1594830e+01   1.9275437e+00
   1.1564830e+01   1.9268995e+00
   1.1534830e+01   1.9262552e+00
   1.1504830e+01   1.9256109e+00
   1.1474830e+01   1.9249667e+00
   1.1444830e+01   1.9243224e+00
   1.1414830e+01   1.9236782e+00
   1.1384830e+01   1.9230339e+00
   1.1354830e+01   1.9223896e+00
   1.1324830e+01   1.9217454e+00
   1.1294830e+01   1.9211011e+00
   1.1264830e+01   1.9204568e+00
   1.1234830e+01   1.9198126e+00
   1.1204830e+01   1.9191683e+00
   1.1174830e+01   1.9185240e+00
   1.1144830e+01   1.9178798e+00
   1.1114830e+01   1.9172355e+00
   1.1084830e+01   1.9581812e+00
   1.1054830e+01   1.9590475e+00
   1.1024830e+01   1.9298540e+00
   1.0994830e+01   1.9162691e+00
   1.0964830e+01   1.9156787e+00
   1.0934830e+01   1.9148009e+00
   1.0904830e+01   1.9139231e+00
   1.0874830e+01   1.9130453e+00
   1.0844830e+01   1.9121676e+00
   1.0814830e+01   1.9112898e+00
   1.0784830e+01   1.9104120e+00
   1.0754830e+01   1.9095342e+00
   1.0724830e+01   1.9086565e+00
   1.0694830e+01   1.9077787e+00
   1.0664830e+01   1.9069009e+00
   1.0634830e+01   1.9060231e+00
   1.0604830e+01   1.9051454e+00
   1.0574830e+01   1.9042676e+00
   1.0544830e+01   1.9033898e+00
   1.0514830e+01   1.9025120e+00
   1.0484830e+01   1.9016343e+00
   1.0454830e+01   1.9007565e+00
   1.0424830e+01   1.8998787e+00
   1.0394830e+01   1.8990009e+00
   1.0364830e+01   1.8981232e+00
   1.0334830e+01   1.8972454e+00
   1.0304830e+01   1.8963676e+00
   1.0274830e+01   1.8954899e+00
   1.0244830e+01   1.8946121e+00
   1.0214830e+01   1.8937343e+00
   1.0184830e+01   1.8928565e+00
   1.0154830e+01   1.8919788e+00
   1.0124830e+01   1.8911010e+00
   1.0094830e+01   1.9267242e+00
   1.0064830e+01   1.9380834e+00
   1.0034830e+01   1.9237000e+00
   1.0004830e+01   1.8893658e+00
   9.9748300e+00   1.8889563e+00
   9.9448300e+00   1.8877495e+00
   9.9148300e+00   1.8865427e+00
   9.8848300e+00   1.8853359e+00
   9.8548300e+00   1.8841291e+00
   9.8248300e+00   1.8829224e+00
   9.7948300e+00   1.8817156e+00
   9.7648300e+00   1.8805088e+00
   9.7348300e+00   1.8793020e+00
   9.7048300e+00   1.8780952e+00
   9.6748300e+00   1.8768884e+00
   9.6448300e+00   1.8756816e+00
   9.6148300e+00   1.8744748e+00
   9.5848300e+00   1.8732680e+00
   9.5548300e+00   1.8720612e+00
   9.5248300e+00   1.8708544e+00
   9.4948300e+00   1.8696476e+00
   9.4648300e+00   1.8684408e+00
   9.4348300e+00   1.8672340e+00
   9.4048300e+00   1.8660273e+00
   9.3748300e+00   1.8648205e+00
   9.3448300e+00   1.8636137e+00
   9.3148300e+00   1.8624069e+00
   9.2848300e+00   1.8612001e+00
   9.2548300e+00   1.8599933e+00
   9.2248300e+00   1.8587865e+00
   9.1948300e+00   1.8575797e+00
   9.1648300e+00   1.8563729e+00
   9.1348300e+00   1.8551661e+00
   9.1048300e+00   1.8743516e+00
   9.0748300e+00   1.9075087e+00
   9.0448300e+00   1.9051345e+00
   9.0148300e+00   1.8521684e+00
   8.9848300e+00   1.8521583e+00
   8.9548300e+00   1.8504838e+00
   8.9248300e+00   1.8488093e+00
   8.8948300e+00   1.8471348e+00
   8.8648300e+00   1.8454602e+00
   8.8348300e+00   1.8437857e+00
   8.8048300e+00   1.8421112e+00
   8.7748300e+00   1.8404367e+00
   8.7448300e+00   1.8387621e+00
   8.7148300e+00   1.8370876e+00
   8.6848300e+00   1.8354131e+00
   8.6548300e+00   1.8337386e+00
   8.6248300e+00   1.8320640e+00
   8.5948300e+00   1.8303895e+00
   8.5648300e+00   1.8287150e+00
   8.5348300e+00   1.8270405e+00
   8.5048300e+00   1.8253659e+00
   8.4748300e+00   1.8236914e+00
   8.4448300e+00   1.8220169e+00
   8.4148300e+00   1.8203424e+00
   8.3848300e+00   1.8186678e+00
   8.3548300e+00   1.8169933e+00
   8.3248300e+00   1.8153188e+00
   8.2948300e+00   1.8136443e+00
   8.2648300e+00   1.8119698e+00
   8.2348300e+00   1.8102952e+00
   8.2048300e+00   1.8086207e+00
   8.1748300e+00   1.8069462e+00
   8.1448300e+00   1.8052717e+00
   8.1148300e+00   1.8035971e+00
   8.0848300e+00   1.8615202e+00
   8.0548300e+00   1.8629272e+00
   8.0248300e+00   1.8220962e+00
   7.9948300e+00   1.8002142e+00
   7.9648300e+00   1.7986366e+00
   7.9348300e+00   1.7962913e+00
   7.9048300e+00   1.7939460e+00
   7.8748300e+00   1.7916007e+00
   7.8448300e+00   1.7892554e+00
   7.8148300e+00   1.7869101e+00
   7.7848300e+00   1.7845648e+00
   7.7548300e+00   1.7822196e+00
   7.7248300e+00   1.7798743e+00
   7.6948300e+00   1.7775290e+00
   7.6648300e+00   1.7751837e+00
   7.6348300e+00   1.7728384e+00
   7.6048300e+00   1.7704931e+00
   7.5748300e+00   1.7681478e+00
   7.5448300e+00   1.7658025e+00
   7.5148300e+00   1.7634572e+00
   7.4848300e+00   1.7611119e+00
   7.4548300e+00   1.7587666e+00
   7.4248300e+00   1.7564213e+00
   7.3948300e+00   1.7540760e+00
   7.3648300e+00   1.7517307e+00
   7.3348300e+00   1.7493854e+00
   7.3048300e+00   1.7470401e+00
   7.2748300e+00   1.7446948e+00
   7.2448300e+00   1.7423495e+00
   7.2148300e+00   1.7400043e+00
   7.1848300e+00   1.7376590e+00
   7.1548300e+00   1.7353137e+00
   7.1248300e+00   1.7329684e+00
   7.0948300e+00   1.7808782e+00
   7.0648300e+00   1.7979558e+00
   7.0348300e+00   1.7793841e+00
   7.0048300e+00   1.7269209e+00
   6.9748300e+00   1.7257962e+00
   6.9448300e+00   1.7224819e+00
   6.9148300e+00   1.7191676e+00
   6.8848300e+00   1.7158533e+00
   6.8548300e+00   1.7125390e+00
   6.8248300e+00   1.7092247e+00
   6.7948300e+00   1.7059104e+00
   6.7648300e+00   1.7025961e+00
   6.7348300e+00   1.6992818e+00
   6.7048300e+00   1.6959675e+00
   6.6748300e+00   1.6926532e+00
   6.6448300e+00   1.6893389e+00
   6.6148300e+00   1.6860246e+00
   6.5848300e+00   1.6827103e+00
   6.5548300e+00   1.6793960e+00
   6.5248300e+00   1.6760816e+00
   6.4948300e+00   1.6727673e+00
   6.4648300e+00   1.6694530e+00
   6.4348300e+00   1.6661387e+00
   6.4048300e+00   1.6628244e+00
   6.3748300e+00   1.6595101e+00
   6.3448300e+00   1.6561958e+00
   6.3148300e+00   1.6528815e+00
   6.2848300e+00   1.6495672e+00
   6.2548300e+00   1.6462529e+00
   6.2248300e+00   1.6429386e+00
   6.1948300e+00   1.6396243e+00
   6.1648300e+00   1.6363100e+00
   6.1348300e+00   1.6329957e+00
   6.1048300e+00   1.6548749e+00
   6.0748300e+00   1.7033641e+00
   6.0448300e+00   1.7013916e+00
   6.0148300e+00   1.6294677e+00
   5.9848300e+00   1.6225404e+00
   5.9548300e+00   1.6178256e+00
   5.9248300e+00   1.6131109e+00
   5.8948300e+00   1.6083962e+00
   5.8648300e+00   1.6036814e+00
   5.8348300e+00   1.5989667e+00
   5.8048300e+00   1.5942520e+00
   5.7748300e+00   1.5895372e+00
   5.7448300e+00   1.5848225e+00
   5.7148300e+00   1.5801078e+00
   5.6848300e+00   1.5753930e+00
   5.6548300e+00   1.5706783e+00
   5.6248300e+00   1.5659636e+00
   5.5948300e+00   1.5612488e+00
   5.5648300e+00   1.5565341e+00
   5.5348300e+00   1.5518194e+00
   5.5048300e+00   1.5471046e+00
   5.4748300e+00   1.5423899e+00
   5.4448300e+00   1.5376752e+00
   5.4148300e+00   1.5329604e+00
   5.3848300e+00   1.5282457e+00
   5.3548300e+00   1.5235310e+00
   5.3248300e+00   1.5188162e+00
   5.2948300e+00   1.5141015e+00
   5.2648300e+00   1.5093868e+00
   5.2348300e+00   1.5046720e+00
   5.2048300e+00   1.4999573e+00
   5.1748300e+00   1.4952426e+00
   5.1448300e+00   1.4905278e+00
   5.1148300e+00   1.4858131e+00
   5.0848300e+00   1.5611243e+00
   5.0548300e+00   1.5659294e+00
   5.0248300e+00   1.5221522e+00
   4.9948300e+00   1.4730735e+00
   4.9648300e+00   1.4685793e+00
   4.9348300e+00   1.4618981e+00
   4.9048300e+00   1.4552169e+00
   4.8748300e+00   1.4485357e+00
   4.8448300e+00   1.4418546e+00
   4.8148300e+00   1.4351734e+00
   4.7848300e+00   1.4284922e+00
   4.7548300e+00   1.4218111e+00
   4.7248300e+00   1.4151299e+00
   4.6948300e+00   1.4084487e+00
   4.6648300e+00   1.4017676e+00
   4.6348300e+00   1.3950864e+00
   4.6048300e+00   1.3884052e+00
   4.5748300e+00   1.3817241e+00
   4.5448300e+00   1.3750429e+00
   4.5148300e+00   1.3683617e+00
   4.4848300e+00   1.3616805e+00
   4.4548300e+00   1.3549994e+00
   4.4248300e+00   1.3483182e+00
   4.3948300e+00   1.3416370e+00
   4.3648300e+00   1.3349559e+00
   4.3348300e+00   1.3282747e+00
   4.3048300e+00   1.3215935e+00
   4.2748300e+00   1.3149124e+00
   4.2448300e+00   1.3082312e+00
   4.2148300e+00   1.3015500e+00
   4.1848300e+00   1.2948689e+00
   4.1548300e+00   1.2881877e+00
   4.1248300e+00   1.2815065e+00
   4.0948300e+00   1.3291352e+00
   4.0648300e+00   1.3675630e+00
   4.0348300e+00   1.3581898e+00
   4.0048300e+00   1.2708855e+00
   3.9748300e+00   1.2569318e+00
   3.9448300e+00   1.2478303e+00
   3.9148300e+00   1.2387289e+00
   3.8848300e+00   1.2296274e+00
   3.8548300e+00   1.2205260e+00
   3.8248300e+00   1.2114246e+00
   3.7948300e+00   1.2023231e+00
   3.7648300e+00   1.1932217e+00
   3.7348300e+00   1.1841203e+00
   3.7048300e+00   1.1750188e+00
   3.6748300e+00   1.1659174e+00
   3.6448300e+00   1.1568160e+00
   3.6148300e+00   1.1477145e+00
   3.5848300e+00   1.1386131e+00
   3.5548300e+00   1.1295116e+00
   3.5248300e+00   1.1204102e+00
   3.4948300e+00   1.1113088e+00
   3.4648300e+00   1.1022073e+00
   3.4348300e+00   1.0931059e+00
   3.4048300e+00   1.0840045e+00
   3.3748300e+00   1.0749030e+00
   3.3448300e+00   1.0658016e+00
   3.3148300e+00   1.0567001e+00
   3.2848300e+00   1.0475987e+00
   3.2548300e+00   1.0384973e+00
   3.2248300e+00   1.0293958e+00
   3.1948300e+00   1.0202944e+00
   3.1648300e+00   1.0111930e+00
   3.1348300e+00   1.0020915e+00
   3.1048300e+00   9.9695853e-01
   3.0748300e+00   1.0822838e+00
   3.0448300e+00   1.0878878e+00
   3.0148300e+00   1.0420063e+00
   2.9848300e+00   9.6871933e-01
   2.9548300e+00   9.5750150e-01
   2.9248300e+00   9.4628368e-01
   2.8948300e+00   9.3506585e-01
   2.8648300e+00   9.2384803e-01
   2.8348300e+00   9.1263020e-01
   2.8048300e+00   9.0141238e-01
   2.7748300e+00   8.9019455e-01
   2.7448300e+00   8.7897673e-01
   2.7148300e+00   8.6775890e-01
   2.6848300e+00   8.5654108e-01
   2.6548300e+00   8.4532325e-01
   2.6248300e+00   8.3410543e-01
   2.5948300e+00   8.2288760e-01
   2.5648300e+00   8.1166978e-01
   2.5348300e+00   8.0045195e-01
   2.5048300e+00   7.8923413e-01
   2.4748300e+00   7.7801630e-01
   2.4448300e+00   7.6679848e-01
   2.4148300e+00   7.5558065e-01
   2.3848300e+00   7.4436283e-01
   2.3548300e+00   7.3314500e-01
   2.3248300e+00   7.2192718e-01
   2.2948300e+00   7.1070935e-01
   2.2648300e+00   6.9949153e-01
   2.2348300e+00   6.8827370e-01
   2.2048300e+00   6.7705588e-01
   2.1748300e+00   6.6583805e-01
   2.1448300e+00   6.5462023e-01
   2.1148300e+00   6.4340240e-01
   2.0848300e+00   6.3508050e-01
   2.0548300e+00   7.1337869e-01
   2.0248300e+00   7.1339094e-01
   1.9948300e+00   6.3994444e-01
   1.9648300e+00   5.9163852e-01
   1.9348300e+00   5.6933312e-01
   1.9048300e+00   5.4702772e-01
   1.8748300e+00   5.2472231e-01
   1.8448300e+00   5.0241691e-01
   1.8148300e+00   4.8011150e-01
   1.7848300e+00   4.5780610e-01
   1.7548300e+00   4.3550070e-01
   1.7248300e+00   4.1319529e-01
   1.6948300e+00   3.9088989e-01
   1.6648300e+00   3.6858448e-01
   1.6348300e+00   3.4627908e-01
   1.6048300e+00   3.2397368e-01
   1.5748300e+00   3.0166827e-01
   1.5448300e+00   2.7936287e-01
   1.5148300e+00   2.5705746e-01
   1.4848300e+00   2.3475206e-01
   1.4548300e+00   2.1244666e-01
   1.4248300e+00   1.9014125e-01
   1.3948300e+00   1.6783585e-01
   1.3648300e+00   1.4553045e-01
   1.3348300e+00   1.2322504e-01
   1.3048300e+00   1.0091964e-01
   1.2748300e+00   7.8614233e-02
   1.2448300e+00   5.6308829e-02
   1.2148300e+00   3.4003425e-02
   1.1848300e+00   1.1698022e-02
   1.1548300e+00  -1.0607382e-02
   1.1248300e+00  -3.2912786e-02
   1.0948300e+00  -5.5218190e-02
   1.0648300e+00  -9.5214047e-02
   1.0348300e+00  -1.7414706e-01
   1.0048300e+00  -1.1529090e-01
   9.7483000e-01  -1.2529797e-01
   9.4483000e-01  -1.5478834e-01
   9.1483000e-01  -1.8427871e-01
   8.8483000e-01  -2.1376908e-01
   8.5483000e-01  -2.4325944e-01
   8.2483000e-01  -2.7274981e-01
   7.9483000e-01  -3.0224018e-01
   7.6483000e-01  -3.3173055e-01
   7.3483000e-01  -3.6122092e-01
   7.0483000e-01  -3.9071129e-01
   6.7483000e-01  -4.2020166e-01
   6.4483000e-01  -4.4969203e-01
   6.1483000e-01  -4.7918239e-01
   5.8483000e-01  -5.0867276e-01
   5.5483000e-01  -5.3816313e-01
   5.2483000e-01  -5.6765350e-01
   4.9483000e-01  -5.9714387e-01
   4.6483000e-01  -6.2663424e-01
   4.3483000e-01  -6.5612461e-01
   4.0483000e-01  -6.8561498e-01
   3.7483000e-01  -7.1510534e-01
   3.4483000e-01  -7.4459571e-01
   3.1483000e-01  -7.7408608e-01
   2.8483000e-01  -8.0357645e-01
   2.5483000e-01  -8.3306682e-01
   2.2483000e-01  -8.6255719e-01
   1.9483000e-01  -8.9204756e-01
   1.6483000e-01  -9.2153793e-01
   1.3483000e-01  -9.5102829e-01
   1.0483000e-01  -9.8051866e-01
   7.4830000e-02  -1.0003836e+00
   4.4830000e-02  -9.9952497e-01
   1.4830512e-02  -9.9946204e-01


==> Pictures/grad_VDA_Krs.dat <==
   1.4810636e-02  -1.0000000e+00
   4.4810000e-02  -1.0046183e+00
   7.4810000e-02  -1.0107922e+00
   1.0481000e-01  -1.0069018e+00
   1.3481000e-01  -9.4412005e-01
   1.6481000e-01  -8.5948765e-01
   1.9481000e-01  -7.7485524e-01
   2.2481000e-01  -6.9022284e-01
   2.5481000e-01  -6.0559044e-01
   2.8481000e-01  -5.2095804e-01
   3.1481000e-01  -4.3632564e-01
   3.4481000e-01  -3.5169324e-01
   3.7481000e-01  -2.6706084e-01
   4.0481000e-01  -1.8242844e-01
   4.3481000e-01  -9.7796037e-02
   4.6481000e-01  -1.3163636e-02
   4.9481000e-01   7.1468765e-02
   5.2481000e-01   1.5610117e-01
   5.5481000e-01   2.4073357e-01
   5.8481000e-01   3.2536597e-01
   6.1481000e-01   4.0999837e-01
   6.4481000e-01   4.9463077e-01
   6.7481000e-01   5.7926317e-01
   7.0481000e-01   6.6389557e-01
   7.3481000e-01   7.4852797e-01
   7.6481000e-01   8.3316037e-01
   7.9481000e-01   9.1779277e-01
   8.2481000e-01   1.0024252e+00
   8.5481000e-01   1.0870576e+00
   8.8481000e-01   1.1716900e+00
   9.1481000e-01   1.2563224e+00
   9.4481000e-01   1.3409548e+00
   9.7481000e-01   1.4255872e+00
   1.0048100e+00   1.5102196e+00
   1.0348100e+00   1.7958024e+00
   1.0648100e+00   1.0143123e+00
   1.0948100e+00   1.0193886e+00
   1.1248100e+00   1.5566212e+00
   1.1548100e+00   1.5627503e+00
   1.1848100e+00   1.5688793e+00
   1.2148100e+00   1.5750083e+00
   1.2448100e+00   1.5811373e+00
   1.2748100e+00   1.5872664e+00
   1.3048100e+00   1.5933954e+00
   1.3348100e+00   1.5995244e+00
   1.3648100e+00   1.6056534e+00
   1.3948100e+00   1.6117824e+00
   1.4248100e+00   1.6179115e+00
   1.4548100e+00   1.6240405e+00
   1.4848100e+00   1.6301695e+00
   1.5148100e+00   1.6362985e+00
   1.5448100e+00   1.6424276e+00
   1.5748100e+00   1.6485566e+00
   1.6048100e+00   1.6546856e+00
   1.6348100e+00   1.6608146e+00
   1.6648100e+00   1.6669436e+00
   1.6948100e+00   1.6730727e+00
   1.7248100e+00   1.6792017e+00
   1.7548100e+00   1.6853307e+00
   1.7848100e+00   1.6914597e+00
   1.8148100e+00   1.6975888e+00
   1.8448100e+00   1.7037178e+00
   1.8748100e+00   1.7098468e+00
   1.9048100e+00   1.7159758e+00
   1.9348100e+00   1.7221048e+00
   1.9648100e+00   1.7282339e+00
   1.9948100e+00   1.7343629e+00
   2.0248100e+00   2.0445937e+00
   2.0548100e+00   1.3927705e+00
   2.0848100e+00   1.3240437e+00
   2.1148100e+00   1.7374689e+00
   2.1448100e+00   1.7464028e+00
   2.1748100e+00   1.7493917e+00
   2.2048100e+00   1.7523805e+00
   2.2348100e+00   1.7553694e+00
   2.2648100e+00   1.7583583e+00
   2.2948100e+00   1.7613471e+00
   2.3248100e+00   1.7643360e+00
   2.3548100e+00   1.7673248e+00
   2.3848100e+00   1.7703137e+00
   2.4148100e+00   1.7733026e+00
   2.4448100e+00   1.7762914e+00
   2.4748100e+00   1.7792803e+00
   2.5048100e+00   1.7822692e+00
   2.5348100e+00   1.7852580e+00
   2.5648100e+00   1.7882469e+00
   2.5948100e+00   1.7912358e+00
   2.6248100e+00   1.7942246e+00
   2.6548100e+00   1.7972135e+00
   2.6848100e+00   1.8002024e+00
   2.7148100e+00   1.8031912e+00
   2.7448100e+00   1.8061801e+00
   2.7748100e+00   1.8091690e+00
   2.8048100e+00   1.8121578e+00
   2.8348100e+00   1.8151467e+00
   2.8648100e+00   1.8181355e+00
   2.8948100e+00   1.8211244e+00
   2.9248100e+00   1.8241133e+00
   2.9548100e+00   1.8271021e+00
   2.9848100e+00   1.8300910e+00
   3.0148100e+00   1.8330799e+00
   3.0448100e+00   1.7417481e+00
   3.0748100e+00   1.4849652e+00
   3.1048100e+00   1.5984568e+00
   3.1348100e+00   1.8359404e+00
   3.1648100e+00   1.8374820e+00
   3.1948100e+00   1.8390236e+00
   3.2248100e+00   1.8405652e+00
   3.2548100e+00   1.8421068e+00
   3.2848100e+00   1.8436485e+00
   3.3148100e+00   1.8451901e+00
   3.3448100e+00   1.8467317e+00
   3.3748100e+00   1.8482733e+00
   3.4048100e+00   1.8498150e+00
   3.4348100e+00   1.8513566e+00
   3.4648100e+00   1.8528982e+00
   3.4948100e+00   1.8544398e+00
   3.5248100e+00   1.8559815e+00
   3.5548100e+00   1.8575231e+00
   3.5848100e+00   1.8590647e+00
   3.6148100e+00   1.8606063e+00
   3.6448100e+00   1.8621480e+00
   3.6748100e+00   1.8636896e+00
   3.7048100e+00   1.8652312e+00
   3.7348100e+00   1.8667728e+00
   3.7648100e+00   1.8683145e+00
   3.7948100e+00   1.8698561e+00
   3.8248100e+00   1.8713977e+00
   3.8548100e+00   1.8729393e+00
   3.8848100e+00   1.8744810e+00
   3.9148100e+00   1.8760226e+00
   3.9448100e+00   1.8775642e+00
   3.9748100e+00   1.8791058e+00
   4.0048100e+00   1.8806474e+00
   4.0348100e+00   2.0211802e+00
   4.0648100e+00   1.6001523e+00
   4.0948100e+00   1.6021887e+00
   4.1248100e+00   1.8822178e+00
   4.1548100e+00   1.8831659e+00
   4.1848100e+00   1.8841139e+00
   4.2148100e+00   1.8850620e+00
   4.2448100e+00   1.8860101e+00
   4.2748100e+00   1.8869581e+00
   4.3048100e+00   1.8879062e+00
   4.3348100e+00   1.8888542e+00
   4.3648100e+00   1.8898023e+00
   4.3948100e+00   1.8907503e+00
   4.4248100e+00   1.8916984e+00
   4.4548100e+00   1.8926465e+00
   4.4848100e+00   1.8935945e+00
   4.5148100e+00   1.8945426e+00
   4.5448100e+00   1.8954906e+00
   4.5748100e+00   1.8964387e+00
   4.6048100e+00   1.8973868e+00
   4.6348100e+00   1.8983348e+00
   4.6648100e+00   1.8992829e+00
   4.6948100e+00   1.9002309e+00
   4.7248100e+00   1.9011790e+00
   4.7548100e+00   1.9021271e+00
   4.7848100e+00   1.9030751e+00
   4.8148100e+00   1.9040232e+00
   4.8448100e+00   1.9049712e+00
   4.8748100e+00   1.9059193e+00
   4.9048100e+00   1.9068673e+00
   4.9348100e+00   1.9078154e+00
   4.9648100e+00   1.9087635e+00
   4.9948100e+00   1.9097115e+00
   5.0248100e+00   2.0846671e+00
   5.0548100e+00   1.7158970e+00
   5.0848100e+00   1.6769768e+00
   5.1148100e+00   1.9073001e+00
   5.1448100e+00   1.9112956e+00
   5.1748100e+00   1.9119131e+00
   5.2048100e+00   1.9125307e+00
   5.2348100e+00   1.9131482e+00
   5.2648100e+00   1.9137657e+00
   5.2948100e+00   1.9143833e+00
   5.3248100e+00   1.9150008e+00
   5.3548100e+00   1.9156183e+00
   5.3848100e+00   1.9162358e+00
   5.4148100e+00   1.9168534e+00
   5.4448100e+00   1.9174709e+00
   5.4748100e+00   1.9180884e+00
   5.5048100e+00   1.9187059e+00
   5.5348100e+00   1.9193235e+00
   5.5648100e+00   1.9199410e+00
   5.5948100e+00   1.9205585e+00
   5.6248100e+00   1.9211760e+00
   5.6548100e+00   1.9217936e+00
   5.6848100e+00   1.9224111e+00
   5.7148100e+00   1.9230286e+00
   5.7448100e+00   1.9236461e+00
   5.7748100e+00   1.9242637e+00
   5.8048100e+00   1.9248812e+00
   5.8348100e+00   1.9254987e+00
   5.8648100e+00   1.9261162e+00
   5.8948100e+00   1.9267338e+00
   5.9248100e+00   1.9273513e+00
   5.9548100e+00   1.9279688e+00
   5.9848100e+00   1.9285863e+00
   6.0148100e+00   1.9292039e+00
   6.0448100e+00   1.8781778e+00
   6.0748100e+00   1.7341283e+00
   6.1048100e+00   1.7967629e+00
   6.1348100e+00   1.9296617e+00
   6.1648100e+00   1.9300992e+00
   6.1948100e+00   1.9305367e+00
   6.2248100e+00   1.9309742e+00
   6.2548100e+00   1.9314117e+00
   6.2848100e+00   1.9318491e+00
   6.3148100e+00   1.9322866e+00
   6.3448100e+00   1.9327241e+00
   6.3748100e+00   1.9331616e+00
   6.4048100e+00   1.9335991e+00
   6.4348100e+00   1.9340366e+00
   6.4648100e+00   1.9344741e+00
   6.4948100e+00   1.9349115e+00
   6.5248100e+00   1.9353490e+00
   6.5548100e+00   1.9357865e+00
   6.5848100e+00   1.9362240e+00
   6.6148100e+00   1.9366615e+00
   6.6448100e+00   1.9370990e+00
   6.6748100e+00   1.9375365e+00
   6.7048100e+00   1.9379739e+00
   6.7348100e+00   1.9384114e+00
   6.7648100e+00   1.9388489e+00
   6.7948100e+00   1.9392864e+00
   6.8248100e+00   1.9397239e+00
   6.8548100e+00   1.9401614e+00
   6.8848100e+00   1.9405988e+00
   6.9148100e+00   1.9410363e+00
   6.9448100e+00   1.9414738e+00
   6.9748100e+00   1.9419113e+00
   7.0048100e+00   1.9423488e+00
   7.0348100e+00   2.0265917e+00
   7.0648100e+00   1.7749350e+00
   7.0948100e+00   1.7760966e+00
   7.1248100e+00   1.9426872e+00
   7.1548100e+00   1.9430004e+00
   7.1848100e+00   1.9433136e+00
   7.2148100e+00   1.9436268e+00
   7.2448100e+00   1.9439400e+00
   7.2748100e+00   1.9442533e+00
   7.3048100e+00   1.9445665e+00
   7.3348100e+00   1.9448797e+00
   7.3648100e+00   1.9451929e+00
   7.3948100e+00   1.9455061e+00
   7.4248100e+00   1.9458194e+00
   7.4548100e+00   1.9461326e+00
   7.4848100e+00   1.9464458e+00
   7.5148100e+00   1.9467590e+00
   7.5448100e+00   1.9470722e+00
   7.5748100e+00   1.9473855e+00
   7.6048100e+00   1.9476987e+00
   7.6348100e+00   1.9480119e+00
   7.6648100e+00   1.9483251e+00
   7.6948100e+00   1.9486383e+00
   7.7248100e+00   1.9489516e+00
   7.7548100e+00   1.9492648e+00
   7.7848100e+00   1.9495780e+00
   7.8148100e+00   1.9498912e+00
   7.8448100e+00   1.9502044e+00
   7.8748100e+00   1.9505177e+00
   7.9048100e+00   1.9508309e+00
   7.9348100e+00   1.9511441e+00
   7.9648100e+00   1.9514573e+00
   7.9948100e+00   1.9517706e+00
   8.0248100e+00   2.0597477e+00
   8.0548100e+00   1.8321502e+00
   8.0848100e+00   1.8081165e+00
   8.1148100e+00   1.9499415e+00
   8.1448100e+00   1.9522729e+00
   8.1748100e+00   1.9525160e+00
   8.2048100e+00   1.9527590e+00
   8.2348100e+00   1.9530021e+00
   8.2648100e+00   1.9532451e+00
   8.2948100e+00   1.9534882e+00
   8.3248100e+00   1.9537312e+00
   8.3548100e+00   1.9539743e+00
   8.3848100e+00   1.9542174e+00
   8.4148100e+00   1.9544604e+00
   8.4448100e+00   1.9547035e+00
   8.4748100e+00   1.9549465e+00
   8.5048100e+00   1.9551896e+00
   8.5348100e+00   1.9554327e+00
   8.5648100e+00   1.9556757e+00
   8.5948100e+00   1.9559188e+00
   8.6248100e+00   1.9561618e+00
   8.6548100e+00   1.9564049e+00
   8.6848100e+00   1.9566479e+00
   8.7148100e+00   1.9568910e+00
   8.7448100e+00   1.9571341e+00
   8.7748100e+00   1.9573771e+00
   8.8048100e+00   1.9576202e+00
   8.8348100e+00   1.9578632e+00
   8.8648100e+00   1.9581063e+00
   8.8948100e+00   1.9583494e+00
   8.9248100e+00   1.9585924e+00
   8.9548100e+00   1.9588355e+00
   8.9848100e+00   1.9590785e+00
   9.0148100e+00   1.9593216e+00
   9.0448100e+00   1.9259416e+00
   9.0748100e+00   1.8315099e+00
   9.1048100e+00   1.8724205e+00
   9.1348100e+00   1.9594700e+00
   9.1648100e+00   1.9596485e+00
   9.1948100e+00   1.9598269e+00
   9.2248100e+00   1.9600054e+00
   9.2548100e+00   1.9601838e+00
   9.2848100e+00   1.9603623e+00
   9.3148100e+00   1.9605408e+00
   9.3448100e+00   1.9607192e+00
   9.3748100e+00   1.9608977e+00
   9.4048100e+00   1.9610762e+00
   9.4348100e+00   1.9612546e+00
   9.4648100e+00   1.9614331e+00
   9.4948100e+00   1.9616115e+00
   9.5248100e+00   1.9617900e+00
   9.5548100e+00   1.9619685e+00
   9.5848100e+00   1.9621469e+00
   9.6148100e+00   1.9623254e+00
   9.6448100e+00   1.9625039e+00
   9.6748100e+00   1.9626823e+00
   9.7048100e+00   1.9628608e+00
   9.7348100e+00   1.9630392e+00
   9.7648100e+00   1.9632177e+00
   9.7948100e+00   1.9633962e+00
   9.8248100e+00   1.9635746e+00
   9.8548100e+00   1.9637531e+00
   9.8848100e+00   1.9639316e+00
   9.9148100e+00   1.9641100e+00
   9.9448100e+00   1.9642885e+00
   9.9748100e+00   1.9644669e+00
   1.0004810e+01   1.9646454e+00
   1.0034810e+01   2.0202583e+00
   1.0064810e+01   1.8542979e+00
   1.0094810e+01   1.8550542e+00
   1.0124810e+01   1.9647763e+00
   1.0154810e+01   1.9649332e+00
   1.0184810e+01   1.9650900e+00
   1.0214810e+01   1.9652468e+00
   1.0244810e+01   1.9654036e+00
   1.0274810e+01   1.9655604e+00
   1.0304810e+01   1.9657172e+00
   1.0334810e+01   1.9658740e+00
   1.0364810e+01   1.9660308e+00
   1.0394810e+01   1.9661876e+00
   1.0424810e+01   1.9663444e+00
   1.0454810e+01   1.9665012e+00
   1.0484810e+01   1.9666581e+00
   1.0514810e+01   1.9668149e+00
   1.0544810e+01   1.9669717e+00
   1.0574810e+01   1.9671285e+00
   1.0604810e+01   1.9672853e+00
   1.0634810e+01   1.9674421e+00
   1.0664810e+01   1.9675989e+00
   1.0694810e+01   1.9677557e+00
   1.0724810e+01   1.9679125e+00
   1.0754810e+01   1.9680693e+00
   1.0784810e+01   1.9682262e+00
   1.0814810e+01   1.9683830e+00
   1.0844810e+01   1.9685398e+00
   1.0874810e+01   1.9686966e+00
   1.0904810e+01   1.9688534e+00
   1.0934810e+01   1.9690102e+00
   1.0964810e+01   1.9691670e+00
   1.0994810e+01   1.9693238e+00
   1.1024810e+01   2.0472347e+00
   1.1054810e+01   1.8829941e+00
   1.1084810e+01   1.8656476e+00
   1.1114810e+01   1.9679312e+00
   1.1144810e+01   1.9695378e+00
   1.1174810e+01   1.9696362e+00
   1.1204810e+01   1.9697347e+00
   1.1234810e+01   1.9698332e+00
   1.1264810e+01   1.9699317e+00
   1.1294810e+01   1.9700301e+00
   1.1324810e+01   1.9701286e+00
   1.1354810e+01   1.9702271e+00
   1.1384810e+01   1.9703255e+00
   1.1414810e+01   1.9704240e+00
   1.1444810e+01   1.9705225e+00
   1.1474810e+01   1.9706210e+00
   1.1504810e+01   1.9707194e+00
   1.1534810e+01   1.9708179e+00
   1.1564810e+01   1.9709164e+00
   1.1594810e+01   1.9710148e+00
   1.1624810e+01   1.9711133e+00
   1.1654810e+01   1.9712118e+00
   1.1684810e+01   1.9713103e+00
   1.1714810e+01   1.9714087e+00
   1.1744810e+01   1.9715072e+00
   1.1774810e+01   1.9716057e+00
   1.1804810e+01   1.9717042e+00
   1.1834810e+01   1.9718026e+00
   1.1864810e+01   1.9719011e+00
   1.1894810e+01   1.9719996e+00
   1.1924810e+01   1.9720980e+00
   1.1954810e+01   1.9721965e+00
   1.1984810e+01   1.9722950e+00
   1.2014810e+01   1.9723935e+00
   1.2044810e+01   1.9507644e+00
   1.2074810e+01   1.8895004e+00
   1.2104810e+01   1.9160045e+00
   1.2134810e+01   1.9724948e+00
   1.2164810e+01   1.9726331e+00
   1.2194810e+01   1.9727713e+00
   1.2224810e+01   1.9729095e+00
   1.2254810e+01   1.9730478e+00
   1.2284810e+01   1.9731860e+00
   1.2314810e+01   1.9733242e+00
   1.2344810e+01   1.9734625e+00
   1.2374810e+01   1.9736007e+00
   1.2404810e+01   1.9737390e+00
   1.2434810e+01   1.9738772e+00
   1.2464810e+01   1.9740154e+00
   1.2494810e+01   1.9741537e+00
   1.2524810e+01   1.9742919e+00
   1.2554810e+01   1.9744301e+00
   1.2584810e+01   1.9745684e+00
   1.2614810e+01   1.9747066e+00
   1.2644810e+01   1.9748448e+00
   1.2674810e+01   1.9749831e+00
   1.2704810e+01   1.9751213e+00
   1.2734810e+01   1.9752595e+00
   1.2764810e+01   1.9753978e+00
   1.2794810e+01   1.9755360e+00
   1.2824810e+01   1.9756742e+00
   1.2854810e+01   1.9758125e+00
   1.2884810e+01   1.9759507e+00
   1.2914810e+01   1.9760890e+00
   1.2944810e+01   1.9762272e+00
   1.2974810e+01   1.9763654e+00
   1.3004810e+01   1.9765037e+00
   1.3034810e+01   2.0257136e+00
   1.3064810e+01   1.8788716e+00
   1.3094810e+01   1.8795388e+00
   1.3124810e+01   1.9765404e+00
   1.3154810e+01   1.9765331e+00
   1.3184810e+01   1.9765259e+00
   1.3214810e+01   1.9765187e+00
   1.3244810e+01   1.9765115e+00
   1.3274810e+01   1.9765043e+00
   1.3304810e+01   1.9764971e+00
   1.3334810e+01   1.9764898e+00
   1.3364810e+01   1.9764826e+00
   1.3394810e+01   1.9764754e+00
   1.3424810e+01   1.9764682e+00
   1.3454810e+01   1.9764610e+00
   1.3484810e+01   1.9764537e+00
   1.3514810e+01   1.9764465e+00
   1.3544810e+01   1.9764393e+00
   1.3574810e+01   1.9764321e+00
   1.3604810e+01   1.9764249e+00
   1.3634810e+01   1.9764177e+00
   1.3664810e+01   1.9764104e+00
   1.3694810e+01   1.9764032e+00
   1.3724810e+01   1.9763960e+00
   1.3754810e+01   1.9763888e+00
   1.3784810e+01   1.9763816e+00
   1.3814810e+01   1.9763744e+00
   1.3844810e+01   1.9763671e+00
   1.3874810e+01   1.9763599e+00
   1.3904810e+01   1.9763527e+00
   1.3934810e+01   1.9763455e+00
   1.3964810e+01   1.9763383e+00
   1.3994810e+01   1.9763334e+00
   1.4024810e+01   1.9937701e+00
   1.4054810e+01   1.9569806e+00
   1.4084810e+01   1.9530941e+00
   1.4114810e+01   1.9759971e+00
   1.4144810e+01   1.9766708e+00
   1.4174810e+01   1.9770086e+00
   1.4204810e+01   1.9773463e+00
   1.4234810e+01   1.9776841e+00
   1.4264810e+01   1.9780218e+00
   1.4294810e+01   1.9783596e+00
   1.4324810e+01   1.9786974e+00
   1.4354810e+01   1.9790351e+00
   1.4384810e+01   1.9793729e+00
   1.4414810e+01   1.9797106e+00
   1.4444810e+01   1.9800484e+00
   1.4474810e+01   1.9803861e+00
   1.4504810e+01   1.9807239e+00
   1.4534810e+01   1.9810616e+00
   1.4564810e+01   1.9813994e+00
   1.4594810e+01   1.9817371e+00
   1.4624810e+01   1.9820749e+00
   1.4654810e+01   1.9824126e+00
   1.4684810e+01   1.9827504e+00
   1.4714810e+01   1.9830881e+00
   1.4744810e+01   1.9834259e+00
   1.4774810e+01   1.9837636e+00
   1.4804810e+01   1.9841014e+00
   1.4834810e+01   1.9844391e+00
   1.4864810e+01   1.9847769e+00
   1.4894810e+01   1.9851146e+00
   1.4924810e+01   1.9854524e+00
   1.4954810e+01   1.9857901e+00
   1.4984810e+01   1.9861279e+00
   1.5014810e+01   1.9864657e+00
   1.5044810e+01   1.9474821e+00
   1.5074810e+01   1.8375078e+00
   1.5104810e+01   1.8851437e+00
   1.5134810e+01   1.9856681e+00
   1.5164810e+01   1.9852428e+00
   1.5194810e+01   1.9848176e+00
   1.5224810e+01   1.9843923e+00
   1.5254810e+01   1.9839671e+00
   1.5284810e+01   1.9835418e+00
   1.5314810e+01   1.9831166e+00
   1.5344810e+01   1.9826913e+00
   1.5374810e+01   1.9822661e+00
   1.5404810e+01   1.9818408e+00
   1.5434810e+01   1.9814156e+00
   1.5464810e+01   1.9809903e+00
   1.5494810e+01   1.9805651e+00
   1.5524810e+01   1.9801398e+00
   1.5554810e+01   1.9797146e+00
   1.5584810e+01   1.9792893e+00
   1.5614810e+01   1.9788641e+00
   1.5644810e+01   1.9784388e+00
   1.5674810e+01   1.9780136e+00
   1.5704810e+01   1.9775884e+00
   1.5734810e+01   1.9771631e+00
   1.5764810e+01   1.9767379e+00
   1.5794810e+01   1.9763126e+00
   1.5824810e+01   1.9758874e+00
   1.5854810e+01   1.9754621e+00
   1.5884810e+01   1.9750369e+00
   1.5914810e+01   1.9746116e+00
   1.5944810e+01   1.9741864e+00
   1.5974810e+01   1.9737611e+00
   1.6004810e+01   1.9736165e+00
   1.6034810e+01   2.0565767e+00
   1.6064810e+01   1.8081844e+00
   1.6094810e+01   1.8093241e+00
   1.6124810e+01   1.9732027e+00
   1.6154810e+01   1.9729437e+00
   1.6184810e+01   1.9726848e+00
   1.6214810e+01   1.9724259e+00
   1.6244810e+01   1.9721670e+00
   1.6274810e+01   1.9719081e+00
   1.6304810e+01   1.9716492e+00
   1.6334810e+01   1.9713903e+00
   1.6364810e+01   1.9711314e+00
   1.6394810e+01   1.9708724e+00
   1.6424810e+01   1.9706135e+00
   1.6454810e+01   1.9703546e+00
   1.6484810e+01   1.9700957e+00
   1.6514810e+01   1.9698368e+00
   1.6544810e+01   1.9695779e+00
   1.6574810e+01   1.9693190e+00
   1.6604810e+01   1.9690601e+00
   1.6634810e+01   1.9688012e+00
   1.6664810e+01   1.9685422e+00
   1.6694810e+01   1.9682833e+00
   1.6724810e+01   1.9680244e+00
   1.6754810e+01   1.9677655e+00
   1.6784810e+01   1.9675066e+00
   1.6814810e+01   1.9672477e+00
   1.6844810e+01   1.9669888e+00
   1.6874810e+01   1.9667299e+00
   1.6904810e+01   1.9664709e+00
   1.6934810e+01   1.9662120e+00
   1.6964810e+01   1.9659531e+00
   1.6994810e+01   1.9657788e+00
   1.7024810e+01   2.0644319e+00
   1.7054810e+01   1.8561182e+00
   1.7084810e+01   1.8341209e+00
   1.7114810e+01   1.9638728e+00
   1.7144810e+01   1.9658256e+00
   1.7174810e+01   1.9658657e+00
   1.7204810e+01   1.9659058e+00
   1.7234810e+01   1.9659459e+00
   1.7264810e+01   1.9659860e+00
   1.7294810e+01   1.9660261e+00
   1.7324810e+01   1.9660662e+00
   1.7354810e+01   1.9661063e+00
   1.7384810e+01   1.9661464e+00
   1.7414810e+01   1.9661865e+00
   1.7444810e+01   1.9662267e+00
   1.7474810e+01   1.9662668e+00
   1.7504810e+01   1.9663069e+00
   1.7534810e+01   1.9663470e+00
   1.7564810e+01   1.9663871e+00
   1.7594810e+01   1.9664272e+00
   1.7624810e+01   1.9664673e+00
   1.7654810e+01   1.9665074e+00
   1.7684810e+01   1.9665475e+00
   1.7714810e+01   1.9665876e+00
   1.7744810e+01   1.9666278e+00
   1.7774810e+01   1.9666679e+00
   1.7804810e+01   1.9667080e+00
   1.7834810e+01   1.9667481e+00
   1.7864810e+01   1.9667882e+00
   1.7894810e+01   1.9668283e+00
   1.7924810e+01   1.9668684e+00
   1.7954810e+01   1.9669085e+00
   1.7984810e+01   1.9669486e+00
   1.8014810e+01   1.9669887e+00
   1.8044810e+01   1.9530523e+00
   1.8074810e+01   1.9135486e+00
   1.8104810e+01   1.9306316e+00
   1.8134810e+01   1.9672470e+00
   1.8164810e+01   1.9676216e+00
   1.8194810e+01   1.9679962e+00
   1.8224810e+01   1.9683707e+00
   1.8254810e+01   1.9687453e+00
   1.8284810e+01   1.9691199e+00
   1.8314810e+01   1.9694945e+00
   1.8344810e+01   1.9698691e+00
   1.8374810e+01   1.9702436e+00
   1.8404810e+01   1.9706182e+00
   1.8434810e+01   1.9709928e+00
   1.8464810e+01   1.9713674e+00
   1.8494810e+01   1.9717419e+00
   1.8524810e+01   1.9721165e+00
   1.8554810e+01   1.9724911e+00
   1.8584810e+01   1.9728657e+00
   1.8614810e+01   1.9732403e+00
   1.8644810e+01   1.9736148e+00
   1.8674810e+01   1.9739894e+00
   1.8704810e+01   1.9743640e+00
   1.8734810e+01   1.9747386e+00
   1.8764810e+01   1.9751131e+00
   1.8794810e+01   1.9754877e+00
   1.8824810e+01   1.9758623e+00
   1.8854810e+01   1.9762369e+00
   1.8884810e+01   1.9766115e+00
   1.8914810e+01   1.9769860e+00
   1.8944810e+01   1.9773606e+00
   1.8974810e+01   1.9777352e+00
   1.9004810e+01   1.9781098e+00
   1.9034810e+01   2.0565980e+00
   1.9064810e+01   1.8220517e+00
   1.9094810e+01   1.8231255e+00
   1.9124810e+01   1.9777603e+00
   1.9154810e+01   1.9774566e+00
   1.9184810e+01   1.9771528e+00
   1.9214810e+01   1.9768490e+00
   1.9244810e+01   1.9765452e+00
   1.9274810e+01   1.9762415e+00
   1.9304810e+01   1.9759377e+00
   1.9334810e+01   1.9756339e+00
   1.9364810e+01   1.9753301e+00
   1.9394810e+01   1.9750263e+00
   1.9424810e+01   1.9747226e+00
   1.9454810e+01   1.9744188e+00
   1.9484810e+01   1.9741150e+00
   1.9514810e+01   1.9738112e+00
   1.9544810e+01   1.9735074e+00
   1.9574810e+01   1.9732037e+00
   1.9604810e+01   1.9728999e+00
   1.9634810e+01   1.9725961e+00
   1.9664810e+01   1.9722923e+00
   1.9694810e+01   1.9719885e+00
   1.9724810e+01   1.9716848e+00
   1.9754810e+01   1.9713810e+00
   1.9784810e+01   1.9710772e+00
   1.9814810e+01   1.9707734e+00
   1.9844810e+01   1.9704697e+00
   1.9874810e+01   1.9701659e+00
   1.9904810e+01   1.9698621e+00
   1.9934810e+01   1.9695583e+00
   1.9964810e+01   1.9692545e+00
   1.9994810e+01   1.9690500e+00
   2.0024810e+01   2.0753090e+00
   2.0054810e+01   1.8509064e+00
   2.0084810e+01   1.8272131e+00
   2.0114810e+01   1.9669763e+00
   2.0144810e+01   1.9689025e+00
   2.0174810e+01   1.9688353e+00
   2.0204810e+01   1.9687681e+00
   2.0234810e+01   1.9687009e+00
   2.0264810e+01   1.9686337e+00
   2.0294810e+01   1.9685664e+00
   2.0324810e+01   1.9684992e+00
   2.0354810e+01   1.9684320e+00
   2.0384810e+01   1.9683648e+00
   2.0414810e+01   1.9682975e+00
   2.0444810e+01   1.9682303e+00
   2.0474810e+01   1.9681631e+00
   2.0504810e+01   1.9680959e+00
   2.0534810e+01   1.9680286e+00
   2.0564810e+01   1.9679614e+00
   2.0594810e+01   1.9678942e+00
   2.0624810e+01   1.9678270e+00
   2.0654810e+01   1.9677597e+00
   2.0684810e+01   1.9676925e+00
   2.0714810e+01   1.9676253e+00
   2.0744810e+01   1.9675581e+00
   2.0774810e+01   1.9674908e+00
   2.0804810e+01   1.9674236e+00
   2.0834810e+01   1.9673564e+00
   2.0864810e+01   1.9672892e+00
   2.0894810e+01   1.9672220e+00
   2.0924810e+01   1.9671547e+00
   2.0954810e+01   1.9670875e+00
   2.0984810e+01   1.9670203e+00
   2.1014810e+01   1.9670198e+00
   2.1044810e+01   1.9490691e+00
   2.1074810e+01   1.8982005e+00
   2.1104810e+01   1.9202038e+00
   2.1134810e+01   1.9672346e+00
   2.1164810e+01   1.9675381e+00
   2.1194810e+01   1.9678415e+00
   2.1224810e+01   1.9681450e+00
   2.1254810e+01   1.9684485e+00
   2.1284810e+01   1.9687520e+00
   2.1314810e+01   1.9690555e+00
   2.1344810e+01   1.9693590e+00
   2.1374810e+01   1.9696625e+00
   2.1404810e+01   1.9699660e+00
   2.1434810e+01   1.9702694e+00
   2.1464810e+01   1.9705729e+00
   2.1494810e+01   1.9708764e+00
   2.1524810e+01   1.9711799e+00
   2.1554810e+01   1.9714834e+00
   2.1584810e+01   1.9717869e+00
   2.1614810e+01   1.9720904e+00
   2.1644810e+01   1.9723939e+00
   2.1674810e+01   1.9726973e+00
   2.1704810e+01   1.9730008e+00
   2.1734810e+01   1.9733043e+00
   2.1764810e+01   1.9736078e+00
   2.1794810e+01   1.9739113e+00
   2.1824810e+01   1.9742148e+00
   2.1854810e+01   1.9745183e+00
   2.1884810e+01   1.9748217e+00
   2.1914810e+01   1.9751252e+00
   2.1944810e+01   1.9754287e+00
   2.1974810e+01   1.9757322e+00
   2.2004810e+01   1.9760357e+00
   2.2034810e+01   2.0473395e+00
   2.2064810e+01   1.8343637e+00
   2.2094810e+01   1.8353369e+00
   2.2124810e+01   1.9758341e+00
   2.2154810e+01   1.9756344e+00
   2.2184810e+01   1.9754348e+00
   2.2214810e+01   1.9752352e+00
   2.2244810e+01   1.9750356e+00
   2.2274810e+01   1.9748360e+00
   2.2304810e+01   1.9746364e+00
   2.2334810e+01   1.9744368e+00
   2.2364810e+01   1.9742371e+00
   2.2394810e+01   1.9740375e+00
   2.2424810e+01   1.9738379e+00
   2.2454810e+01   1.9736383e+00
   2.2484810e+01   1.9734387e+00
   2.2514810e+01   1.9732391e+00
   2.2544810e+01   1.9730394e+00
   2.2574810e+01   1.9728398e+00
   2.2604810e+01   1.9726402e+00
   2.2634810e+01   1.9724406e+00
   2.2664810e+01   1.9722410e+00
   2.2694810e+01   1.9720414e+00
   2.2724810e+01   1.9718418e+00
   2.2754810e+01   1.9716421e+00
   2.2784810e+01   1.9714425e+00
   2.2814810e+01   1.9712429e+00
   2.2844810e+01   1.9710433e+00
   2.2874810e+01   1.9708437e+00
   2.2904810e+01   1.9706441e+00
   2.2934810e+01   1.9704444e+00
   2.2964810e+01   1.9702448e+00
   2.2994810e+01   1.9701104e+00
   2.3024810e+01   2.0573980e+00
   2.3054810e+01   1.8731172e+00
   2.3084810e+01   1.8536559e+00
   2.3114810e+01   1.9684217e+00
   2.3144810e+01   1.9701420e+00
   2.3174810e+01   1.9701701e+00
   2.3204810e+01   1.9701981e+00
   2.3234810e+01   1.9702261e+00
   2.3264810e+01   1.9702541e+00
   2.3294810e+01   1.9702821e+00
   2.3324810e+01   1.9703101e+00
   2.3354810e+01   1.9703381e+00
   2.3384810e+01   1.9703661e+00
   2.3414810e+01   1.9703942e+00
   2.3444810e+01   1.9704222e+00
   2.3474810e+01   1.9704502e+00
   2.3504810e+01   1.9704782e+00
   2.3534810e+01   1.9705062e+00
   2.3564810e+01   1.9705342e+00
   2.3594810e+01   1.9705622e+00
   2.3624810e+01   1.9705902e+00
   2.3654810e+01   1.9706182e+00
   2.3684810e+01   1.9706463e+00
   2.3714810e+01   1.9706743e+00
   2.3744810e+01   1.9707023e+00
   2.3774810e+01   1.9707303e+00
   2.3804810e+01   1.9707583e+00
   2.3834810e+01   1.9707863e+00
   2.3864810e+01   1.9708143e+00
   2.3894810e+01   1.9708423e+00
   2.3924810e+01   1.9708704e+00
   2.3954810e+01   1.9708984e+00
   2.3984810e+01   1.9709264e+00
   2.4014810e+01   1.9709544e+00
   2.4044810e+01   1.9592671e+00
   2.4074810e+01   1.9261375e+00
   2.4104810e+01   1.9404616e+00
   2.4134810e+01   1.9711857e+00
   2.4164810e+01   1.9715254e+00
   2.4194810e+01   1.9718651e+00
   2.4224810e+01   1.9722048e+00
   2.4254810e+01   1.9725445e+00
   2.4284810e+01   1.9728842e+00
   2.4314810e+01   1.9732239e+00
   2.4344810e+01   1.9735636e+00
   2.4374810e+01   1.9739033e+00
   2.4404810e+01   1.9742430e+00
   2.4434810e+01   1.9745827e+00
   2.4464810e+01   1.9749224e+00
   2.4494810e+01   1.9752621e+00
   2.4524810e+01   1.9756018e+00
   2.4554810e+01   1.9759415e+00
   2.4584810e+01   1.9762812e+00
   2.4614810e+01   1.9766209e+00
   2.4644810e+01   1.9769606e+00
   2.4674810e+01   1.9773003e+00
   2.4704810e+01   1.9776400e+00
   2.4734810e+01   1.9779797e+00
   2.4764810e+01   1.9783194e+00
   2.4794810e+01   1.9786591e+00
   2.4824810e+01   1.9789988e+00
   2.4854810e+01   1.9793385e+00
   2.4884810e+01   1.9796782e+00
   2.4914810e+01   1.9800179e+00
   2.4944810e+01   1.9803576e+00
   2.4974810e+01   1.9806973e+00
   2.5004810e+01   1.9810370e+00
   2.5034810e+01   2.0561112e+00
   2.5064810e+01   1.8318015e+00
   2.5094810e+01   1.8328269e+00
   2.5124810e+01   1.9806451e+00
   2.5154810e+01   1.9803176e+00
   2.5184810e+01   1.9799900e+00
   2.5214810e+01   1.9796624e+00
   2.5244810e+01   1.9793349e+00
   2.5274810e+01   1.9790073e+00
   2.5304810e+01   1.9786797e+00
   2.5334810e+01   1.9783521e+00
   2.5364810e+01   1.9780246e+00
   2.5394810e+01   1.9776970e+00
   2.5424810e+01   1.9773694e+00
   2.5454810e+01   1.9770418e+00
   2.5484810e+01   1.9767143e+00
   2.5514810e+01   1.9763867e+00
   2.5544810e+01   1.9760591e+00
   2.5574810e+01   1.9757316e+00
   2.5604810e+01   1.9754040e+00
   2.5634810e+01   1.9750764e+00
   2.5664810e+01   1.9747488e+00
   2.5694810e+01   1.9744213e+00
   2.5724810e+01   1.9740937e+00
   2.5754810e+01   1.9737661e+00
   2.5784810e+01   1.9734386e+00
   2.5814810e+01   1.9731110e+00
   2.5844810e+01   1.9727834e+00
   2.5874810e+01   1.9724558e+00
   2.5904810e+01   1.9721283e+00
   2.5934810e+01   1.9718007e+00
   2.5964810e+01   1.9714731e+00
   2.5994810e+01   1.9712526e+00
   2.6024810e+01   2.0812697e+00
   2.6054810e+01   1.8489151e+00
   2.6084810e+01   1.8243841e+00
   2.6114810e+01   1.9690914e+00
   2.6144810e+01   1.9709630e+00
   2.6174810e+01   1.9708318e+00
   2.6204810e+01   1.9707006e+00
   2.6234810e+01   1.9705695e+00
   2.6264810e+01   1.9704383e+00
   2.6294810e+01   1.9703071e+00
   2.6324810e+01   1.9701760e+00
   2.6354810e+01   1.9700448e+00
   2.6384810e+01   1.9699136e+00
   2.6414810e+01   1.9697824e+00
   2.6444810e+01   1.9696513e+00
   2.6474810e+01   1.9695201e+00
   2.6504810e+01   1.9693889e+00
   2.6534810e+01   1.9692578e+00
   2.6564810e+01   1.9691266e+00
   2.6594810e+01   1.9689954e+00
   2.6624810e+01   1.9688643e+00
   2.6654810e+01   1.9687331e+00
   2.6684810e+01   1.9686019e+00
   2.6714810e+01   1.9684708e+00
   2.6744810e+01   1.9683396e+00
   2.6774810e+01   1.9682084e+00
   2.6804810e+01   1.9680772e+00
   2.6834810e+01   1.9679461e+00
   2.6864810e+01   1.9678149e+00
   2.6894810e+01   1.9676837e+00
   2.6924810e+01   1.9675526e+00
   2.6954810e+01   1.9674214e+00
   2.6984810e+01   1.9672902e+00
   2.7014810e+01   1.9672894e+00
   2.7044810e+01   1.9424336e+00
   2.7074810e+01   1.8720487e+00
   2.7104810e+01   1.9025097e+00
   2.7134810e+01   1.9674227e+00
   2.7164810e+01   1.9676002e+00
   2.7194810e+01   1.9677778e+00
   2.7224810e+01   1.9679553e+00
   2.7254810e+01   1.9681329e+00
   2.7284810e+01   1.9683105e+00
   2.7314810e+01   1.9684880e+00
   2.7344810e+01   1.9686656e+00
   2.7374810e+01   1.9688432e+00
   2.7404810e+01   1.9690207e+00
   2.7434810e+01   1.9691983e+00
   2.7464810e+01   1.9693758e+00
   2.7494810e+01   1.9695534e+00
   2.7524810e+01   1.9697310e+00
   2.7554810e+01   1.9699085e+00
   2.7584810e+01   1.9700861e+00
   2.7614810e+01   1.9702637e+00
   2.7644810e+01   1.9704412e+00
   2.7674810e+01   1.9706188e+00
   2.7704810e+01   1.9707964e+00
   2.7734810e+01   1.9709739e+00
   2.7764810e+01   1.9711515e+00
   2.7794810e+01   1.9713290e+00
   2.7824810e+01   1.9715066e+00
   2.7854810e+01   1.9716842e+00
   2.7884810e+01   1.9718617e+00
   2.7914810e+01   1.9720393e+00
   2.7944810e+01   1.9722169e+00
   2.7974810e+01   1.9723944e+00
   2.8004810e+01   1.9725720e+00
   2.8034810e+01   2.0280425e+00
   2.8064810e+01   1.8624913e+00
   2.8094810e+01   1.8632449e+00
   2.8124810e+01   1.9726365e+00
   2.8154810e+01   1.9726460e+00
   2.8184810e+01   1.9726555e+00
   2.8214810e+01   1.9726650e+00
   2.8244810e+01   1.9726744e+00
   2.8274810e+01   1.9726839e+00
   2.8304810e+01   1.9726934e+00
   2.8334810e+01   1.9727028e+00
   2.8364810e+01   1.9727123e+00
   2.8394810e+01   1.9727218e+00
   2.8424810e+01   1.9727313e+00
   2.8454810e+01   1.9727407e+00
   2.8484810e+01   1.9727502e+00
   2.8514810e+01   1.9727597e+00
   2.8544810e+01   1.9727692e+00
   2.8574810e+01   1.9727786e+00
   2.8604810e+01   1.9727881e+00
   2.8634810e+01   1.9727976e+00
   2.8664810e+01   1.9728070e+00
   2.8694810e+01   1.9728165e+00
   2.8724810e+01   1.9728260e+00
   2.8754810e+01   1.9728355e+00
   2.8784810e+01   1.9728449e+00
   2.8814810e+01   1.9728544e+00
   2.8844810e+01   1.9728639e+00
   2.8874810e+01   1.9728733e+00
   2.8904810e+01   1.9728828e+00
   2.8934810e+01   1.9728923e+00
   2.8964810e+01   1.9729018e+00
   2.8994810e+01   1.9729112e+00
   2.9024810e+01   1.9927693e+00
   2.9054810e+01   1.9508840e+00
   2.9084810e+01   1.9464593e+00
   2.9114810e+01   1.9725354e+00
   2.9144810e+01   1.9733050e+00
   2.9174810e+01   1.9736921e+00
   2.9204810e+01   1.9740792e+00
   2.9234810e+01   1.9744663e+00
   2.9264810e+01   1.9748534e+00
   2.9294810e+01   1.9752405e+00
   2.9324810e+01   1.9756277e+00
   2.9354810e+01   1.9760148e+00
   2.9384810e+01   1.9764019e+00
   2.9414810e+01   1.9767890e+00
   2.9444810e+01   1.9771761e+00
   2.9474810e+01   1.9775632e+00
   2.9504810e+01   1.9779503e+00
   2.9534810e+01   1.9783375e+00
   2.9564810e+01   1.9787246e+00
   2.9594810e+01   1.9791117e+00
   2.9624810e+01   1.9794988e+00
   2.9654810e+01   1.9798859e+00
   2.9684810e+01   1.9802730e+00
   2.9714810e+01   1.9806602e+00
   2.9744810e+01   1.9810473e+00
   2.9774810e+01   1.9814344e+00
   2.9804810e+01   1.9818215e+00
   2.9834810e+01   1.9822086e+00
   2.9864810e+01   1.9825957e+00
   2.9894810e+01   1.9829828e+00
   2.9924810e+01   1.9833700e+00
   2.9954810e+01   1.9837571e+00
   2.9984810e+01   1.9841442e+00
   2.9999905e+01   1.9845313e+00
   2.9999905e+01   1.9845337e+00
   2.9984810e+01   1.9845312e+00
   2.9954810e+01   1.9841441e+00
   2.9924810e+01   1.9837569e+00
   2.9894810e+01   1.9833698e+00
   2.9864810e+01   1.9829827e+00
   2.9834810e+01   1.9825956e+00
   2.9804810e+01   1.9822085e+00
   2.9774810e+01   1.9818214e+00
   2.9744810e+01   1.9814343e+00
   2.9714810e+01   1.9810471e+00
   2.9684810e+01   1.9806600e+00
   2.9654810e+01   1.9802729e+00
   2.9624810e+01   1.9798858e+00
   2.9594810e+01   1.9794987e+00
   2.9564810e+01   1.9791116e+00
   2.9534810e+01   1.9787244e+00
   2.9504810e+01   1.9783373e+00
   2.9474810e+01   1.9779502e+00
   2.9444810e+01   1.9775631e+00
   2.9414810e+01   1.9771760e+00
   2.9384810e+01   1.9767889e+00
   2.9354810e+01   1.9764018e+00
   2.9324810e+01   1.9760146e+00
   2.9294810e+01   1.9756275e+00
   2.9264810e+01   1.9752404e+00
   2.9234810e+01   1.9748533e+00
   2.9204810e+01   1.9744662e+00
   2.9174810e+01   1.9740791e+00
   2.9144810e+01   1.9736920e+00
   2.9114810e+01   1.9733048e+00
   2.9084810e+01   1.9725152e+00
   2.9054810e+01   2.0038553e+00
   2.9024810e+01   2.0123070e+00
   2.8994810e+01   1.9927504e+00
   2.8964810e+01   1.9729112e+00
   2.8934810e+01   1.9729018e+00
   2.8904810e+01   1.9728923e+00
   2.8874810e+01   1.9728828e+00
   2.8844810e+01   1.9728733e+00
   2.8814810e+01   1.9728639e+00
   2.8784810e+01   1.9728544e+00
   2.8754810e+01   1.9728449e+00
   2.8724810e+01   1.9728355e+00
   2.8694810e+01   1.9728260e+00
   2.8664810e+01   1.9728165e+00
   2.8634810e+01   1.9728070e+00
   2.8604810e+01   1.9727976e+00
   2.8574810e+01   1.9727881e+00
   2.8544810e+01   1.9727786e+00
   2.8514810e+01   1.9727691e+00
   2.8484810e+01   1.9727597e+00
   2.8454810e+01   1.9727502e+00
   2.8424810e+01   1.9727407e+00
   2.8394810e+01   1.9727313e+00
   2.8364810e+01   1.9727218e+00
   2.8334810e+01   1.9727123e+00
   2.8304810e+01   1.9727028e+00
   2.8274810e+01   1.9726934e+00
   2.8244810e+01   1.9726839e+00
   2.8214810e+01   1.9726744e+00
   2.8184810e+01   1.9726650e+00
   2.8154810e+01   1.9726555e+00
   2.8124810e+01   1.9726460e+00
   2.8094810e+01   1.9726365e+00
   2.8064810e+01   2.0279583e+00
   2.8034810e+01   2.1364973e+00
   2.8004810e+01   2.1180898e+00
   2.7974810e+01   1.9725719e+00
   2.7944810e+01   1.9723944e+00
   2.7914810e+01   1.9722168e+00
   2.7884810e+01   1.9720392e+00
   2.7854810e+01   1.9718617e+00
   2.7824810e+01   1.9716841e+00
   2.7794810e+01   1.9715065e+00
   2.7764810e+01   1.9713290e+00
   2.7734810e+01   1.9711514e+00
   2.7704810e+01   1.9709739e+00
   2.7674810e+01   1.9707963e+00
   2.7644810e+01   1.9706187e+00
   2.7614810e+01   1.9704412e+00
   2.7584810e+01   1.9702636e+00
   2.7554810e+01   1.9700860e+00
   2.7524810e+01   1.9699085e+00
   2.7494810e+01   1.9697309e+00
   2.7464810e+01   1.9695534e+00
   2.7434810e+01   1.9693758e+00
   2.7404810e+01   1.9691982e+00
   2.7374810e+01   1.9690207e+00
   2.7344810e+01   1.9688431e+00
   2.7314810e+01   1.9686655e+00
   2.7284810e+01   1.9684880e+00
   2.7254810e+01   1.9683104e+00
   2.7224810e+01   1.9681328e+00
   2.7194810e+01   1.9679553e+00
   2.7164810e+01   1.9677777e+00
   2.7134810e+01   1.9676002e+00
   2.7104810e+01   1.9674226e+00
   2.7074810e+01   1.9423655e+00
   2.7044810e+01   2.1083539e+00
   2.7014810e+01   2.1090037e+00
   2.6984810e+01   1.9674214e+00
   2.6954810e+01   1.9675525e+00
   2.6924810e+01   1.9676837e+00
   2.6894810e+01   1.9678149e+00
   2.6864810e+01   1.9679460e+00
   2.6834810e+01   1.9680772e+00
   2.6804810e+01   1.9682084e+00
   2.6774810e+01   1.9683395e+00
   2.6744810e+01   1.9684707e+00
   2.6714810e+01   1.9686019e+00
   2.6684810e+01   1.9687330e+00
   2.6654810e+01   1.9688642e+00
   2.6624810e+01   1.9689954e+00
   2.6594810e+01   1.9691266e+00
   2.6564810e+01   1.9692577e+00
   2.6534810e+01   1.9693889e+00
   2.6504810e+01   1.9695201e+00
   2.6474810e+01   1.9696512e+00
   2.6444810e+01   1.9697824e+00
   2.6414810e+01   1.9699136e+00
   2.6384810e+01   1.9700447e+00
   2.6354810e+01   1.9701759e+00
   2.6324810e+01   1.9703071e+00
   2.6294810e+01   1.9704382e+00
   2.6264810e+01   1.9705694e+00
   2.6234810e+01   1.9707006e+00
   2.6204810e+01   1.9708318e+00
   2.6174810e+01   1.9709629e+00
   2.6144810e+01   1.9710941e+00
   2.6114810e+01   1.9712244e+00
   2.6084810e+01   1.9689793e+00
   2.6054810e+01   2.1426206e+00
   2.6024810e+01   2.1896508e+00
   2.5994810e+01   2.0811649e+00
   2.5964810e+01   1.9718006e+00
   2.5934810e+01   1.9721282e+00
   2.5904810e+01   1.9724557e+00
   2.5874810e+01   1.9727833e+00
   2.5844810e+01   1.9731109e+00
   2.5814810e+01   1.9734385e+00
   2.5784810e+01   1.9737660e+00
   2.5754810e+01   1.9740936e+00
   2.5724810e+01   1.9744212e+00
   2.5694810e+01   1.9747487e+00
   2.5664810e+01   1.9750763e+00
   2.5634810e+01   1.9754039e+00
   2.5604810e+01   1.9757315e+00
   2.5574810e+01   1.9760590e+00
   2.5544810e+01   1.9763866e+00
   2.5514810e+01   1.9767142e+00
   2.5484810e+01   1.9770417e+00
   2.5454810e+01   1.9773693e+00
   2.5424810e+01   1.9776969e+00
   2.5394810e+01   1.9780245e+00
   2.5364810e+01   1.9783520e+00
   2.5334810e+01   1.9786796e+00
   2.5304810e+01   1.9790072e+00
   2.5274810e+01   1.9793347e+00
   2.5244810e+01   1.9796623e+00
   2.5214810e+01   1.9799899e+00
   2.5184810e+01   1.9803175e+00
   2.5154810e+01   1.9806450e+00
   2.5124810e+01   1.9809726e+00
   2.5094810e+01   1.9810797e+00
   2.5064810e+01   2.0559972e+00
   2.5034810e+01   2.2032536e+00
   2.5004810e+01   2.1783048e+00
   2.4974810e+01   1.9810369e+00
   2.4944810e+01   1.9806972e+00
   2.4914810e+01   1.9803575e+00
   2.4884810e+01   1.9800178e+00
   2.4854810e+01   1.9796781e+00
   2.4824810e+01   1.9793384e+00
   2.4794810e+01   1.9789987e+00
   2.4764810e+01   1.9786590e+00
   2.4734810e+01   1.9783193e+00
   2.4704810e+01   1.9779796e+00
   2.4674810e+01   1.9776399e+00
   2.4644810e+01   1.9773002e+00
   2.4614810e+01   1.9769605e+00
   2.4584810e+01   1.9766208e+00
   2.4554810e+01   1.9762811e+00
   2.4524810e+01   1.9759414e+00
   2.4494810e+01   1.9756017e+00
   2.4464810e+01   1.9752620e+00
   2.4434810e+01   1.9749223e+00
   2.4404810e+01   1.9745826e+00
   2.4374810e+01   1.9742429e+00
   2.4344810e+01   1.9739032e+00
   2.4314810e+01   1.9735635e+00
   2.4284810e+01   1.9732238e+00
   2.4254810e+01   1.9728841e+00
   2.4224810e+01   1.9725444e+00
   2.4194810e+01   1.9722047e+00
   2.4164810e+01   1.9718650e+00
   2.4134810e+01   1.9715253e+00
   2.4104810e+01   1.9711856e+00
   2.4074810e+01   1.9592351e+00
   2.4044810e+01   2.0373645e+00
   2.4014810e+01   2.0376689e+00
   2.3984810e+01   1.9709544e+00
   2.3954810e+01   1.9709264e+00
   2.3924810e+01   1.9708984e+00
   2.3894810e+01   1.9708703e+00
   2.3864810e+01   1.9708423e+00
   2.3834810e+01   1.9708143e+00
   2.3804810e+01   1.9707863e+00
   2.3774810e+01   1.9707583e+00
   2.3744810e+01   1.9707303e+00
   2.3714810e+01   1.9707023e+00
   2.3684810e+01   1.9706743e+00
   2.3654810e+01   1.9706462e+00
   2.3624810e+01   1.9706182e+00
   2.3594810e+01   1.9705902e+00
   2.3564810e+01   1.9705622e+00
   2.3534810e+01   1.9705342e+00
   2.3504810e+01   1.9705062e+00
   2.3474810e+01   1.9704782e+00
   2.3444810e+01   1.9704502e+00
   2.3414810e+01   1.9704222e+00
   2.3384810e+01   1.9703941e+00
   2.3354810e+01   1.9703661e+00
   2.3324810e+01   1.9703381e+00
   2.3294810e+01   1.9703101e+00
   2.3264810e+01   1.9702821e+00
   2.3234810e+01   1.9702541e+00
   2.3204810e+01   1.9702261e+00
   2.3174810e+01   1.9701981e+00
   2.3144810e+01   1.9701700e+00
   2.3114810e+01   1.9701420e+00
   2.3084810e+01   1.9683328e+00
   2.3054810e+01   2.1061035e+00
   2.3024810e+01   2.1433520e+00
   2.2994810e+01   2.0573148e+00
   2.2964810e+01   1.9704444e+00
   2.2934810e+01   1.9706440e+00
   2.2904810e+01   1.9708436e+00
   2.2874810e+01   1.9710432e+00
   2.2844810e+01   1.9712428e+00
   2.2814810e+01   1.9714425e+00
   2.2784810e+01   1.9716421e+00
   2.2754810e+01   1.9718417e+00
   2.2724810e+01   1.9720413e+00
   2.2694810e+01   1.9722409e+00
   2.2664810e+01   1.9724405e+00
   2.2634810e+01   1.9726401e+00
   2.2604810e+01   1.9728398e+00
   2.2574810e+01   1.9730394e+00
   2.2544810e+01   1.9732390e+00
   2.2514810e+01   1.9734386e+00
   2.2484810e+01   1.9736382e+00
   2.2454810e+01   1.9738378e+00
   2.2424810e+01   1.9740375e+00
   2.2394810e+01   1.9742371e+00
   2.2364810e+01   1.9744367e+00
   2.2334810e+01   1.9746363e+00
   2.2304810e+01   1.9748359e+00
   2.2274810e+01   1.9750355e+00
   2.2244810e+01   1.9752351e+00
   2.2214810e+01   1.9754348e+00
   2.2184810e+01   1.9756344e+00
   2.2154810e+01   1.9758340e+00
   2.2124810e+01   1.9760336e+00
   2.2094810e+01   1.9760989e+00
   2.2064810e+01   2.0472313e+00
   2.2034810e+01   2.1869880e+00
   2.2004810e+01   2.1633026e+00
   2.1974810e+01   1.9760356e+00
   2.1944810e+01   1.9757321e+00
   2.1914810e+01   1.9754286e+00
   2.1884810e+01   1.9751251e+00
   2.1854810e+01   1.9748216e+00
   2.1824810e+01   1.9745182e+00
   2.1794810e+01   1.9742147e+00
   2.1764810e+01   1.9739112e+00
   2.1734810e+01   1.9736077e+00
   2.1704810e+01   1.9733042e+00
   2.1674810e+01   1.9730007e+00
   2.1644810e+01   1.9726972e+00
   2.1614810e+01   1.9723938e+00
   2.1584810e+01   1.9720903e+00
   2.1554810e+01   1.9717868e+00
   2.1524810e+01   1.9714833e+00
   2.1494810e+01   1.9711798e+00
   2.1464810e+01   1.9708763e+00
   2.1434810e+01   1.9705728e+00
   2.1404810e+01   1.9702693e+00
   2.1374810e+01   1.9699659e+00
   2.1344810e+01   1.9696624e+00
   2.1314810e+01   1.9693589e+00
   2.1284810e+01   1.9690554e+00
   2.1254810e+01   1.9687519e+00
   2.1224810e+01   1.9684484e+00
   2.1194810e+01   1.9681449e+00
   2.1164810e+01   1.9678414e+00
   2.1134810e+01   1.9675380e+00
   2.1104810e+01   1.9672345e+00
   2.1074810e+01   1.9490200e+00
   2.1044810e+01   2.0689769e+00
   2.1014810e+01   2.0694451e+00
   2.0984810e+01   1.9670875e+00
   2.0954810e+01   1.9671547e+00
   2.0924810e+01   1.9672219e+00
   2.0894810e+01   1.9672892e+00
   2.0864810e+01   1.9673564e+00
   2.0834810e+01   1.9674236e+00
   2.0804810e+01   1.9674908e+00
   2.0774810e+01   1.9675581e+00
   2.0744810e+01   1.9676253e+00
   2.0714810e+01   1.9676925e+00
   2.0684810e+01   1.9677597e+00
   2.0654810e+01   1.9678269e+00
   2.0624810e+01   1.9678942e+00
   2.0594810e+01   1.9679614e+00
   2.0564810e+01   1.9680286e+00
   2.0534810e+01   1.9680958e+00
   2.0504810e+01   1.9681631e+00
   2.0474810e+01   1.9682303e+00
   2.0444810e+01   1.9682975e+00
   2.0414810e+01   1.9683647e+00
   2.0384810e+01   1.9684320e+00
   2.0354810e+01   1.9684992e+00
   2.0324810e+01   1.9685664e+00
   2.0294810e+01   1.9686336e+00
   2.0264810e+01   1.9687009e+00
   2.0234810e+01   1.9687681e+00
   2.0204810e+01   1.9688353e+00
   2.0174810e+01   1.9689025e+00
   2.0144810e+01   1.9689697e+00
   2.0114810e+01   1.9690365e+00
   2.0084810e+01   1.9668680e+00
   2.0054810e+01   2.1345723e+00
   2.0024810e+01   2.1799774e+00
   1.9994810e+01   2.0752078e+00
   1.9964810e+01   1.9695582e+00
   1.9934810e+01   1.9698620e+00
   1.9904810e+01   1.9701658e+00
   1.9874810e+01   1.9704696e+00
   1.9844810e+01   1.9707733e+00
   1.9814810e+01   1.9710771e+00
   1.9784810e+01   1.9713809e+00
   1.9754810e+01   1.9716847e+00
   1.9724810e+01   1.9719884e+00
   1.9694810e+01   1.9722922e+00
   1.9664810e+01   1.9725960e+00
   1.9634810e+01   1.9728998e+00
   1.9604810e+01   1.9732036e+00
   1.9574810e+01   1.9735073e+00
   1.9544810e+01   1.9738111e+00
   1.9514810e+01   1.9741149e+00
   1.9484810e+01   1.9744187e+00
   1.9454810e+01   1.9747225e+00
   1.9424810e+01   1.9750262e+00
   1.9394810e+01   1.9753300e+00
   1.9364810e+01   1.9756338e+00
   1.9334810e+01   1.9759376e+00
   1.9304810e+01   1.9762414e+00
   1.9274810e+01   1.9765451e+00
   1.9244810e+01   1.9768489e+00
   1.9214810e+01   1.9771527e+00
   1.9184810e+01   1.9774565e+00
   1.9154810e+01   1.9777602e+00
   1.9124810e+01   1.9780640e+00
   1.9094810e+01   1.9781634e+00
   1.9064810e+01   2.0564788e+00
   1.9034810e+01   2.2104719e+00
   1.9004810e+01   2.1843845e+00
   1.8974810e+01   1.9781096e+00
   1.8944810e+01   1.9777351e+00
   1.8914810e+01   1.9773605e+00
   1.8884810e+01   1.9769859e+00
   1.8854810e+01   1.9766113e+00
   1.8824810e+01   1.9762368e+00
   1.8794810e+01   1.9758622e+00
   1.8764810e+01   1.9754876e+00
   1.8734810e+01   1.9751130e+00
   1.8704810e+01   1.9747384e+00
   1.8674810e+01   1.9743639e+00
   1.8644810e+01   1.9739893e+00
   1.8614810e+01   1.9736147e+00
   1.8584810e+01   1.9732401e+00
   1.8554810e+01   1.9728656e+00
   1.8524810e+01   1.9724910e+00
   1.8494810e+01   1.9721164e+00
   1.8464810e+01   1.9717418e+00
   1.8434810e+01   1.9713672e+00
   1.8404810e+01   1.9709927e+00
   1.8374810e+01   1.9706181e+00
   1.8344810e+01   1.9702435e+00
   1.8314810e+01   1.9698689e+00
   1.8284810e+01   1.9694943e+00
   1.8254810e+01   1.9691198e+00
   1.8224810e+01   1.9687452e+00
   1.8194810e+01   1.9683706e+00
   1.8164810e+01   1.9679960e+00
   1.8134810e+01   1.9676215e+00
   1.8104810e+01   1.9672469e+00
   1.8074810e+01   1.9530141e+00
   1.8044810e+01   2.0461712e+00
   1.8014810e+01   2.0465343e+00
   1.7984810e+01   1.9669887e+00
   1.7954810e+01   1.9669486e+00
   1.7924810e+01   1.9669085e+00
   1.7894810e+01   1.9668684e+00
   1.7864810e+01   1.9668283e+00
   1.7834810e+01   1.9667882e+00
   1.7804810e+01   1.9667481e+00
   1.7774810e+01   1.9667080e+00
   1.7744810e+01   1.9666678e+00
   1.7714810e+01   1.9666277e+00
   1.7684810e+01   1.9665876e+00
   1.7654810e+01   1.9665475e+00
   1.7624810e+01   1.9665074e+00
   1.7594810e+01   1.9664673e+00
   1.7564810e+01   1.9664272e+00
   1.7534810e+01   1.9663871e+00
   1.7504810e+01   1.9663470e+00
   1.7474810e+01   1.9663069e+00
   1.7444810e+01   1.9662668e+00
   1.7414810e+01   1.9662266e+00
   1.7384810e+01   1.9661865e+00
   1.7354810e+01   1.9661464e+00
   1.7324810e+01   1.9661063e+00
   1.7294810e+01   1.9660662e+00
   1.7264810e+01   1.9660261e+00
   1.7234810e+01   1.9659860e+00
   1.7204810e+01   1.9659459e+00
   1.7174810e+01   1.9659058e+00
   1.7144810e+01   1.9658657e+00
   1.7114810e+01   1.9658256e+00
   1.7084810e+01   1.9637723e+00
   1.7054810e+01   2.1194666e+00
   1.7024810e+01   2.1615914e+00
   1.6994810e+01   2.0643379e+00
   1.6964810e+01   1.9662119e+00
   1.6934810e+01   1.9664709e+00
   1.6904810e+01   1.9667298e+00
   1.6874810e+01   1.9669887e+00
   1.6844810e+01   1.9672476e+00
   1.6814810e+01   1.9675065e+00
   1.6784810e+01   1.9677654e+00
   1.6754810e+01   1.9680243e+00
   1.6724810e+01   1.9682832e+00
   1.6694810e+01   1.9685422e+00
   1.6664810e+01   1.9688011e+00
   1.6634810e+01   1.9690600e+00
   1.6604810e+01   1.9693189e+00
   1.6574810e+01   1.9695778e+00
   1.6544810e+01   1.9698367e+00
   1.6514810e+01   1.9700956e+00
   1.6484810e+01   1.9703545e+00
   1.6454810e+01   1.9706134e+00
   1.6424810e+01   1.9708724e+00
   1.6394810e+01   1.9711313e+00
   1.6364810e+01   1.9713902e+00
   1.6334810e+01   1.9716491e+00
   1.6304810e+01   1.9719080e+00
   1.6274810e+01   1.9721669e+00
   1.6244810e+01   1.9724258e+00
   1.6214810e+01   1.9726847e+00
   1.6184810e+01   1.9729437e+00
   1.6154810e+01   1.9732026e+00
   1.6124810e+01   1.9734615e+00
   1.6094810e+01   1.9735461e+00
   1.6064810e+01   2.0564504e+00
   1.6034810e+01   2.2195534e+00
   1.6004810e+01   2.1919263e+00
   1.5974810e+01   1.9741862e+00
   1.5944810e+01   1.9746115e+00
   1.5914810e+01   1.9750367e+00
   1.5884810e+01   1.9754620e+00
   1.5854810e+01   1.9758872e+00
   1.5824810e+01   1.9763125e+00
   1.5794810e+01   1.9767377e+00
   1.5764810e+01   1.9771630e+00
   1.5734810e+01   1.9775882e+00
   1.5704810e+01   1.9780135e+00
   1.5674810e+01   1.9784387e+00
   1.5644810e+01   1.9788640e+00
   1.5614810e+01   1.9792892e+00
   1.5584810e+01   1.9797145e+00
   1.5554810e+01   1.9801397e+00
   1.5524810e+01   1.9805650e+00
   1.5494810e+01   1.9809902e+00
   1.5464810e+01   1.9814154e+00
   1.5434810e+01   1.9818407e+00
   1.5404810e+01   1.9822659e+00
   1.5374810e+01   1.9826912e+00
   1.5344810e+01   1.9831164e+00
   1.5314810e+01   1.9835417e+00
   1.5284810e+01   1.9839669e+00
   1.5254810e+01   1.9843922e+00
   1.5224810e+01   1.9848174e+00
   1.5194810e+01   1.9852427e+00
   1.5164810e+01   1.9856679e+00
   1.5134810e+01   1.9860932e+00
   1.5104810e+01   1.9863740e+00
   1.5074810e+01   1.9473758e+00
   1.5044810e+01   2.2069695e+00
   1.5014810e+01   2.2079992e+00
   1.4984810e+01   1.9864655e+00
   1.4954810e+01   1.9861278e+00
   1.4924810e+01   1.9857900e+00
   1.4894810e+01   1.9854523e+00
   1.4864810e+01   1.9851145e+00
   1.4834810e+01   1.9847768e+00
   1.4804810e+01   1.9844390e+00
   1.4774810e+01   1.9841013e+00
   1.4744810e+01   1.9837635e+00
   1.4714810e+01   1.9834258e+00
   1.4684810e+01   1.9830880e+00
   1.4654810e+01   1.9827503e+00
   1.4624810e+01   1.9824125e+00
   1.4594810e+01   1.9820748e+00
   1.4564810e+01   1.9817370e+00
   1.4534810e+01   1.9813993e+00
   1.4504810e+01   1.9810615e+00
   1.4474810e+01   1.9807238e+00
   1.4444810e+01   1.9803860e+00
   1.4414810e+01   1.9800482e+00
   1.4384810e+01   1.9797105e+00
   1.4354810e+01   1.9793727e+00
   1.4324810e+01   1.9790350e+00
   1.4294810e+01   1.9786972e+00
   1.4264810e+01   1.9783595e+00
   1.4234810e+01   1.9780217e+00
   1.4204810e+01   1.9776840e+00
   1.4174810e+01   1.9773462e+00
   1.4144810e+01   1.9770085e+00
   1.4114810e+01   1.9766707e+00
   1.4084810e+01   1.9759794e+00
   1.4054810e+01   2.0035076e+00
   1.4024810e+01   2.0109312e+00
   1.3994810e+01   1.9937535e+00
   1.3964810e+01   1.9763455e+00
   1.3934810e+01   1.9763527e+00
   1.3904810e+01   1.9763599e+00
   1.3874810e+01   1.9763671e+00
   1.3844810e+01   1.9763743e+00
   1.3814810e+01   1.9763816e+00
   1.3784810e+01   1.9763888e+00
   1.3754810e+01   1.9763960e+00
   1.3724810e+01   1.9764032e+00
   1.3694810e+01   1.9764104e+00
   1.3664810e+01   1.9764177e+00
   1.3634810e+01   1.9764249e+00
   1.3604810e+01   1.9764321e+00
   1.3574810e+01   1.9764393e+00
   1.3544810e+01   1.9764465e+00
   1.3514810e+01   1.9764537e+00
   1.3484810e+01   1.9764610e+00
   1.3454810e+01   1.9764682e+00
   1.3424810e+01   1.9764754e+00
   1.3394810e+01   1.9764826e+00
   1.3364810e+01   1.9764898e+00
   1.3334810e+01   1.9764970e+00
   1.3304810e+01   1.9765043e+00
   1.3274810e+01   1.9765115e+00
   1.3244810e+01   1.9765187e+00
   1.3214810e+01   1.9765259e+00
   1.3184810e+01   1.9765331e+00
   1.3154810e+01   1.9765404e+00
   1.3124810e+01   1.9765476e+00
   1.3094810e+01   1.9765499e+00
   1.3064810e+01   2.0256390e+00
   1.3034810e+01   2.1218987e+00
   1.3004810e+01   2.1055714e+00
   1.2974810e+01   1.9765036e+00
   1.2944810e+01   1.9763654e+00
   1.2914810e+01   1.9762271e+00
   1.2884810e+01   1.9760889e+00
   1.2854810e+01   1.9759507e+00
   1.2824810e+01   1.9758124e+00
   1.2794810e+01   1.9756742e+00
   1.2764810e+01   1.9755360e+00
   1.2734810e+01   1.9753977e+00
   1.2704810e+01   1.9752595e+00
   1.2674810e+01   1.9751213e+00
   1.2644810e+01   1.9749830e+00
   1.2614810e+01   1.9748448e+00
   1.2584810e+01   1.9747066e+00
   1.2554810e+01   1.9745683e+00
   1.2524810e+01   1.9744301e+00
   1.2494810e+01   1.9742918e+00
   1.2464810e+01   1.9741536e+00
   1.2434810e+01   1.9740154e+00
   1.2404810e+01   1.9738771e+00
   1.2374810e+01   1.9737389e+00
   1.2344810e+01   1.9736007e+00
   1.2314810e+01   1.9734624e+00
   1.2284810e+01   1.9733242e+00
   1.2254810e+01   1.9731860e+00
   1.2224810e+01   1.9730477e+00
   1.2194810e+01   1.9729095e+00
   1.2164810e+01   1.9727713e+00
   1.2134810e+01   1.9726330e+00
   1.2104810e+01   1.9724948e+00
   1.2074810e+01   1.9507052e+00
   1.2044810e+01   2.0951907e+00
   1.2014810e+01   2.0957556e+00
   1.1984810e+01   1.9723934e+00
   1.1954810e+01   1.9722950e+00
   1.1924810e+01   1.9721965e+00
   1.1894810e+01   1.9720980e+00
   1.1864810e+01   1.9719995e+00
   1.1834810e+01   1.9719011e+00
   1.1804810e+01   1.9718026e+00
   1.1774810e+01   1.9717041e+00
   1.1744810e+01   1.9716056e+00
   1.1714810e+01   1.9715072e+00
   1.1684810e+01   1.9714087e+00
   1.1654810e+01   1.9713102e+00
   1.1624810e+01   1.9712118e+00
   1.1594810e+01   1.9711133e+00
   1.1564810e+01   1.9710148e+00
   1.1534810e+01   1.9709163e+00
   1.1504810e+01   1.9708179e+00
   1.1474810e+01   1.9707194e+00
   1.1444810e+01   1.9706209e+00
   1.1414810e+01   1.9705225e+00
   1.1384810e+01   1.9704240e+00
   1.1354810e+01   1.9703255e+00
   1.1324810e+01   1.9702270e+00
   1.1294810e+01   1.9701286e+00
   1.1264810e+01   1.9700301e+00
   1.1234810e+01   1.9699316e+00
   1.1204810e+01   1.9698331e+00
   1.1174810e+01   1.9697347e+00
   1.1144810e+01   1.9696362e+00
   1.1114810e+01   1.9695377e+00
   1.1084810e+01   1.9678520e+00
   1.1054810e+01   2.0906582e+00
   1.1024810e+01   2.1238406e+00
   1.0994810e+01   2.0471606e+00
   1.0964810e+01   1.9693238e+00
   1.0934810e+01   1.9691670e+00
   1.0904810e+01   1.9690101e+00
   1.0874810e+01   1.9688533e+00
   1.0844810e+01   1.9686965e+00
   1.0814810e+01   1.9685397e+00
   1.0784810e+01   1.9683829e+00
   1.0754810e+01   1.9682261e+00
   1.0724810e+01   1.9680693e+00
   1.0694810e+01   1.9679125e+00
   1.0664810e+01   1.9677557e+00
   1.0634810e+01   1.9675989e+00
   1.0604810e+01   1.9674421e+00
   1.0574810e+01   1.9672852e+00
   1.0544810e+01   1.9671284e+00
   1.0514810e+01   1.9669716e+00
   1.0484810e+01   1.9668148e+00
   1.0454810e+01   1.9666580e+00
   1.0424810e+01   1.9665012e+00
   1.0394810e+01   1.9663444e+00
   1.0364810e+01   1.9661876e+00
   1.0334810e+01   1.9660308e+00
   1.0304810e+01   1.9658740e+00
   1.0274810e+01   1.9657171e+00
   1.0244810e+01   1.9655603e+00
   1.0214810e+01   1.9654035e+00
   1.0184810e+01   1.9652467e+00
   1.0154810e+01   1.9650899e+00
   1.0124810e+01   1.9649331e+00
   1.0094810e+01   1.9647763e+00
   1.0064810e+01   2.0201739e+00
   1.0034810e+01   2.1289578e+00
   1.0004810e+01   2.1105067e+00
   9.9748100e+00   1.9646454e+00
   9.9448100e+00   1.9644669e+00
   9.9148100e+00   1.9642884e+00
   9.8848100e+00   1.9641100e+00
   9.8548100e+00   1.9639315e+00
   9.8248100e+00   1.9637530e+00
   9.7948100e+00   1.9635746e+00
   9.7648100e+00   1.9633961e+00
   9.7348100e+00   1.9632177e+00
   9.7048100e+00   1.9630392e+00
   9.6748100e+00   1.9628607e+00
   9.6448100e+00   1.9626823e+00
   9.6148100e+00   1.9625038e+00
   9.5848100e+00   1.9623253e+00
   9.5548100e+00   1.9621469e+00
   9.5248100e+00   1.9619684e+00
   9.4948100e+00   1.9617899e+00
   9.4648100e+00   1.9616115e+00
   9.4348100e+00   1.9614330e+00
   9.4048100e+00   1.9612546e+00
   9.3748100e+00   1.9610761e+00
   9.3448100e+00   1.9608976e+00
   9.3148100e+00   1.9607192e+00
   9.2848100e+00   1.9605407e+00
   9.2548100e+00   1.9603622e+00
   9.2248100e+00   1.9601838e+00
   9.1948100e+00   1.9600053e+00
   9.1648100e+00   1.9598269e+00
   9.1348100e+00   1.9596484e+00
   9.1048100e+00   1.9594699e+00
   9.0748100e+00   1.9258504e+00
   9.0448100e+00   2.1485409e+00
   9.0148100e+00   2.1494165e+00
   8.9848100e+00   1.9593215e+00
   8.9548100e+00   1.9590785e+00
   8.9248100e+00   1.9588354e+00
   8.8948100e+00   1.9585923e+00
   8.8648100e+00   1.9583493e+00
   8.8348100e+00   1.9581062e+00
   8.8048100e+00   1.9578632e+00
   8.7748100e+00   1.9576201e+00
   8.7448100e+00   1.9573770e+00
   8.7148100e+00   1.9571340e+00
   8.6848100e+00   1.9568909e+00
   8.6548100e+00   1.9566479e+00
   8.6248100e+00   1.9564048e+00
   8.5948100e+00   1.9561618e+00
   8.5648100e+00   1.9559187e+00
   8.5348100e+00   1.9556756e+00
   8.5048100e+00   1.9554326e+00
   8.4748100e+00   1.9551895e+00
   8.4448100e+00   1.9549465e+00
   8.4148100e+00   1.9547034e+00
   8.3848100e+00   1.9544603e+00
   8.3548100e+00   1.9542173e+00
   8.3248100e+00   1.9539742e+00
   8.2948100e+00   1.9537312e+00
   8.2648100e+00   1.9534881e+00
   8.2348100e+00   1.9532450e+00
   8.2048100e+00   1.9530020e+00
   8.1748100e+00   1.9527589e+00
   8.1448100e+00   1.9525159e+00
   8.1148100e+00   1.9522728e+00
   8.0848100e+00   1.9498317e+00
   8.0548100e+00   2.1198602e+00
   8.0248100e+00   2.1658817e+00
   7.9948100e+00   2.0596450e+00
   7.9648100e+00   1.9517704e+00
   7.9348100e+00   1.9514572e+00
   7.9048100e+00   1.9511440e+00
   7.8748100e+00   1.9508308e+00
   7.8448100e+00   1.9505176e+00
   7.8148100e+00   1.9502043e+00
   7.7848100e+00   1.9498911e+00
   7.7548100e+00   1.9495779e+00
   7.7248100e+00   1.9492647e+00
   7.6948100e+00   1.9489515e+00
   7.6648100e+00   1.9486382e+00
   7.6348100e+00   1.9483250e+00
   7.6048100e+00   1.9480118e+00
   7.5748100e+00   1.9476986e+00
   7.5448100e+00   1.9473854e+00
   7.5148100e+00   1.9470721e+00
   7.4848100e+00   1.9467589e+00
   7.4548100e+00   1.9464457e+00
   7.4248100e+00   1.9461325e+00
   7.3948100e+00   1.9458193e+00
   7.3648100e+00   1.9455060e+00
   7.3348100e+00   1.9451928e+00
   7.3048100e+00   1.9448796e+00
   7.2748100e+00   1.9445664e+00
   7.2448100e+00   1.9442532e+00
   7.2148100e+00   1.9439399e+00
   7.1848100e+00   1.9436267e+00
   7.1548100e+00   1.9433135e+00
   7.1248100e+00   1.9430003e+00
   7.0948100e+00   1.9426870e+00
   7.0648100e+00   2.0264639e+00
   7.0348100e+00   2.1915039e+00
   7.0048100e+00   2.1635305e+00
   6.9748100e+00   1.9423486e+00
   6.9448100e+00   1.9419112e+00
   6.9148100e+00   1.9414737e+00
   6.8848100e+00   1.9410362e+00
   6.8548100e+00   1.9405987e+00
   6.8248100e+00   1.9401612e+00
   6.7948100e+00   1.9397237e+00
   6.7648100e+00   1.9392862e+00
   6.7348100e+00   1.9388488e+00
   6.7048100e+00   1.9384113e+00
   6.6748100e+00   1.9379738e+00
   6.6448100e+00   1.9375363e+00
   6.6148100e+00   1.9370988e+00
   6.5848100e+00   1.9366613e+00
   6.5548100e+00   1.9362238e+00
   6.5248100e+00   1.9357864e+00
   6.4948100e+00   1.9353489e+00
   6.4648100e+00   1.9349114e+00
   6.4348100e+00   1.9344739e+00
   6.4048100e+00   1.9340364e+00
   6.3748100e+00   1.9335989e+00
   6.3448100e+00   1.9331614e+00
   6.3148100e+00   1.9327240e+00
   6.2848100e+00   1.9322865e+00
   6.2548100e+00   1.9318490e+00
   6.2248100e+00   1.9314115e+00
   6.1948100e+00   1.9309740e+00
   6.1648100e+00   1.9305365e+00
   6.1348100e+00   1.9300991e+00
   6.1048100e+00   1.9296616e+00
   6.0748100e+00   1.8780387e+00
   6.0448100e+00   2.2175457e+00
   6.0148100e+00   2.2188952e+00
   5.9848100e+00   1.9292037e+00
   5.9548100e+00   1.9285861e+00
   5.9248100e+00   1.9279686e+00
   5.8948100e+00   1.9273511e+00
   5.8648100e+00   1.9267336e+00
   5.8348100e+00   1.9261160e+00
   5.8048100e+00   1.9254985e+00
   5.7748100e+00   1.9248810e+00
   5.7448100e+00   1.9242635e+00
   5.7148100e+00   1.9236459e+00
   5.6848100e+00   1.9230284e+00
   5.6548100e+00   1.9224109e+00
   5.6248100e+00   1.9217934e+00
   5.5948100e+00   1.9211758e+00
   5.5648100e+00   1.9205583e+00
   5.5348100e+00   1.9199408e+00
   5.5048100e+00   1.9193232e+00
   5.4748100e+00   1.9187057e+00
   5.4448100e+00   1.9180882e+00
   5.4148100e+00   1.9174707e+00
   5.3848100e+00   1.9168531e+00
   5.3548100e+00   1.9162356e+00
   5.3248100e+00   1.9156181e+00
   5.2948100e+00   1.9150006e+00
   5.2648100e+00   1.9143830e+00
   5.2348100e+00   1.9137655e+00
   5.2048100e+00   1.9131480e+00
   5.1748100e+00   1.9125305e+00
   5.1448100e+00   1.9119129e+00
   5.1148100e+00   1.9112954e+00
   5.0848100e+00   1.9071223e+00
   5.0548100e+00   2.1817331e+00
   5.0248100e+00   2.2564809e+00
   4.9948100e+00   2.0845011e+00
   4.9648100e+00   1.9097112e+00
   4.9348100e+00   1.9087632e+00
   4.9048100e+00   1.9078151e+00
   4.8748100e+00   1.9068670e+00
   4.8448100e+00   1.9059190e+00
   4.8148100e+00   1.9049709e+00
   4.7848100e+00   1.9040229e+00
   4.7548100e+00   1.9030748e+00
   4.7248100e+00   1.9021267e+00
   4.6948100e+00   1.9011787e+00
   4.6648100e+00   1.9002306e+00
   4.6348100e+00   1.8992826e+00
   4.6048100e+00   1.8983345e+00
   4.5748100e+00   1.8973864e+00
   4.5448100e+00   1.8964384e+00
   4.5148100e+00   1.8954903e+00
   4.4848100e+00   1.8945423e+00
   4.4548100e+00   1.8935942e+00
   4.4248100e+00   1.8926461e+00
   4.3948100e+00   1.8916981e+00
   4.3648100e+00   1.8907500e+00
   4.3348100e+00   1.8898020e+00
   4.3048100e+00   1.8888539e+00
   4.2748100e+00   1.8879059e+00
   4.2448100e+00   1.8869578e+00
   4.2148100e+00   1.8860097e+00
   4.1848100e+00   1.8850617e+00
   4.1548100e+00   1.8841136e+00
   4.1248100e+00   1.8831656e+00
   4.0948100e+00   1.8822175e+00
   4.0648100e+00   2.0209668e+00
   4.0348100e+00   2.2971548e+00
   4.0048100e+00   2.2504155e+00
   3.9748100e+00   1.8806469e+00
   3.9448100e+00   1.8791053e+00
   3.9148100e+00   1.8775637e+00
   3.8848100e+00   1.8760221e+00
   3.8548100e+00   1.8744804e+00
   3.8248100e+00   1.8729388e+00
   3.7948100e+00   1.8713972e+00
   3.7648100e+00   1.8698556e+00
   3.7348100e+00   1.8683139e+00
   3.7048100e+00   1.8667723e+00
   3.6748100e+00   1.8652307e+00
   3.6448100e+00   1.8636891e+00
   3.6148100e+00   1.8621474e+00
   3.5848100e+00   1.8606058e+00
   3.5548100e+00   1.8590642e+00
   3.5248100e+00   1.8575226e+00
   3.4948100e+00   1.8559809e+00
   3.4648100e+00   1.8544393e+00
   3.4348100e+00   1.8528977e+00
   3.4048100e+00   1.8513561e+00
   3.3748100e+00   1.8498145e+00
   3.3448100e+00   1.8482728e+00
   3.3148100e+00   1.8467312e+00
   3.2848100e+00   1.8451896e+00
   3.2548100e+00   1.8436480e+00
   3.2248100e+00   1.8421063e+00
   3.1948100e+00   1.8405647e+00
   3.1648100e+00   1.8390231e+00
   3.1348100e+00   1.8374815e+00
   3.1048100e+00   1.8359398e+00
   3.0748100e+00   1.7415007e+00
   3.0448100e+00   2.3440931e+00
   3.0148100e+00   2.3465615e+00
   2.9848100e+00   1.8330789e+00
   2.9548100e+00   1.8300900e+00
   2.9248100e+00   1.8271011e+00
   2.8948100e+00   1.8241123e+00
   2.8648100e+00   1.8211234e+00
   2.8348100e+00   1.8181346e+00
   2.8048100e+00   1.8151457e+00
   2.7748100e+00   1.8121568e+00
   2.7448100e+00   1.8091680e+00
   2.7148100e+00   1.8061791e+00
   2.6848100e+00   1.8031902e+00
   2.6548100e+00   1.8002014e+00
   2.6248100e+00   1.7972125e+00
   2.5948100e+00   1.7942236e+00
   2.5648100e+00   1.7912348e+00
   2.5348100e+00   1.7882459e+00
   2.5048100e+00   1.7852570e+00
   2.4748100e+00   1.7822682e+00
   2.4448100e+00   1.7792793e+00
   2.4148100e+00   1.7762904e+00
   2.3848100e+00   1.7733016e+00
   2.3548100e+00   1.7703127e+00
   2.3248100e+00   1.7673239e+00
   2.2948100e+00   1.7643350e+00
   2.2648100e+00   1.7613461e+00
   2.2348100e+00   1.7583573e+00
   2.2048100e+00   1.7553684e+00
   2.1748100e+00   1.7523795e+00
   2.1448100e+00   1.7493907e+00
   2.1148100e+00   1.7464018e+00
   2.0848100e+00   1.7371554e+00
   2.0548100e+00   2.2142562e+00
   2.0248100e+00   2.3459466e+00
   1.9948100e+00   2.0443027e+00
   1.9648100e+00   1.7343608e+00
   1.9348100e+00   1.7282318e+00
   1.9048100e+00   1.7221028e+00
   1.8748100e+00   1.7159738e+00
   1.8448100e+00   1.7098448e+00
   1.8148100e+00   1.7037157e+00
   1.7848100e+00   1.6975867e+00
   1.7548100e+00   1.6914577e+00
   1.7248100e+00   1.6853287e+00
   1.6948100e+00   1.6791996e+00
   1.6648100e+00   1.6730706e+00
   1.6348100e+00   1.6669416e+00
   1.6048100e+00   1.6608126e+00
   1.5748100e+00   1.6546836e+00
   1.5448100e+00   1.6485545e+00
   1.5148100e+00   1.6424255e+00
   1.4848100e+00   1.6362965e+00
   1.4548100e+00   1.6301675e+00
   1.4248100e+00   1.6240384e+00
   1.3948100e+00   1.6179094e+00
   1.3648100e+00   1.6117804e+00
   1.3348100e+00   1.6056514e+00
   1.3048100e+00   1.5995224e+00
   1.2748100e+00   1.5933933e+00
   1.2448100e+00   1.5872643e+00
   1.2148100e+00   1.5811353e+00
   1.1848100e+00   1.5750063e+00
   1.1548100e+00   1.5688772e+00
   1.1248100e+00   1.5627482e+00
   1.0948100e+00   1.5566192e+00
   1.0648100e+00   1.7954139e+00
   1.0348100e+00   2.2955175e+00
   1.0048100e+00   2.2108318e+00
   9.7481000e-01   1.5101914e+00
   9.4481000e-01   1.4255590e+00
   9.1481000e-01   1.3409266e+00
   8.8481000e-01   1.2562942e+00
   8.5481000e-01   1.1716618e+00
   8.2481000e-01   1.0870294e+00
   7.9481000e-01   1.0023970e+00
   7.6481000e-01   9.1776456e-01
   7.3481000e-01   8.3313216e-01
   7.0481000e-01   7.4849976e-01
   6.7481000e-01   6.6386736e-01
   6.4481000e-01   5.7923496e-01
   6.1481000e-01   4.9460256e-01
   5.8481000e-01   4.0997016e-01
   5.5481000e-01   3.2533776e-01
   5.2481000e-01   2.4070536e-01
   4.9481000e-01   1.5607295e-01
   4.6481000e-01   7.1440554e-02
   4.3481000e-01  -1.3191847e-02
   4.0481000e-01  -9.7824248e-02
   3.7481000e-01  -1.8245665e-01
   3.4481000e-01  -2.6708905e-01
   3.1481000e-01  -3.5172145e-01
   2.8481000e-01  -4.3635385e-01
   2.5481000e-01  -5.2098625e-01
   2.2481000e-01  -6.0561865e-01
   1.9481000e-01  -6.9025105e-01
   1.6481000e-01  -7.7488346e-01
   1.3481000e-01  -8.5951586e-01
   1.0481000e-01  -9.4414826e-01
   7.4810000e-02  -1.0046249e+00
   4.4810000e-02  -9.8693812e-01
   1.4810636e-02  -9.8670694e-01

